LOFAR discovery of a double radio halo system in Abell 1758 and radio/X-ray study of the cluster pair

Radio halos and radio relics are diffuse synchrotron sources that extend over Mpc-scales and are found in a number of merger galaxy clusters. They are believed to form as a consequence of the energy that is dissipated by turbulence and shocks in the intra-cluster medium (ICM). However, the precise physical processes that generate these steep synchrotron spectrum sources are still poorly constrained. We present a new LOFAR observation of the double galaxy cluster Abell 1758. This system is composed of A1758N, a massive cluster hosting a known giant radio halo, and A1758S, which is a less massive cluster whose diffuse radio emission is confirmed here for the first time. Our observations have revealed a radio halo and a candidate radio relic in A1758S, and a suggestion of emission along the bridge connecting the two systems which deserves confirmation. We combined the LOFAR data with archival VLA and GMRT observations to constrain the spectral properties of the diffuse emission. We also analyzed a deep archival Chandra observation and used this to provide evidence that A1758N and A1758S are in a pre-merger phase. The ICM temperature across the bridge that connects the two systems shows a jump which might indicate the presence of a transversal shock generated in the initial stage of the merger.

==> figure/correlation/aiuto_cutYSZ.dat <==
-4.22	0.0 
-4.22	26  
-3.886		0.0 
-3.886		26  


==> figure/correlation/fit_Lr_M500_bces.dat <==
  14.  21.1799998
  14.0413927  21.3331528
  14.0791812  21.4729704
  14.1139434  21.6015902
  14.146128  21.7206736
  14.1760913  21.8315375
  14.20412  21.9352438
  14.2304489  22.0326608
  14.2552725  22.1245081
  14.2787536  22.2113882
  14.30103  22.2938108
  14.3222193  22.3722112
  14.3424227  22.4469638
  14.3617278  22.5183928
  14.3802112  22.5867814
  14.39794  22.6523779
  14.4149733  22.7154012
  14.4313638  22.7760458
  14.447158  22.8344846
  14.462398  22.8908724
  14.4771213  22.9453485
  14.4913617  22.9980381
  14.50515  23.0490548
  14.5185139  23.0985014
  14.5314789  23.1464718
  14.544068  23.1930516
  14.5563025  23.2383191
  14.5682017  23.2823462
  14.5797836  23.3251992
  14.5910646  23.3669389
  14.60206  23.4076218
  14.6127839  23.4473001
  14.6232493  23.4860222
  14.6334685  23.5238331
  14.6434527  23.5607748
  14.6532125  23.5968862
  14.6627578  23.6322038
  14.6720979  23.6667619
  14.6812412  23.7005924
  14.6901961  23.7337254
  14.69897  23.7661889
  14.7075702  23.7980095
  14.7160033  23.8292122
  14.7242759  23.8598206
  14.7323938  23.8898568
  14.7403627  23.9193418
  14.748188  23.9482956
  14.7558749  23.9767368
  14.763428  24.0046834
  14.770852  24.0321523
  14.7781513  24.0591595
  14.7853298  24.0857203
  14.7923917  24.1118491
  14.7993405  24.1375599
  14.80618  24.1628658
  14.8129134  24.1877793
  14.8195439  24.2123124
  14.8260748  24.2364766
  14.8325089  24.2602828
  14.8388491  24.2837415
  14.845098  24.3068626
  14.8512583  24.3296558
  14.8573325  24.3521301
  14.8633229  24.3742945
  14.8692317  24.3961572
  14.8750613  24.4177265
  14.8808136  24.4390102
  14.8864907  24.4600156
  14.8920946  24.4807499
  14.8976271  24.5012201
  14.90309  24.5214328
  14.908485  24.5413944
  14.9138139  24.5611111
  14.9190781  24.5805888
  14.9242793  24.5998332
  14.9294189  24.6188499
  14.9344985  24.6376441
  14.9395193  24.6562211
  14.9444827  24.6745858
  14.94939  24.6927429
  14.9542425  24.7106972
  14.9590414  24.728453
  14.9637878  24.7460148
  14.9684829  24.7633868
  14.9731279  24.7805729
  14.9777236  24.7975772
  14.9822712  24.8144034
  14.9867717  24.8310553
  14.9912261  24.8475364
  14.9956352  24.8638501
  15.  24.8799999
  15.0043214  24.895989
  15.0086002  24.9118205
  15.0128372  24.9274976
  15.0170333  24.9430232
  15.0211893  24.9584003
  15.0253059  24.9736316
  15.0293838  24.9887199
  15.0334238  25.0036678
  15.0374265  25.0184779
  15.0413927  25.0331528
  15.045323  25.0476949
  15.049218  25.0621066
  15.0530784  25.0763901
  15.0569049  25.0905478
  15.0606978  25.1045819
  15.064458  25.1184944
  15.0681859  25.1322876
  15.071882  25.1459633
  15.075547  25.1595236
  15.0791812  25.1729705
  15.0827854  25.1863058
  15.0863598  25.1995313
  15.0899051  25.2126488
  15.0934217  25.2256601
  15.09691  25.2385669
  15.1003705  25.2513709
  15.1038037  25.2640736
  15.10721  25.2766768
  15.1105897  25.2891818
  15.1139434  25.3015903
  15.1172713  25.3139037
  15.1205739  25.3261234
  15.1238516  25.338251
  15.1271048  25.3502876
  15.1303338  25.3622348
  15.1335389  25.3740938
  15.1367206  25.385866
  15.1398791  25.3975525
  15.1430148  25.4091546
  15.146128  25.4206736
  15.1492191  25.4321106
  15.1522883  25.4434668
  15.155336  25.4547432
  15.1583625  25.4659411
  15.161368  25.4770615
  15.1643529  25.4881055
  15.1673173  25.499074
  15.1702617  25.5099682
  15.1731863  25.5207891
  15.1760913  25.5315375
  15.1789769  25.5422146
  15.1818436  25.5528212
  15.1846914  25.5633582
  15.1875207  25.5738266
  15.1903317  25.5842272
  15.1931246  25.5945609
  15.1958997  25.6048286
  15.1986571  25.6150311
  15.2013971  25.6251692
  15.20412  25.6352438
  15.2068259  25.6452556
  15.209515  25.6552054
  15.2121876  25.665094
  15.2148438  25.6749221
  15.2174839  25.6846905
  15.2201081  25.6943998
  15.2227165  25.7040508
  15.2253093  25.7136442
  15.2278867  25.7231807
  15.2304489  25.7326609
  15.2329961  25.7420855
  15.2355284  25.7514551
  15.2380461  25.7607705
  15.2405492  25.7700321
  15.243038  25.7792407
  15.2455127  25.7883968
  15.2479733  25.797501
  15.25042  25.8065539
  15.252853  25.8155561
  15.2552725  25.8245082
  15.2576786  25.8334106
  15.2600714  25.842264
  15.2624511  25.8510689
  15.2648178  25.8598258
  15.2671717  25.8685353
  15.2695129  25.8771978
  15.2718416  25.8858138
  15.2741578  25.8943839
  15.2764618  25.9029086
  15.2787536  25.9113882
  15.2810334  25.9198233
  15.2833012  25.9282144
  15.2855573  25.9365619
  15.2878017  25.9448663
  15.2900346  25.953128
  15.2922561  25.9613474
  15.2944662  25.9695249
  15.2966652  25.9776611
  15.2988531  25.9857563
  15.30103  25.9938109
  15.3031961  26.0018253
  15.3053514  26.0098
  15.307496  26.0177352
  15.3096302  26.0256315
  15.3117539  26.0334892
  15.3138672  26.0413086
  15.3159703  26.0490902
  15.3180633  26.0568342
  15.3201463  26.0645411
  15.3222193  26.0722113
  15.3242825  26.079845
  15.3263359  26.0874426
  15.3283796  26.0950044
  15.3304138  26.1025309
  15.3324385  26.1100222
  15.3344538  26.1174788
  15.3364597  26.1249009
  15.3384565  26.1322889
  15.3404441  26.1396431
  15.3424227  26.1469638
  15.3443923  26.1542513
  15.346353  26.1615059
  15.3483049  26.1687279
  15.350248  26.1759176
  15.3521825  26.1830752
  15.3541084  26.1902011
  15.3560259  26.1972956
  15.3579348  26.2043588
  15.3598355  26.2113912
  15.3617278  26.2183929
  15.363612  26.2253642
  15.365488  26.2323054
  15.3673559  26.2392168
  15.3692159  26.2460986
  15.3710679  26.252951
  15.372912  26.2597743
  15.3747483  26.2665688
  15.376577  26.2733346
  15.3783979  26.2800721
  15.3802112  26.2867815
  15.382017  26.293463
  15.3838154  26.3001167
  15.3856063  26.3067431
  15.3873898  26.3133423
  15.3891661  26.3199144
  15.3909351  26.3264598
  15.392697  26.3329786
  15.3944517  26.3394711
  15.3961993  26.3459375
  15.39794  26.3523779
  15.3996737  26.3587927
  15.4014005  26.3651819
  15.4031205  26.3715458
  15.4048337  26.3778846
  15.4065402  26.3841986
  15.40824  26.3904878
  15.4099331  26.3967525
  15.4116197  26.4029928
  15.4132998  26.409209
  15.4149733  26.4154013
  15.4166405  26.4215698
  15.4183013  26.4277147
  15.4199557  26.4338362
  15.4216039  26.4399344
  15.4232459  26.4460096
  15.4248816  26.452062
  15.4265113  26.4580916
  15.4281348  26.4640986
  15.4297523  26.4700833
  15.4313638  26.4760458
  15.4329693  26.4819863
  15.4345689  26.4879048
  15.4361626  26.4938017
  15.4377506  26.499677
  15.4393327  26.5055309
  15.4409091  26.5113635
  15.4424798  26.517175
  15.4440448  26.5229656
  15.4456042  26.5287354
  15.447158  26.5344846
  15.4487063  26.5402133
  15.4502491  26.5459216
  15.4517864  26.5516097
  15.4533183  26.5572778
  15.4548449  26.5629259
  15.456366  26.5685542
  15.4578819  26.5741629
  15.4593925  26.5797521
  15.4608978  26.5853219
  15.462398  26.5908725
  15.463893  26.596404
  15.4653829  26.6019164
  15.4668676  26.6074101
  15.4683473  26.612885
  15.469822  26.6183414
  15.4712917  26.6237792
  15.4727564  26.6291988
  15.4742163  26.6346001
  15.4756712  26.6399833
  15.4771213  26.6453485
  15.4785665  26.6506959
  15.4800069  26.6560256
  15.4814426  26.6613376
  15.4828736  26.6666322
  15.4842998  26.6719093
  15.4857214  26.6771692
  15.4871384  26.6824119
  15.4885507  26.6876376
  15.4899585  26.6928463
  15.4913617  26.6980382
  15.4927604  26.7032133
  15.4941546  26.7083719
  15.4955443  26.7135139
  15.4969296  26.7186396
  15.4983106  26.7237489
  15.4996871  26.7288421
  15.5010593  26.7339192
  15.5024271  26.7389802
  15.5037907  26.7440254
  15.50515  26.7490548
  15.506505  26.7540685
  15.5078559  26.7590666
  15.5092025  26.7640492
  15.510545  26.7690164
  15.5118834  26.7739683
  15.5132176  26.778905
  15.5145478  26.7838266
  15.5158738  26.7887331
  15.5171959  26.7936247
  15.5185139  26.7985015
  15.519828  26.8033635
  15.5211381  26.8082108
  15.5224442  26.8130436
  15.5237465  26.8178618
  15.5250448  26.8226657
  15.5263393  26.8274552
  15.5276299  26.8322305
  15.5289167  26.8369917
  15.5301997  26.8417388
  15.5314789  26.8464719
  15.5327544  26.8511911
  15.5340261  26.8558965
  15.5352941  26.8605881
  15.5365584  26.8652661
  15.5378191  26.8699306
  15.5390761  26.8745815
  15.5403295  26.879219
  15.5415792  26.8838431
  15.5428254  26.888454
  15.544068  26.8930517
  15.5453071  26.8976362
  15.5465427  26.9022078
  15.5477747  26.9067663
  15.5490033  26.911312
  15.5502284  26.9158448
  15.55145  26.9203649
  15.5526682  26.9248723
  15.553883  26.9293671
  15.5550944  26.9338494
  15.5563025  26.9383192
  15.5575072  26.9427765
  15.5587086  26.9472216
  15.5599066  26.9516544
  15.5611014  26.956075
  15.5622929  26.9604835
  15.5634811  26.9648799
  15.5646661  26.9692643
  15.5658478  26.9736368
  15.5670264  26.9779975
  15.5682017  26.9823463
  15.5693739  26.9866834
  15.5705429  26.9910088
  15.5717088  26.9953226
  15.5728716  26.9996248
  15.5740313  27.0039156
  15.5751878  27.0081949
  15.5763414  27.0124629
  15.5774918  27.0167196
  15.5786392  27.020965
  15.5797836  27.0251992
  15.580925  27.0294223
  15.5820634  27.0336343
  15.5831988  27.0378354
  15.5843312  27.0420254
  15.5854607  27.0462046
  15.5865873  27.0503729
  15.587711  27.0545305
  15.5888317  27.0586773
  15.5899496  27.0628134
  15.5910646  27.066939
  15.5921768  27.0710539
  15.5932861  27.0751584
  15.5943926  27.0792523
  15.5954962  27.0833359
  15.5965971  27.0874092
  15.5976952  27.0914721
  15.5987905  27.0955248
  15.5998831  27.0995673
  15.6009729  27.1035996
  15.60206  27.1076219
  15.6031444  27.1116341
  15.6042261  27.1156363
  15.605305  27.1196286
  15.6063814  27.123611
  15.607455  27.1275835
  15.608526  27.1315462
  15.6095944  27.1354992
  15.6106602  27.1394425
  15.6117233  27.1433761
  15.6127839  27.1473002
  15.6138418  27.1512146
  15.6148972  27.1551196
  15.6159501  27.1590151
  15.6170003  27.1629012
  15.6180481  27.1667779
  15.6190933  27.1706452
  15.6201361  27.1745033
  15.6211763  27.1783521
  15.622214  27.1821918
  15.6232493  27.1860223
  15.6242821  27.1898437
  15.6253125  27.193656
  15.6263404  27.1974593
  15.6273659  27.2012536
  15.6283889  27.2050389
  15.6294096  27.2088154
  15.6304279  27.212583
  15.6314438  27.2163419
  15.6324573  27.2200919
  15.6334685  27.2238332
  15.6344773  27.2275658
  15.6354837  27.2312898
  15.6364879  27.2350051
  15.6374897  27.2387119
  15.6384893  27.2424102
  15.6394865  27.2460999
  15.6404814  27.2497812
  15.6414741  27.2534541
  15.6424645  27.2571186
  15.6434527  27.2607748
  15.6444386  27.2644227
  15.6454223  27.2680623
  15.6464037  27.2716937
  15.647383  27.2753169
  15.64836  27.2789319
  15.6493349  27.2825389
  15.6503075  27.2861377
  15.651278  27.2897286
  15.6522463  27.2933114
  15.6532125  27.2968862
  15.6541765  27.3004531
  15.6551384  27.3040121
  15.6560982  27.3075633
  15.6570559  27.3111066
  15.6580114  27.3146421
  15.6589648  27.3181698
  15.6599162  27.3216898
  15.6608655  27.3252022
  15.6618127  27.3287068
  15.6627578  27.3322039
  15.6637009  27.3356933
  15.664642  27.3391752
  15.665581  27.3426496
  15.666518  27.3461164
  15.667453  27.3495758
  15.6683859  27.3530278
  15.6693169  27.3564724
  15.6702459  27.3599096
  15.6711728  27.3633394
  15.6720979  27.366762
  15.6730209  27.3701773
  15.673942  27.3735853
  15.6748611  27.3769861
  15.6757783  27.3803798
  15.6766936  27.3837663
  15.677607  27.3871456
  15.6785184  27.3905179
  15.6794279  27.3938831
  15.6803355  27.3972413
  15.6812412  27.4005925
  15.6821451  27.4039367
  15.683047  27.407274
  15.6839471  27.4106043
  15.6848454  27.4139277
  15.6857417  27.4172443
  15.6866363  27.4205541
  15.687529  27.4238571
  15.6884198  27.4271533
  15.6893089  27.4304427
  15.6901961  27.4337254
  15.6910815  27.4370014
  15.6919651  27.4402708
  15.6928469  27.4435335
  15.6937269  27.4467896
  15.6946052  27.4500391
  15.6954817  27.4532821
  15.6963564  27.4565185
  15.6972293  27.4597485
  15.6981005  27.4629719
  15.69897  27.4661889
  15.6998377  27.4693995
  15.7007037  27.4726037
  15.701568  27.4758015
  15.7024305  27.4789929
  15.7032914  27.482178
  15.7041505  27.4853568
  15.705008  27.4885294
  15.7058637  27.4916956
  15.7067178  27.4948557
  15.7075702  27.4980096
  15.7084209  27.5011572
  15.70927  27.5042988
  15.7101174  27.5074342
  15.7109631  27.5105635
  15.7118072  27.5136867
  15.7126497  27.5168038
  15.7134905  27.5199149
  15.7143298  27.52302
  15.7151674  27.5261191
  15.7160033  27.5292123
  15.7168377  27.5322995
  15.7176705  27.5353808
  15.7185017  27.5384562
  15.7193313  27.5415257
  15.7201593  27.5445893
  15.7209857  27.5476472
  15.7218106  27.5506992
  15.7226339  27.5537454
  15.7234557  27.5567859
  15.7242759  27.5598206
  15.7250945  27.5628496
  15.7259116  27.565873
  15.7267272  27.5688906
  15.7275413  27.5719026
  15.7283538  27.5749089
  15.7291648  27.5779096
  15.7299743  27.5809048
  15.7307823  27.5838943
  15.7315888  27.5868783
  15.7323938  27.5898568
  15.7331973  27.5928298
  15.7339993  27.5957973
  15.7347998  27.5987593
  15.7355989  27.6017158
  15.7363965  27.604667
  15.7371926  27.6076127
  15.7379873  27.610553
  15.7387806  27.613488
  15.7395723  27.6164176
  15.7403627  27.6193419
  15.7411516  27.6222608
  15.7419391  27.6251745
  15.7427251  27.6280829
  15.7435098  27.630986
  15.744293  27.6338839
  15.7450748  27.6367766
  15.7458552  27.6396641
  15.7466342  27.6425464
  15.7474118  27.6454236
  15.748188  27.6482956
  15.7489629  27.6511625
  15.7497363  27.6540243
  15.7505084  27.656881
  15.7512791  27.6597326
  15.7520484  27.6625792
  15.7528164  27.6654207
  15.7535831  27.6682572
  15.7543483  27.6710888
  15.7551123  27.6739153
  15.7558749  27.6767369
  15.7566361  27.6795535
  15.757396  27.6823652
  15.7581546  27.685172
  15.7589119  27.6879739
  15.7596678  27.6907709
  15.7604225  27.6935631
  15.7611758  27.6963504
  15.7619278  27.6991329
  15.7626786  27.7019106
  15.763428  27.7046835
  15.7641761  27.7074516
  15.764923  27.710215
  15.7656686  27.7129736
  15.7664128  27.7157274
  15.7671559  27.7184766
  15.7678976  27.7212211
  15.7686381  27.7239609
  15.7693773  27.726696
  15.7701153  27.7294265
  15.770852  27.7321524
  15.7715875  27.7348736
  15.7723217  27.7375902
  15.7730547  27.7403023
  15.7737864  27.7430098
  15.774517  27.7457127
  15.7752463  27.7484111
  15.7759743  27.7511049
  15.7767012  27.7537943
  15.7774268  27.7564792
  15.7781513  27.7591595
  15.7788745  27.7618355
  15.7795965  27.7645069
  15.7803173  27.767174
  15.7810369  27.7698366
  15.7817554  27.7724948
  15.7824726  27.7751486
  15.7831887  27.7777981
  15.7839036  27.7804432
  15.7846173  27.7830839
  15.7853298  27.7857203
  15.7860412  27.7883524
  15.7867514  27.7909802
  15.7874605  27.7936037
  15.7881684  27.7962229
  15.7888751  27.7988378
  15.7895807  27.8014485
  15.7902852  27.804055
  15.7909885  27.8066573
  15.7916906  27.8092553
  15.7923917  27.8118492
  15.7930916  27.8144388
  15.7937904  27.8170243
  15.794488  27.8196057
  15.7951846  27.8221829
  15.79588  27.824756
  15.7965743  27.8273249
  15.7972675  27.8298898
  15.7979596  27.8324506
  15.7986506  27.8350073
  15.7993405  27.8375599
  15.8000294  27.8401085
  15.8007171  27.8426531
  15.8014037  27.8451936
  15.8020893  27.8477302
  15.8027737  27.8502627
  15.8034571  27.8527912
  15.8041394  27.8553158
  15.8048207  27.8578364
  15.8055009  27.8603531
  15.80618  27.8628658
  15.806858  27.8653746
  15.807535  27.8678795
  15.808211  27.8703805
  15.8088859  27.8728776
  15.8095597  27.8753709
  15.8102325  27.8778602
  15.8109043  27.8803458
  15.811575  27.8828274
  15.8122447  27.8853053
  15.8129134  27.8877793
  15.813581  27.8902496
  15.8142476  27.892716
  15.8149132  27.8951787
  15.8155777  27.8976376
  15.8162413  27.9000927
  15.8169038  27.9025441
  15.8175654  27.9049918
  15.8182259  27.9074357
  15.8188854  27.9098759
  15.8195439  27.9123125
  15.8202015  27.9147453
  15.820858  27.9171745
  15.8215135  27.9196
  15.8221681  27.9220218
  15.8228216  27.92444
  15.8234742  27.9268546
  15.8241258  27.9292655
  15.8247765  27.9316728
  15.8254261  27.9340766
  15.8260748  27.9364767
  15.8267225  27.9388732
  15.8273693  27.9412662
  15.8280151  27.9436557
  15.8286599  27.9460415
  15.8293038  27.9484239
  15.8299467  27.9508027
  15.8305887  27.953178
  15.8312297  27.9555498
  15.8318698  27.9579181
  15.8325089  27.9602829
  15.8331471  27.9626442
  15.8337844  27.9650021
  15.8344207  27.9673565
  15.8350561  27.9697075
  15.8356906  27.972055
  15.8363241  27.9743991
  15.8369567  27.9767398
  15.8375884  27.9790771
  15.8382192  27.981411
  15.8388491  27.9837416
  15.839478  27.9860687
  15.8401061  27.9883925
  15.8407332  27.9907129
  15.8413595  27.99303
  15.8419848  27.9953437
  15.8426092  27.9976541
  15.8432328  27.9999612
  15.8438554  28.002265
  15.8444772  28.0045655
  15.845098  28.0068627
  15.845718  28.0091566
  15.8463371  28.0114472
  15.8469553  28.0137346
  15.8475727  28.0160188
  15.8481891  28.0182996
  15.8488047  28.0205773
  15.8494194  28.0228517
  15.8500333  28.025123
  15.8506462  28.027391
  15.8512583  28.0296558
  15.8518696  28.0319174
  15.85248  28.0341759
  15.8530895  28.0364312
  15.8536982  28.0386833
  15.854306  28.0409323
  15.854913  28.0431781
  15.8555192  28.0454208
  15.8561244  28.0476604
  15.8567289  28.0498968
  15.8573325  28.0521302
  15.8579353  28.0543604
  15.8585372  28.0565875
  15.8591383  28.0588116
  15.8597386  28.0610326
  15.860338  28.0632505
  15.8609366  28.0654654
  15.8615344  28.0676772
  15.8621314  28.069886
  15.8627275  28.0720918
  15.8633229  28.0742945
  15.8639174  28.0764942
  15.8645111  28.0786909
  15.865104  28.0808846
  15.8656961  28.0830753
  15.8662873  28.0852631
  15.8668778  28.0874478
  15.8674675  28.0896296
  15.8680564  28.0918085
  15.8686444  28.0939843
  15.8692317  28.0961573
  15.8698182  28.0983273
  15.8704039  28.1004944
  15.8709888  28.1026585
  15.8715729  28.1048198
  15.8721563  28.1069781
  15.8727388  28.1091336
  15.8733206  28.1112861
  15.8739016  28.1134358
  15.8744818  28.1155826
  15.8750613  28.1177266
  15.8756399  28.1198677
  15.8762178  28.1220059
  15.876795  28.1241413
  15.8773713  28.1262739
  15.877947  28.1284036
  15.8785218  28.1305306
  15.8790959  28.1326547
  15.8796692  28.134776
  15.8802418  28.1368945
  15.8808136  28.1390102
  15.8813847  28.1411231
  15.881955  28.1432333
  15.8825245  28.1453407
  15.8830934  28.1474453
  15.8836614  28.1495472
  15.8842288  28.1516464
  15.8847954  28.1537428
  15.8853612  28.1558364
  15.8859263  28.1579274
  15.8864907  28.1600156
  15.8870544  28.1621011
  15.8876173  28.1641839
  15.8881795  28.166264
  15.888741  28.1683415
  15.8893017  28.1704162
  15.8898617  28.1724883
  15.890421  28.1745577
  15.8909796  28.1766244
  15.8915375  28.1786885
  15.8920946  28.1807499
  15.892651  28.1828087
  15.8932068  28.1848649
  15.8937618  28.1869184
  15.8943161  28.1889694
  15.8948697  28.1910176
  15.8954225  28.1930633
  15.8959747  28.1951064
  15.8965262  28.1971469
  15.897077  28.1991848
  15.8976271  28.2012202
  15.8981765  28.2032529
  15.8987252  28.2052831
  15.8992732  28.2073107
  15.8998205  28.2093358
  15.9003671  28.2113583
  15.9009131  28.2133783
  15.9014583  28.2153957
  15.9020029  28.2174106
  15.9025468  28.219423
  15.90309  28.2214329
  15.9036325  28.2234402
  15.9041744  28.2254451
  15.9047155  28.2274474
  15.905256  28.2294473
  15.9057959  28.2314447
  15.906335  28.2334396
  15.9068735  28.235432
  15.9074114  28.237422
  15.9079485  28.2394094
  15.908485  28.2413945
  15.9090209  28.2433771
  15.909556  28.2453572
  15.9100905  28.2473349
  15.9106244  28.2493102
  15.9111576  28.2512831
  15.9116902  28.2532535
  15.9122221  28.2552215
  15.9127533  28.2571871
  15.9132839  28.2591504
  15.9138139  28.2611112
  15.9143432  28.2630696
  15.9148718  28.2650256
  15.9153998  28.2669793
  15.9159272  28.2689306
  15.9164539  28.2708795
  15.91698  28.2728261
  15.9175055  28.2747703
  15.9180303  28.2767122
  15.9185545  28.2786517
  15.9190781  28.2805889
  15.919601  28.2825237
  15.9201233  28.2844562
  15.920645  28.2863864
  15.9211661  28.2883143
  15.9216865  28.2902399
  15.9222063  28.2921631
  15.9227255  28.2940841
  15.923244  28.2960028
  15.923762  28.2979192
  15.9242793  28.2998333
  15.924796  28.3017451
  15.9253121  28.3036547
  15.9258276  28.3055619
  15.9263424  28.307467
  15.9268567  28.3093697
  15.9273704  28.3112703
  15.9278834  28.3131685
  15.9283959  28.3150646
  15.9289077  28.3169584
  15.9294189  28.3188499
  15.9299296  28.3207393
  15.9304396  28.3226264
  15.930949  28.3245113
  15.9314579  28.326394
  15.9319661  28.3282745
  15.9324738  28.3301528
  15.9329808  28.332029
  15.9334873  28.3339029
  15.9339932  28.3357746
  15.9344985  28.3376442
  15.9350032  28.3395116
  15.9355073  28.3413768
  15.9360108  28.3432399
  15.9365137  28.3451008
  15.9370161  28.3469595
  15.9375179  28.3488161
  15.9380191  28.3506706
  15.9385197  28.3525229
  15.9390198  28.3543731
  15.9395193  28.3562212
  15.9400182  28.3580671
  15.9405165  28.3599109
  15.9410142  28.3617526
  15.9415114  28.3635922
  15.9420081  28.3654297
  15.9425041  28.3672651
  15.9429996  28.3690984
  15.9434945  28.3709296
  15.9439889  28.3727588
  15.9444827  28.3745858
  15.9449759  28.3764108
  15.9454686  28.3782337
  15.9459607  28.3800545
  15.9464523  28.3818733
  15.9469433  28.38369
  15.9474337  28.3855047
  15.9479236  28.3873173
  15.948413  28.3891279
  15.9489018  28.3909364
  15.94939  28.3927429
  15.9498777  28.3945474
  15.9503649  28.3963499
  15.9508515  28.3981503
  15.9513375  28.3999487
  15.951823  28.4017452
  15.952308  28.4035396
  15.9527924  28.405332
  15.9532763  28.4071224
  15.9537597  28.4089108
  15.9542425  28.4106972
  15.9547248  28.4124816
  15.9552065  28.4142641
  15.9556878  28.4160446
  15.9561684  28.4178231
  15.9566486  28.4195997
  15.9571282  28.4213743
  15.9576073  28.4231469
  15.9580858  28.4249176
  15.9585639  28.4266863
  15.9590414  28.4284531
  15.9595184  28.4302179
  15.9599948  28.4319808
  15.9604708  28.4337418
  15.9609462  28.4355008
  15.9614211  28.437258
  15.9618955  28.4390132
  15.9623693  28.4407665
  15.9628427  28.4425178
  15.9633155  28.4442673
  15.9637878  28.4460149
  15.9642596  28.4477606
  15.9647309  28.4495043
  15.9652017  28.4512462
  15.965672  28.4529862
  15.9661417  28.4547243
  15.966611  28.4564606
  15.9670797  28.4581949
  15.967548  28.4599274
  15.9680157  28.4616581
  15.9684829  28.4633868
  15.9689497  28.4651137
  15.9694159  28.4668388
  15.9698816  28.468562
  15.9703469  28.4702834
  15.9708116  28.4720029
  15.9712758  28.4737206
  15.9717396  28.4754364
  15.9722028  28.4771504
  15.9726656  28.4788626
  15.9731279  28.480573
  15.9735896  28.4822815
  15.9740509  28.4839883
  15.9745117  28.4856932
  15.974972  28.4873963
  15.9754318  28.4890976
  15.9758911  28.4907971
  15.97635  28.4924948
  15.9768083  28.4941908
  15.9772662  28.4958849
  15.9777236  28.4975773
  15.9781805  28.4992678
  15.9786369  28.5009566
  15.9790929  28.5026437
  15.9795484  28.5043289
  15.9800034  28.5060124
  15.9804579  28.5076941
  15.9809119  28.5093741
  15.9813655  28.5110523
  15.9818186  28.5127288
  15.9822712  28.5144035
  15.9827234  28.5160765
  15.9831751  28.5177477
  15.9836263  28.5194172
  15.984077  28.5210849
  15.9845273  28.522751
  15.9849771  28.5244153
  15.9854265  28.5260779
  15.9858754  28.5277387
  15.9863238  28.5293979
  15.9867717  28.5310553
  15.9872192  28.5327111
  15.9876663  28.5343651
  15.9881128  28.5360174
  15.988559  28.5376681
  15.9890046  28.539317
  15.9894498  28.5409642
  15.9898946  28.5426098
  15.9903389  28.5442537
  15.9907827  28.5458959
  15.9912261  28.5475364
  15.991669  28.5491753
  15.9921115  28.5508124
  15.9925535  28.5524479
  15.9929951  28.5540818
  15.9934362  28.555714
  15.9938769  28.5573445
  15.9943172  28.5589734
  15.9947569  28.5606006
  15.9951963  28.5622262
  15.9956352  28.5638501
  15.9960737  28.5654724
  15.9965117  28.5670931
  15.9969492  28.5687121
  15.9973864  28.5703295
  15.9978231  28.5719453
  15.9982593  28.5735595
  15.9986952  28.575172
  15.9991305  28.5767829
  15.9995655  28.5783922
  16.  28.5799999
  16.0004341  28.581606
  16.0008677  28.5832105
  16.0013009  28.5848134
  16.0017337  28.5864147
  16.0021661  28.5880144
  16.002598  28.5896125
  16.0030295  28.591209
  16.0034605  28.5928039
  16.0038912  28.5943972
  16.0043214  28.595989
  16.0047512  28.5975792
  16.0051805  28.5991678
  16.0056094  28.6007549
  16.006038  28.6023404
  16.006466  28.6039243
  16.0068937  28.6055066
  16.007321  28.6070874
  16.0077478  28.6086667
  16.0081742  28.6102444
  16.0086002  28.6118206
  16.0090257  28.6133952
  16.0094509  28.6149682
  16.0098756  28.6165398
  16.0103  28.6181098
  16.0107239  28.6196782
  16.0111474  28.6212452
  16.0115704  28.6228106
  16.0119931  28.6243744
  16.0124154  28.6259368
  16.0128372  28.6274977
  16.0132587  28.629057
  16.0136797  28.6306148
  16.0141003  28.6321711
  16.0145205  28.6337259
  16.0149403  28.6352792
  16.0153598  28.636831
  16.0157788  28.6383813
  16.0161974  28.6399301
  16.0166155  28.6414775
  16.0170333  28.6430233
  16.0174507  28.6445676
  16.0178677  28.6461105
  16.0182843  28.6476519
  16.0187005  28.6491918
  16.0191163  28.6507302
  16.0195317  28.6522672
  16.0199467  28.6538026
  16.0203613  28.6553367
  16.0207755  28.6568692
  16.0211893  28.6584003
  16.0216027  28.65993
  16.0220157  28.6614582
  16.0224284  28.6629849
  16.0228406  28.6645102
  16.0232525  28.666034
  16.0236639  28.6675564
  16.024075  28.6690774
  16.0244857  28.6705969
  16.024896  28.672115
  16.0253059  28.6736316
  16.0257154  28.6751468
  16.0261245  28.6766606
  16.0265333  28.678173
  16.0269416  28.6796839
  16.0273496  28.6811935
  16.0277572  28.6827016
  16.0281644  28.6842083
  16.0285713  28.6857136
  16.0289777  28.6872174
  16.0293838  28.6887199
  16.0297895  28.690221
  16.0301948  28.6917206
  16.0305997  28.6932189
  16.0310043  28.6947158
  16.0314085  28.6962112
  16.0318123  28.6977053
  16.0322157  28.699198
  16.0326188  28.7006893
  16.0330214  28.7021793
  16.0334238  28.7036678
  16.0338257  28.705155
  16.0342273  28.7066408
  16.0346285  28.7081252
  16.0350293  28.7096083
  16.0354297  28.71109
  16.0358298  28.7125703
  16.0362295  28.7140492
  16.0366289  28.7155268
  16.0370279  28.7170031
  16.0374265  28.718478
  16.0378248  28.7199515
  16.0382226  28.7214237
  16.0386202  28.7228945
  16.0390173  28.724364
  16.0394141  28.7258322
  16.0398106  28.727299
  16.0402066  28.7287644
  16.0406023  28.7302286
  16.0409977  28.7316914
  16.0413927  28.7331529
  16.0417873  28.734613
  16.0421816  28.7360718
  16.0425755  28.7375293
  16.0429691  28.7389855
  16.0433623  28.7404404
  16.0437551  28.7418939
  16.0441476  28.7433461
  16.0445398  28.744797
  16.0449315  28.7462466
  16.045323  28.7476949
  16.0457141  28.7491419
  16.0461048  28.7505876
  16.0464952  28.752032
  16.0468852  28.7534751
  16.0472749  28.7549169
  16.0476642  28.7563574
  16.0480532  28.7577967
  16.0484418  28.7592346
  16.0488301  28.7606712
  16.049218  28.7621066
  16.0496056  28.7635407
  16.0499929  28.7649735
  16.0503798  28.766405
  16.0507663  28.7678353
  16.0511525  28.7692643
  16.0515384  28.770692
  16.0519239  28.7721184
  16.0523091  28.7735436
  16.0526939  28.7749675
  16.0530784  28.7763902
  16.0534626  28.7778116
  16.0538464  28.7792317
  16.0542299  28.7806506
  16.0546131  28.7820682
  16.0549959  28.7834846
  16.0553783  28.7848998
  16.0557605  28.7863136
  16.0561423  28.7877263
  16.0565237  28.7891377
  16.0569049  28.7905479
  16.0572856  28.7919568
  16.0576661  28.7933645
  16.0580462  28.794771
  16.058426  28.7961762
  16.0588055  28.7975802
  16.0591846  28.798983
  16.0595634  28.8003846
  16.0599419  28.8017849
  16.06032  28.803184
  16.0606978  28.8045819
  16.0610753  28.8059786
  16.0614525  28.8073741
  16.0618293  28.8087684
  16.0622058  28.8101614
  16.062582  28.8115533
  16.0629578  28.8129439
  16.0633334  28.8143334
  16.0637086  28.8157216
  16.0640834  28.8171086
  16.064458  28.8184945
  16.0648322  28.8198791
  16.0652061  28.8212626
  16.0655797  28.8226449
  16.065953  28.824026
  16.0663259  28.8254059
  16.0666986  28.8267846
  16.0670709  28.8281621
  16.0674428  28.8295384
  16.0678145  28.8309136
  16.0681859  28.8322876
  16.0685569  28.8336604
  16.0689276  28.8350321
  16.069298  28.8364026
  16.0696681  28.8377719
  16.0700379  28.83914
  16.0704073  28.840507
  16.0707765  28.8418728
  16.0711453  28.8432375
  16.0715138  28.844601
  16.071882  28.8459634
  16.0722499  28.8473245
  16.0726175  28.8486846
  16.0729847  28.8500435
  16.0733517  28.8514012
  16.0737184  28.8527578
  16.0740847  28.8541133
  16.0744507  28.8554676
  16.0748164  28.8568208
  16.0751819  28.8581728
  16.075547  28.8595237
  16.0759118  28.8608734
  16.0762763  28.8622221
  16.0766404  28.8635696
  16.0770043  28.8649159
  16.0773679  28.8662612
  16.0777312  28.8676053
  16.0780942  28.8689483
  16.0784568  28.8702902
  16.0788192  28.8716309
  16.0791812  28.8729705
  16.079543  28.8743091
  16.0799045  28.8756465
  16.0802656  28.8769827
  16.0806265  28.8783179
  16.080987  28.879652
  16.0813473  28.880985
  16.0817073  28.8823168
  16.0820669  28.8836476
  16.0824263  28.8849772
  16.0827854  28.8863058
  16.0831441  28.8876333
  16.0835026  28.8889596
  16.0838608  28.8902849
  16.0842187  28.8916091
  16.0845763  28.8929322
  16.0849336  28.8942542
  16.0852906  28.8955751
  16.0856473  28.8968949
  16.0860037  28.8982136
  16.0863598  28.8995313
  16.0867157  28.9008479
  16.0870712  28.9021634
  16.0874265  28.9034778
  16.0877814  28.9047912
  16.0881361  28.9061035
  16.0884905  28.9074147
  16.0888446  28.9087248
  16.0891984  28.9100339
  16.0895519  28.9113419
  16.0899051  28.9126488
  16.0902581  28.9139547
  16.0906107  28.9152595
  16.0909631  28.9165633
  16.0913152  28.917866
  16.091667  28.9191677
  16.0920185  28.9204683
  16.0923697  28.9217678
  16.0927206  28.9230663
  16.0930713  28.9243638
  16.0934217  28.9256602
  16.0937718  28.9269555
  16.0941216  28.9282498
  16.0944711  28.9295431
  16.0948204  28.9308353
  16.0951694  28.9321265
  16.095518  28.9334167
  16.0958665  28.9347058
  16.0962146  28.9359939
  16.0965624  28.937281
  16.09691  28.938567
  16.0972573  28.939852
  16.0976043  28.9411359
  16.0979511  28.9424189
  16.0982975  28.9437008
  16.0986437  28.9449817
  16.0989896  28.9462616
  16.0993353  28.9475405
  16.0996806  28.9488183
  16.1000257  28.9500951
  16.1003705  28.9513709
  16.1007151  28.9526457
  16.1010594  28.9539195
  16.1014034  28.9551923
  16.1017471  28.9564641
  16.1020905  28.9577349
  16.1024337  28.9590046
  16.1027766  28.9602734
  16.1031193  28.9615412
  16.1034616  28.9628079
  16.1038037  28.9640737
  16.1041456  28.9653385
  16.1044871  28.9666022
  16.1048284  28.967865
  16.1051694  28.9691268
  16.1055102  28.9703876
  16.1058507  28.9716474
  16.1061909  28.9729062
  16.1065309  28.9741641
  16.1068705  28.9754209
  16.10721  28.9766768
  16.1075491  28.9779317
  16.107888  28.9791856
  16.1082267  28.9804386
  16.108565  28.9816905
  16.1089031  28.9829415
  16.109241  28.9841915
  16.1095785  28.9854406
  16.1099159  28.9866886
  16.1102529  28.9879357
  16.1105897  28.9891819
  16.1109262  28.990427
  16.1112625  28.9916712
  16.1115985  28.9929145
  16.1119343  28.9941568
  16.1122698  28.9953981
  16.112605  28.9966384
  16.11294  28.9978778
  16.1132747  28.9991163
  16.1136092  29.0003538
  16.1139434  29.0015903
  16.1142773  29.0028259
  16.114611  29.0040606
  16.1149444  29.0052943
  16.1152776  29.006527
  16.1156105  29.0077588
  16.1159432  29.0089897
  16.1162756  29.0102196
  16.1166077  29.0114486
  16.1169396  29.0126766
  16.1172713  29.0139037
  16.1176027  29.0151299
  16.1179338  29.0163551
  16.1182647  29.0175794
  16.1185954  29.0188028
  16.1189258  29.0200252
  16.1192559  29.0212467
  16.1195858  29.0224673
  16.1199154  29.0236869
  16.1202448  29.0249057
  16.1205739  29.0261235
  16.1209028  29.0273404
  16.1212315  29.0285563
  16.1215598  29.0297714
  16.121888  29.0309855
  16.1222159  29.0321987
  16.1225435  29.033411
  16.1228709  29.0346223
  16.1231981  29.0358328
  16.123525  29.0370424
  16.1238516  29.038251
  16.1241781  29.0394587
  16.1245042  29.0406656
  16.1248301  29.0418715
  16.1251558  29.0430765
  16.1254813  29.0442806
  16.1258065  29.0454838
  16.1261314  29.0466861
  16.1264561  29.0478875
  16.1267806  29.0490881
  16.1271048  29.0502877
  16.1274288  29.0514864
  16.1277525  29.0526842
  16.128076  29.0538812
  16.1283993  29.0550772
  16.1287223  29.0562724
  16.1290451  29.0574667
  16.1293676  29.05866
  16.1296899  29.0598525
  16.1300119  29.0610441
  16.1303338  29.0622349
  16.1306553  29.0634247
  16.1309767  29.0646137
  16.1312978  29.0658018
  16.1316187  29.066989
  16.1319393  29.0681753
  16.1322597  29.0693608
  16.1325798  29.0705454
  16.1328998  29.0717291
  16.1332195  29.0729119
  16.1335389  29.0740939
  16.1338581  29.075275
  16.1341771  29.0764552
  16.1344959  29.0776346
  16.1348144  29.0788131
  16.1351327  29.0799907
  16.1354507  29.0811675
  16.1357685  29.0823434
  16.1360861  29.0835185
  16.1364034  29.0846927
  16.1367206  29.085866
  16.1370375  29.0870385
  16.1373541  29.0882101
  16.1376705  29.0893809
  16.1379867  29.0905508
  16.1383027  29.0917199
  16.1386184  29.0928881
  16.1389339  29.0940555
  16.1392492  29.095222
  16.1395643  29.0963877
  16.1398791  29.0975526
  16.1401937  29.0987165
  16.140508  29.0998797
  16.1408222  29.101042
  16.1411361  29.1022035
  16.1414498  29.1033641
  16.1417632  29.1045239
  16.1420765  29.1056828
  16.1423895  29.106841
  16.1427022  29.1079982
  16.1430148  29.1091547
  16.1433271  29.1103103
  16.1436392  29.1114651
  16.1439511  29.1126191
  16.1442628  29.1137722
  16.1445742  29.1149245
  16.1448854  29.116076
  16.1451964  29.1172266
  16.1455072  29.1183765
  16.1458177  29.1195255
  16.146128  29.1206737
  16.1464381  29.121821
  16.146748  29.1229676
  16.1470577  29.1241133
  16.1473671  29.1252582
  16.1476763  29.1264023
  16.1479853  29.1275456
  16.1482941  29.1286881
  16.1486027  29.1298298
  16.148911  29.1309706
  16.1492191  29.1321106
  16.149527  29.1332499
  16.1498347  29.1343883
  16.1501422  29.1355259
  16.1504494  29.1366627
  16.1507564  29.1377988
  16.1510633  29.138934
  16.1513699  29.1400684
  16.1516762  29.141202
  16.1519824  29.1423348
  16.1522883  29.1434668
  16.1525941  29.144598
  16.1528996  29.1457284
  16.1532049  29.1468581
  16.15351  29.1479869
  16.1538149  29.1491149
  16.1541195  29.1502422
  16.154424  29.1513686
  16.1547282  29.1524943
  16.1550322  29.1536192
  16.155336  29.1547433
  16.1556396  29.1558666
  16.155943  29.1569891
  16.1562462  29.1581108
  16.1565492  29.1592318
  16.1568519  29.160352
  16.1571544  29.1614714
  16.1574568  29.16259
  16.1577589  29.1637078
  16.1580608  29.1648249
  16.1583625  29.1659412
  16.158664  29.1670567
  16.1589653  29.1681714
  16.1592663  29.1692854
  16.1595672  29.1703985
  16.1598678  29.171511
  16.1601683  29.1726226
  16.1604685  29.1737335
  16.1607686  29.1748436
  16.1610684  29.175953
  16.161368  29.1770615
  16.1616674  29.1781694
  16.1619666  29.1792764
  16.1622656  29.1803827
  16.1625644  29.1814882
  16.162863  29.182593
  16.1631614  29.183697
  16.1634596  29.1848003
  16.1637575  29.1859028
  16.1640553  29.1870045
  16.1643529  29.1881055
  16.1646502  29.1892057
  16.1649474  29.1903052
  16.1652443  29.1914039
  16.1655411  29.1925019
  16.1658376  29.1935991
  16.166134  29.1946956
  16.1664301  29.1957914
  16.1667261  29.1968863
  16.1670218  29.1979806
  16.1673173  29.1990741
  16.1676127  29.2001668
  16.1679078  29.2012588
  16.1682027  29.2023501
  16.1684975  29.2034406
  16.168792  29.2045304
  16.1690864  29.2056195
  16.1693805  29.2067078
  16.1696744  29.2077953
  16.1699682  29.2088822
  16.1702617  29.2099683
  16.1705551  29.2110536
  16.1708482  29.2121383
  16.1711412  29.2132222
  16.1714339  29.2143054
  16.1717265  29.2153878
  16.1720188  29.2164695
  16.172311  29.2175505
  16.1726029  29.2186308
  16.1728947  29.2197103
  16.1731863  29.2207891
  16.1734776  29.2218672
  16.1737688  29.2229446
  16.1740598  29.2240212
  16.1743506  29.2250971
  16.1746412  29.2261723
  16.1749316  29.2272468
  16.1752218  29.2283206
  16.1755118  29.2293936
  16.1758016  29.230466
  16.1760913  29.2315376
  16.1763807  29.2326085
  16.1766699  29.2336787
  16.176959  29.2347482
  16.1772478  29.2358169
  16.1775365  29.236885
  16.177825  29.2379523
  16.1781133  29.239019
  16.1784013  29.2400849
  16.1786892  29.2411501
  16.1789769  29.2422146
  16.1792645  29.2432785
  16.1795518  29.2443416
  16.1798389  29.245404
  16.1801259  29.2464657
  16.1804126  29.2475267
  16.1806992  29.248587
  16.1809856  29.2496466
  16.1812718  29.2507055
  16.1815578  29.2517637
  16.1818436  29.2528212
  16.1821292  29.253878
  16.1824147  29.2549341
  16.1826999  29.2559896
  16.182985  29.2570443
  16.1832698  29.2580984
  16.1835545  29.2591517
  16.183839  29.2602044
  16.1841234  29.2612563
  16.1844075  29.2623076
  16.1846914  29.2633582
  16.1849752  29.2644081
  16.1852588  29.2654574
  16.1855422  29.2665059
  16.1858254  29.2675538
  16.1861084  29.2686009
  16.1863912  29.2696474
  16.1866739  29.2706932
  16.1869563  29.2717384
  16.1872386  29.2727828
  16.1875207  29.2738266
  16.1878026  29.2748697
  16.1880844  29.2759121
  16.1883659  29.2769539
  16.1886473  29.2779949
  16.1889285  29.2790353
  16.1892095  29.280075
  16.1894903  29.2811141
  16.189771  29.2821525
  16.1900514  29.2831902
  16.1903317  29.2842272
  16.1906118  29.2852636
  16.1908917  29.2862993
  16.1911715  29.2873343
  16.191451  29.2883687
  16.1917304  29.2894024
  16.1920096  29.2904354
  16.1922886  29.2914678
  16.1925675  29.2924995
  16.1928461  29.2935306
  16.1931246  29.2945609
  16.1934029  29.2955907
  16.193681  29.2966197
  16.193959  29.2976482
  16.1942367  29.2986759
  16.1945143  29.299703
  16.1947918  29.3007294
  16.195069  29.3017552
  16.1953461  29.3027803
  16.1956229  29.3038048
  16.1958997  29.3048286
  16.1961762  29.3058518
  16.1964525  29.3068743
  16.1967287  29.3078962
  16.1970047  29.3089174
  16.1972806  29.309938
  16.1975562  29.3109579
  16.1978317  29.3119772
  16.198107  29.3129958
  16.1983821  29.3140138
  16.1986571  29.3150312
  16.1989319  29.3160479
  16.1992065  29.3170639
  16.1994809  29.3180793
  16.1997552  29.3190941
  16.2000293  29.3201082
  16.2003032  29.3211217
  16.2005769  29.3221346
  16.2008505  29.3231468
  16.2011239  29.3241584
  16.2013971  29.3251693
  16.2016702  29.3261796
  16.2019431  29.3271893
  16.2022158  29.3281983
  16.2024883  29.3292067
  16.2027607  29.3302145
  16.2030329  29.3312216
  16.2033049  29.3322281
  16.2035768  29.333234
  16.2038485  29.3342392
  16.20412  29.3352439
  16.2043913  29.3362479
  16.2046625  29.3372512
  16.2049335  29.338254
  16.2052044  29.3392561
  16.205475  29.3402576
  16.2057455  29.3412584
  16.2060159  29.3422587
  16.206286  29.3432583
  16.206556  29.3442573
  16.2068259  29.3452557
  16.2070955  29.3462534
  16.207365  29.3472506
  16.2076344  29.3482471
  16.2079035  29.349243
  16.2081725  29.3502383
  16.2084414  29.351233
  16.20871  29.352227
  16.2089785  29.3532204
  16.2092468  29.3542133
  16.209515  29.3552055
  16.209783  29.3561971
  16.2100508  29.3571881
  16.2103185  29.3581785
  16.210586  29.3591682
  16.2108534  29.3601574
  16.2111205  29.3611459
  16.2113876  29.3621339
  16.2116544  29.3631212
  16.2119211  29.3641079
  16.2121876  29.3650941
  16.212454  29.3660796
  16.2127202  29.3670645
  16.2129862  29.3680488
  16.2132521  29.3690325
  16.2135178  29.3700156
  16.2137833  29.3709981
  16.2140487  29.37198
  16.2143139  29.3729614
  16.214579  29.3739421
  16.2148438  29.3749222
  16.2151086  29.3759017
  16.2153732  29.3768806
  16.2156376  29.3778589
  16.2159018  29.3788366
  16.2161659  29.3798138
  16.2164298  29.3807903
  16.2166936  29.3817663
  16.2169572  29.3827416
  16.2172207  29.3837164
  16.2174839  29.3846905
  16.2177471  29.3856641
  16.21801  29.3866371
  16.2182729  29.3876095
  16.2185355  29.3885813
  16.218798  29.3895525
  16.2190603  29.3905232
  16.2193225  29.3914932
  16.2195845  29.3924627
  16.2198464  29.3934316
  16.2201081  29.3943999
  16.2203696  29.3953676
  16.220631  29.3963347
  16.2208922  29.3973013
  16.2211533  29.3982672
  16.2214142  29.3992326
  16.221675  29.4001974
  16.2219356  29.4011617
  16.222196  29.4021253
  16.2224563  29.4030884
  16.2227165  29.4040509
  16.2229764  29.4050128
  16.2232363  29.4059741
  16.2234959  29.4069349
  16.2237555  29.4078951
  16.2240148  29.4088547
  16.224274  29.4098138
  16.2245331  29.4107723
  16.224792  29.4117302
  16.2250507  29.4126875
  16.2253093  29.4136443
  16.2255677  29.4146005
  16.225826  29.4155561
  16.2260841  29.4165112
  16.2263421  29.4174657
  16.2265999  29.4184196
  16.2268576  29.4193729
  16.2271151  29.4203257
  16.2273724  29.421278
  16.2276296  29.4222296
  16.2278867  29.4231807
  16.2281436  29.4241313
  16.2284004  29.4250813
  16.228657  29.4260307
  16.2289134  29.4269795
  16.2291697  29.4279278
  16.2294258  29.4288756
  16.2296818  29.4298228
  16.2299377  29.4307694
  16.2301934  29.4317154
  16.2304489  29.4326609
  16.2307043  29.4336059
  16.2309596  29.4345503
  16.2312146  29.4354941
  16.2314696  29.4364374
  16.2317244  29.4373802
  16.231979  29.4383223
  16.2322335  29.439264
  16.2324879  29.440205
  16.2327421  29.4411456
  16.2329961  29.4420855
  16.23325  29.443025
  16.2335038  29.4439638
  16.2337574  29.4449022
  16.2340108  29.44584
  16.2342641  29.4467772
  16.2345173  29.4477139
  16.2347703  29.44865
  16.2350232  29.4495856
  16.2352759  29.4505207
  16.2355284  29.4514552
  16.2357809  29.4523892
  16.2360331  29.4533226
  16.2362853  29.4542555
  16.2365373  29.4551878
  16.2367891  29.4561196
  16.2370408  29.4570509
  16.2372923  29.4579816
  16.2375437  29.4589118
  16.237795  29.4598414
  16.2380461  29.4607705
  16.2382971  29.4616991
  16.2385479  29.4626271
  16.2387986  29.4635546
  16.2390491  29.4644816
  16.2392995  29.465408
  16.2395497  29.4663339
  16.2397998  29.4672593
  16.2400498  29.4681841
  16.2402996  29.4691084
  16.2405492  29.4700322
  16.2407988  29.4709554
  16.2410482  29.4718781
  16.2412974  29.4728003
  16.2415465  29.4737219
  16.2417954  29.474643
  16.2420442  29.4755636
  16.2422929  29.4764837
  16.2425414  29.4774032
  16.2427898  29.4783222
  16.243038  29.4792407
  16.2432861  29.4801587
  16.2435341  29.4810761
  16.2437819  29.481993
  16.2440296  29.4829094
  16.2442771  29.4838253
  16.2445245  29.4847406
  16.2447718  29.4856555
  16.2450189  29.4865698
  16.2452658  29.4874835
  16.2455127  29.4883968
  16.2457594  29.4893096
  16.2460059  29.4902218
  16.2462523  29.4911335
  16.2464986  29.4920447
  16.2467447  29.4929554
  16.2469907  29.4938655
  16.2472365  29.4947752
  16.2474823  29.4956843
  16.2477278  29.4965929
  16.2479733  29.497501
  16.2482186  29.4984086
  16.2484637  29.4993157
  16.2487087  29.5002223
  16.2489536  29.5011283
  16.2491984  29.5020339
  16.249443  29.5029389
  16.2496874  29.5038434
  16.2499318  29.5047474
  16.2501759  29.5056509
  16.25042  29.5065539
  16.2506639  29.5074564
  16.2509077  29.5083584
  16.2511513  29.5092599
  16.2513949  29.5101609
  16.2516382  29.5110614
  16.2518815  29.5119613
  16.2521246  29.5128608
  16.2523675  29.5137597
  16.2526103  29.5146582
  16.252853  29.5155562
  16.2530956  29.5164536
  16.253338  29.5173506
  16.2535803  29.518247
  16.2538224  29.519143
  16.2540645  29.5200384
  16.2543063  29.5209334
  16.2545481  29.5218278
  16.2547897  29.5227218
  16.2550312  29.5236152
  16.2552725  29.5245082
  16.2555137  29.5254007
  16.2557548  29.5262926
  16.2559957  29.5271841
  16.2562365  29.5280751
  16.2564772  29.5289656
  16.2567177  29.5298556
  16.2569582  29.5307451
  16.2571984  29.5316341
  16.2574386  29.5325226
  16.2576786  29.5334107
  16.2579185  29.5342982
  16.2581582  29.5351853
  16.2583978  29.5360718
  16.2586373  29.5369579
  16.2588766  29.5378435
  16.2591158  29.5387286
  16.2593549  29.5396132
  16.2595939  29.5404973
  16.2598327  29.5413809
  16.2600714  29.5422641
  16.2603099  29.5431467
  16.2605484  29.5440289
  16.2607867  29.5449106
  16.2610248  29.5457918
  16.2612629  29.5466726
  16.2615008  29.5475528
  16.2617385  29.5484326
  16.2619762  29.5493118
  16.2622137  29.5501906
  16.2624511  29.551069
  16.2626883  29.5519468
  16.2629255  29.5528242
  16.2631625  29.5537011
  16.2633993  29.5545775
  16.2636361  29.5554534
  16.2638727  29.5563288
  16.2641092  29.5572038
  16.2643455  29.5580783
  16.2645817  29.5589523
  16.2648178  29.5598259
  16.2650538  29.560699
  16.2652896  29.5615716
  16.2655253  29.5624437
  16.2657609  29.5633153
  16.2659964  29.5641865
  16.2662317  29.5650572
  16.2664669  29.5659274
  16.266702  29.5667972
  16.2669369  29.5676665
  16.2671717  29.5685353
  16.2674064  29.5694037
  16.267641  29.5702716
  16.2678754  29.571139
  16.2681097  29.5720059
  16.2683439  29.5728724
  16.268578  29.5737384
  16.2688119  29.574604
  16.2690457  29.5754691
  16.2692794  29.5763337
  16.2695129  29.5771978
  16.2697464  29.5780615
  16.2699797  29.5789247
  16.2702129  29.5797875
  16.2704459  29.5806498
  16.2706788  29.5815116
  16.2709116  29.582373
  16.2711443  29.5832339
  16.2713769  29.5840944
  16.2716093  29.5849544
  16.2718416  29.5858139
  16.2720738  29.586673
  16.2723058  29.5875316
  16.2725378  29.5883897
  16.2727696  29.5892474
  16.2730013  29.5901046
  16.2732328  29.5909614
  16.2734643  29.5918177
  16.2736956  29.5926736
  16.2739268  29.593529
  16.2741578  29.594384
  16.2743888  29.5952385
  16.2746196  29.5960925
  16.2748503  29.5969461
  16.2750809  29.5977993
  16.2753114  29.5986519
  16.2755417  29.5995042
  16.2757719  29.600356
  16.276002  29.6012073
  16.276232  29.6020582
  16.2764618  29.6029086
  16.2766915  29.6037586
  16.2769211  29.6046081
  16.2771506  29.6054572
  16.27738  29.6063058
  16.2776092  29.607154
  16.2778383  29.6080018
  16.2780673  29.6088491
  16.2782962  29.6096959
  16.278525  29.6105423
  16.2787536  29.6113883
  16.2789821  29.6122338
  16.2792105  29.6130788
  16.2794388  29.6139235
  16.2796669  29.6147676
  16.279895  29.6156114
  16.2801229  29.6164547
  16.2803507  29.6172975
  16.2805784  29.6181399
  16.2808059  29.6189819
  16.2810334  29.6198234
  16.2812607  29.6206645
  16.2814879  29.6215051
  16.281715  29.6223453
  16.2819419  29.6231851
  16.2821688  29.6240244
  16.2823955  29.6248633
  16.2826221  29.6257018
  16.2828486  29.6265398
  16.283075  29.6273773
  16.2833012  29.6282145
  16.2835274  29.6290512
  16.2837534  29.6298875
  16.2839793  29.6307233
  16.2842051  29.6315587
  16.2844307  29.6323937
  16.2846563  29.6332282
  16.2848817  29.6340623
  16.285107  29.6348959
  16.2853322  29.6357292
  16.2855573  29.636562
  16.2857823  29.6373944
  16.2860071  29.6382263
  16.2862319  29.6390578
  16.2864565  29.6398889
  16.286681  29.6407195
  16.2869054  29.6415497
  16.2871296  29.6423795
  16.2873538  29.6432089
  16.2875778  29.6440378
  16.2878017  29.6448663
  16.2880255  29.6456944
  16.2882492  29.6465221
  16.2884728  29.6473493
  16.2886963  29.6481761
  16.2889196  29.6490025
  16.2891428  29.6498284
  16.289366  29.650654
  16.289589  29.6514791
  16.2898118  29.6523037
  16.2900346  29.653128
  16.2902573  29.6539518
  16.2904798  29.6547752
  16.2907022  29.6555982
  16.2909246  29.6564208
  16.2911468  29.657243
  16.2913689  29.6580647
  16.2915908  29.658886
  16.2918127  29.6597069
  16.2920344  29.6605274
  16.2922561  29.6613474
  16.2924776  29.662167
  16.292699  29.6629862
  16.2929203  29.663805
  16.2931415  29.6646234
  16.2933626  29.6654414
  16.2935835  29.6662589
  16.2938044  29.6670761
  16.2940251  29.6678928
  16.2942457  29.6687091
  16.2944662  29.669525
  16.2946866  29.6703404
  16.2949069  29.6711555
  16.2951271  29.6719702
  16.2953471  29.6727844
  16.2955671  29.6735982
  16.2957869  29.6744116
  16.2960067  29.6752246
  16.2962263  29.6760372
  16.2964458  29.6768494
  16.2966652  29.6776611
  16.2968845  29.6784725
  16.2971037  29.6792834
  16.2973227  29.680094
  16.2975417  29.6809041
  16.2977605  29.6817138
  16.2979792  29.6825231
  16.2981979  29.683332
  16.2984164  29.6841405
  16.2986348  29.6849486
  16.2988531  29.6857563
  16.2990713  29.6865636
  16.2992893  29.6873705
  16.2995073  29.6881769
  16.2997252  29.688983
  16.2999429  29.6897887
  16.3001605  29.6905939
  16.3003781  29.6913988
  16.3005955  29.6922032
  16.3008128  29.6930073
  16.30103  29.6938109
  16.3012471  29.6946142
  16.3014641  29.695417
  16.3016809  29.6962195
  16.3018977  29.6970215
  16.3021144  29.6978231
  16.3023309  29.6986244
  16.3025474  29.6994252
  16.3027637  29.7002257
  16.3029799  29.7010257
  16.3031961  29.7018254
  16.3034121  29.7026246
  16.303628  29.7034235
  16.3038438  29.7042219
  16.3040595  29.70502
  16.3042751  29.7058176
  16.3044905  29.7066149
  16.3047059  29.7074118
  16.3049212  29.7082082
  16.3051363  29.7090043
  16.3053514  29.7098
  16.3055663  29.7105953
  16.3057812  29.7113902
  16.3059959  29.7121847
  16.3062105  29.7129788
  16.306425  29.7137725
  16.3066394  29.7145659
  16.3068537  29.7153588
  16.307068  29.7161514
  16.307282  29.7169435
  16.307496  29.7177353
  16.3077099  29.7185267
  16.3079237  29.7193176
  16.3081374  29.7201082
  16.3083509  29.7208984
  16.3085644  29.7216883
  16.3087778  29.7224777
  16.308991  29.7232667
  16.3092042  29.7240554
  16.3094172  29.7248437
  16.3096302  29.7256316
  16.309843  29.7264191
  16.3100557  29.7272062
  16.3102684  29.7279929
  16.3104809  29.7287792
  16.3106933  29.7295652
  16.3109056  29.7303508
  16.3111178  29.731136
  16.31133  29.7319208
  16.311542  29.7327052
  16.3117539  29.7334892
  16.3119657  29.7342729
  16.3121774  29.7350562
  16.3123889  29.7358391
  16.3126004  29.7366216
  16.3128118  29.7374037
  16.3130231  29.7381854
  16.3132343  29.7389668
  16.3134454  29.7397478
  16.3136563  29.7405284
  16.3138672  29.7413087
  16.314078  29.7420885
  16.3142887  29.742868
  16.3144992  29.7436471
  16.3147097  29.7444258
  16.3149201  29.7452041
  16.3151303  29.7459821
  16.3153405  29.7467597
  16.3155505  29.7475369
  16.3157605  29.7483138
  16.3159703  29.7490902
  16.3161801  29.7498663
  16.3163898  29.750642
  16.3165993  29.7514174
  16.3168088  29.7521923
  16.3170181  29.7529669
  16.3172273  29.7537411
  16.3174365  29.754515
  16.3176455  29.7552884
  16.3178545  29.7560615
  16.3180633  29.7568343
  16.3182721  29.7576066
  16.3184807  29.7583786
  16.3186893  29.7591502
  16.3188977  29.7599215
  16.3191061  29.7606924
  16.3193143  29.7614629
  16.3195224  29.762233
  16.3197305  29.7630028
  16.3199384  29.7637722
  16.3201463  29.7645412
  16.320354  29.7653099
  16.3205617  29.7660782
  16.3207692  29.7668461
  16.3209767  29.7676136
  16.321184  29.7683808
  16.3213913  29.7691477
  16.3215984  29.7699141
  16.3218055  29.7706802
  16.3220124  29.771446
  16.3222193  29.7722113
  16.3224261  29.7729763
  16.3226327  29.773741
  16.3228393  29.7745052
  16.3230457  29.7752692
  16.3232521  29.7760327
  16.3234584  29.7767959
  16.3236645  29.7775587
  16.3238706  29.7783212
  16.3240766  29.7790833
  16.3242825  29.779845
  16.3244882  29.7806064
  16.3246939  29.7813674
  16.3248995  29.7821281
  16.325105  29.7828884
  16.3253104  29.7836483
  16.3255157  29.7844079
  16.3257209  29.7851671
  16.325926  29.785926
  16.326131  29.7866845
  16.3263359  29.7874426
  16.3265407  29.7882004
  16.3267454  29.7889578
  16.32695  29.7897149
  16.3271545  29.7904716
  16.3273589  29.791228
  16.3275633  29.791984
  16.3277675  29.7927397
  16.3279716  29.7934949
  16.3281757  29.7942499
  16.3283796  29.7950045
  16.3285834  29.7957587
  16.3287872  29.7965126
  16.3289909  29.7972661
  16.3291944  29.7980193
  16.3293979  29.7987721
  16.3296012  29.7995246
  16.3298045  29.8002767
  16.3300077  29.8010284
  16.3302108  29.8017798
  16.3304138  29.8025309
  16.3306167  29.8032816
  16.3308195  29.804032
  16.3310222  29.804782
  16.3312248  29.8055316
  16.3314273  29.8062809
  16.3316297  29.8070299
  16.331832  29.8077785
  16.3320343  29.8085268
  16.3322364  29.8092747
  16.3324385  29.8100222
  16.3326404  29.8107695
  16.3328423  29.8115163
  16.333044  29.8122628
  16.3332457  29.813009
  16.3334473  29.8137549
  16.3336488  29.8145003
  16.3338501  29.8152455
  16.3340514  29.8159903
  16.3342526  29.8167347
  16.3344538  29.8174788
  16.3346548  29.8182226
  16.3348557  29.818966
  16.3350565  29.8197091
  16.3352573  29.8204518
  16.3354579  29.8211942
  16.3356585  29.8219362
  16.3358589  29.8226779
  16.3360593  29.8234193
  16.3362596  29.8241603
  16.3364597  29.824901
  16.3366598  29.8256413
  16.3368598  29.8263813
  16.3370597  29.8271209
  16.3372595  29.8278602
  16.3374593  29.8285992
  16.3376589  29.8293378
  16.3378584  29.8300761
  16.3380579  29.8308141
  16.3382572  29.8315517
  16.3384565  29.832289
  16.3386557  29.8330259
  16.3388547  29.8337625
  16.3390537  29.8344988
  16.3392526  29.8352347
  16.3394514  29.8359703
  16.3396502  29.8367055
  16.3398488  29.8374404
  16.3400473  29.838175
  16.3402458  29.8389093
  16.3404441  29.8396432
  16.3406424  29.8403767
  16.3408405  29.84111
  16.3410386  29.8418429
  16.3412366  29.8425754
  16.3414345  29.8433077
  16.3416323  29.8440396
  16.3418301  29.8447712
  16.3420277  29.8455024
  16.3422252  29.8462333
  16.3424227  29.8469639
  16.34262  29.8476941
  16.3428173  29.848424
  16.3430145  29.8491536
  16.3432116  29.8498828
  16.3434086  29.8506117
  16.3436055  29.8513403
  16.3438023  29.8520686
  16.3439991  29.8527965
  16.3441957  29.8535241
  16.3443923  29.8542514
  16.3445887  29.8549783
  16.3447851  29.8557049
  16.3449814  29.8564312
  16.3451776  29.8571571
  16.3453737  29.8578827
  16.3455698  29.858608
  16.3457657  29.859333
  16.3459615  29.8600576
  16.3461573  29.860782
  16.346353  29.8615059
  16.3465486  29.8622296
  16.3467441  29.8629529
  16.3469395  29.863676
  16.3471348  29.8643986
  16.34733  29.865121
  16.3475252  29.865843
  16.3477202  29.8665647
  16.3479152  29.8672861
  16.3481101  29.8680072
  16.3483049  29.8687279
  16.3484996  29.8694484
  16.3486942  29.8701684
  16.3488887  29.8708882
  16.3490832  29.8716077
  16.3492775  29.8723268
  16.3494718  29.8730456
  16.349666  29.8737641
  16.3498601  29.8744822
  16.3500541  29.8752001
  16.350248  29.8759176
  16.3504419  29.8766348
  16.3506356  29.8773517
  16.3508293  29.8780683
  16.3510229  29.8787845
  16.3512163  29.8795004
  16.3514098  29.880216
  16.3516031  29.8809313
  16.3517963  29.8816463
  16.3519895  29.8823609
  16.3521825  29.8830753
  16.3523755  29.8837893
  16.3525684  29.884503
  16.3527612  29.8852163
  16.3529539  29.8859294
  16.3531465  29.8866422
  16.3533391  29.8873546
  16.3535316  29.8880667
  16.3537239  29.8887785
  16.3539162  29.88949
  16.3541084  29.8902012
  16.3543006  29.890912
  16.3544926  29.8916226
  16.3546846  29.8923328
  16.3548764  29.8930427
  16.3550682  29.8937523
  16.3552599  29.8944616
  16.3554515  29.8951706
  16.3556431  29.8958792
  16.3558345  29.8965876
  16.3560259  29.8972956
  16.3562171  29.8980033
  16.3564083  29.8987108
  16.3565994  29.8994179
  16.3567905  29.9001246
  16.3569814  29.9008311
  16.3571723  29.9015373
  16.357363  29.9022432
  16.3575537  29.9029487
  16.3577443  29.9036539
  16.3579348  29.9043589
  16.3581253  29.9050635
  16.3583156  29.9057678
  16.3585059  29.9064718
  16.3586961  29.9071755
  16.3588862  29.9078789
  16.3590762  29.908582
  16.3592662  29.9092847
  16.359456  29.9099872
  16.3596458  29.9106894
  16.3598355  29.9113912
  16.3600251  29.9120928
  16.3602146  29.912794
  16.3604041  29.9134949
  16.3605934  29.9141956
  16.3607827  29.9148959
  16.3609719  29.9155959
  16.361161  29.9162956
  16.36135  29.916995
  16.361539  29.9176941
  16.3617278  29.9183929
  16.3619166  29.9190914
  16.3621053  29.9197896
  16.3622939  29.9204875
  16.3624825  29.9211851
  16.3626709  29.9218824
  16.3628593  29.9225794
  16.3630476  29.923276
  16.3632358  29.9239724
  16.3634239  29.9246685
  16.363612  29.9253643
  16.3637999  29.9260597
  16.3639878  29.9267549
  16.3641756  29.9274498
  16.3643634  29.9281444
  16.364551  29.9288386
  16.3647386  29.9295326
  16.364926  29.9302263
  16.3651134  29.9309196
  16.3653007  29.9316127
  16.365488  29.9323055
  16.3656751  29.932998
  16.3658622  29.9336901
  16.3660492  29.934382
  16.3662361  29.9350736
  16.366423  29.9357649
  16.3666097  29.9364559
  16.3667964  29.9371466
  16.366983  29.937837
  16.3671695  29.938527
  16.3673559  29.9392168
  16.3675423  29.9399064
  16.3677285  29.9405956
  16.3679147  29.9412845
  16.3681009  29.9419731
  16.3682869  29.9426614
  16.3684728  29.9433494
  16.3686587  29.9440372
  16.3688445  29.9447246
  16.3690302  29.9454118
  16.3692159  29.9460986
  16.3694014  29.9467852
  16.3695869  29.9474714
  16.3697723  29.9481574
  16.3699576  29.9488431
  16.3701428  29.9495285
  16.370328  29.9502136
  16.3705131  29.9508984
  16.3706981  29.9515829
  16.370883  29.9522671
  16.3710679  29.952951
  16.3712526  29.9536347
  16.3714373  29.954318
  16.3716219  29.9550011
  16.3718065  29.9556838
  16.3719909  29.9563663
  16.3721753  29.9570485
  16.3723596  29.9577304
  16.3725438  29.958412
  16.3727279  29.9590933
  16.372912  29.9597744
  16.373096  29.9604551
  16.3732799  29.9611355
  16.3734637  29.9618157
  16.3736475  29.9624956
  16.3738311  29.9631752
  16.3740147  29.9638545
  16.3741983  29.9645335
  16.3743817  29.9652122
  16.3745651  29.9658907
  16.3747483  29.9665688
  16.3749316  29.9672467
  16.3751147  29.9679243
  16.3752977  29.9686016
  16.3754807  29.9692786
  16.3756636  29.9699553
  16.3758464  29.9706318
  16.3760292  29.9713079
  16.3762119  29.9719838
  16.3763944  29.9726594
  16.376577  29.9733347
  16.3767594  29.9740097
  16.3769418  29.9746844
  16.377124  29.9753589
  16.3773063  29.9760331
  16.3774884  29.976707
  16.3776704  29.9773806
  16.3778524  29.9780539
  16.3780343  29.9787269
  16.3782161  29.9793997
  16.3783979  29.9800722
  16.3785796  29.9807444
  16.3787612  29.9814163
  16.3789427  29.9820879
  16.3791241  29.9827593
  16.3793055  29.9834304
  16.3794868  29.9841012
  16.379668  29.9847717
  16.3798492  29.9854419
  16.3800302  29.9861119
  16.3802112  29.9867815
  16.3803922  29.9874509
  16.380573  29.9881201
  16.3807538  29.9887889
  16.3809345  29.9894575
  16.3811151  29.9901257
  16.3812956  29.9907937
  16.3814761  29.9914615
  16.3816565  29.9921289
  16.3818368  29.9927961
  16.382017  29.993463
  16.3821972  29.9941296
  16.3823773  29.994796
  16.3825573  29.995462
  16.3827373  29.9961278
  16.3829171  29.9967933
  16.3830969  29.9974586
  16.3832767  29.9981235
  16.3834563  29.9987882
  16.3836359  29.9994527
  16.3838154  30.0001168
  16.3839948  30.0007807
  16.3841741  30.0014443
  16.3843534  30.0021076
  16.3845326  30.0027706
  16.3847117  30.0034334
  16.3848908  30.0040959
  16.3850698  30.0047581
  16.3852487  30.0054201
  16.3854275  30.0060817
  16.3856063  30.0067432
  16.385785  30.0074043
  16.3859636  30.0080652
  16.3861421  30.0087257
  16.3863206  30.0093861
  16.386499  30.0100461
  16.3866773  30.0107059
  16.3868555  30.0113654
  16.3870337  30.0120246
  16.3872118  30.0126836
  16.3873898  30.0133423
  16.3875678  30.0140007
  16.3877457  30.0146589
  16.3879235  30.0153168
  16.3881012  30.0159744
  16.3882789  30.0166317
  16.3884565  30.0172888
  16.388634  30.0179456
  16.3888114  30.0186022
  16.3889888  30.0192584
  16.3891661  30.0199145
  16.3893433  30.0205702
  16.3895205  30.0212257
  16.3896975  30.0218809
  16.3898746  30.0225358
  16.3900515  30.0231905
  16.3902284  30.0238449
  16.3904052  30.024499
  16.3905819  30.0251529
  16.3907585  30.0258065
  16.3909351  30.0264598
  16.3911116  30.0271129
  16.391288  30.0277657
  16.3914644  30.0284183
  16.3916407  30.0290705
  16.3918169  30.0297226
  16.3919931  30.0303743
  16.3921691  30.0310258
  16.3923452  30.031677
  16.3925211  30.032328
  16.392697  30.0329787
  16.3928727  30.0336291
  16.3930485  30.0342793
  16.3932241  30.0349292
  16.3933997  30.0355788
  16.3935752  30.0362282
  16.3937506  30.0368773
  16.393926  30.0375262
  16.3941013  30.0381748
  16.3942765  30.0388231
  16.3944517  30.0394712
  16.3946268  30.040119
  16.3948018  30.0407665
  16.3949767  30.0414138
  16.3951516  30.0420608
  16.3953264  30.0427076
  16.3955011  30.0433541
  16.3956758  30.0440003
  16.3958504  30.0446463
  16.3960249  30.0452921
  16.3961993  30.0459375
  16.3963737  30.0465827
  16.396548  30.0472277
  16.3967223  30.0478724
  16.3968964  30.0485168
  16.3970705  30.049161
  16.3972446  30.0498049
  16.3974185  30.0504485
  16.3975924  30.0510919
  16.3977663  30.0517351
  16.39794  30.052378
  16.3981137  30.0530206
  16.3982873  30.053663
  16.3984608  30.0543051
  16.3986343  30.0549469
  16.3988077  30.0555885
  16.3989811  30.0562299
  16.3991543  30.056871
  16.3993275  30.0575118
  16.3995007  30.0581524
  16.3996737  30.0587927
  16.3998467  30.0594328
  16.4000196  30.0600726
  16.4001925  30.0607122
  16.4003653  30.0613515
  16.400538  30.0619905
  16.4007106  30.0626293
  16.4008832  30.0632678
  16.4010557  30.0639061
  16.4012282  30.0645442
  16.4014005  30.0651819
  16.4015728  30.0658195
  16.4017451  30.0664567
  16.4019173  30.0670938
  16.4020894  30.0677305
  16.4022614  30.0683671
  16.4024333  30.0690033
  16.4026052  30.0696393
  16.4027771  30.0702751
  16.4029488  30.0709106
  16.4031205  30.0715459
  16.4032921  30.0721809
  16.4034637  30.0728156
  16.4036352  30.0734501
  16.4038066  30.0740844
  16.403978  30.0747184
  16.4041492  30.0753522
  16.4043205  30.0759857
  16.4044916  30.0766189
  16.4046627  30.0772519
  16.4048337  30.0778847
  16.4050047  30.0785172
  16.4051755  30.0791495
  16.4053464  30.0797815
  16.4055171  30.0804132
  16.4056878  30.0810448
  16.4058584  30.081676
  16.4060289  30.082307
  16.4061994  30.0829378
  16.4063698  30.0835683
  16.4065402  30.0841986
  16.4067105  30.0848286
  16.4068807  30.0854584
  16.4070508  30.086088
  16.4072209  30.0867172
  16.4073909  30.0873463
  16.4075608  30.0879751
  16.4077307  30.0886036
  16.4079005  30.0892319
  16.4080703  30.08986
  16.40824  30.0904878
  16.4084096  30.0911154
  16.4085791  30.0917427
  16.4087486  30.0923698
  16.408918  30.0929966
  16.4090874  30.0936232
  16.4092567  30.0942496
  16.4094259  30.0948757
  16.409595  30.0955015
  16.4097641  30.0961271
  16.4099331  30.0967525
  16.4101021  30.0973776
  16.410271  30.0980025
  16.4104398  30.0986272
  16.4106085  30.0992516
  16.4107772  30.0998757
  16.4109459  30.1004996
  16.4111144  30.1011233
  16.4112829  30.1017467
  16.4114513  30.1023699
  16.4116197  30.1029929
  16.411788  30.1036156
  16.4119562  30.104238
  16.4121244  30.1048602
  16.4122925  30.1054822
  16.4124605  30.106104
  16.4126285  30.1067255
  16.4127964  30.1073467
  16.4129643  30.1079677
  16.4131321  30.1085885
  16.4132998  30.1092091
  16.4134674  30.1098294
  16.413635  30.1104494
  16.4138025  30.1110693
  16.41397  30.1116888
  16.4141374  30.1123082
  16.4143047  30.1129273
  16.4144719  30.1135462
  16.4146391  30.1141648
  16.4148063  30.1147832
  16.4149733  30.1154013
  16.4151404  30.1160192
  16.4153073  30.1166369
  16.4154742  30.1172544
  16.415641  30.1178716
  16.4158077  30.1184885
  16.4159744  30.1191053
  16.416141  30.1197218
  16.4163076  30.120338
  16.4164741  30.120954
  16.4166405  30.1215698
  16.4168069  30.1221854
  16.4169732  30.1228007
  16.4171394  30.1234158
  16.4173056  30.1240306
  16.4174717  30.1246452
  16.4176377  30.1252596
  16.4178037  30.1258737
  16.4179696  30.1264876
  16.4181355  30.1271013
  16.4183013  30.1277147
  16.418467  30.1283279
  16.4186327  30.1289409
  16.4187983  30.1295536
  16.4189638  30.1301661
  16.4191293  30.1307784
  16.4192947  30.1313904
  16.4194601  30.1320022
  16.4196254  30.1326138
  16.4197906  30.1332251
  16.4199557  30.1338362
  16.4201208  30.1344471
  16.4202859  30.1350577
  16.4204509  30.1356681
  16.4206158  30.1362783
  16.4207806  30.1368882
  16.4209454  30.1374979
  16.4211101  30.1381074
  16.4212748  30.1387167
  16.4214394  30.1393257
  16.4216039  30.1399345
  16.4217684  30.140543
  16.4219328  30.1411514
  16.4220972  30.1417594
  16.4222615  30.1423673
  16.4224257  30.1429749
  16.4225898  30.1435824
  16.4227539  30.1441895
  16.422918  30.1447965
  16.423082  30.1454032
  16.4232459  30.1460097
  16.4234097  30.1466159
  16.4235735  30.147222
  16.4237372  30.1478278
  16.4239009  30.1484333
  16.4240645  30.1490387
  16.4242281  30.1496438
  16.4243916  30.1502487
  16.424555  30.1508534
  16.4247183  30.1514578
  16.4248816  30.152062
  16.4250449  30.152666
  16.4252081  30.1532697
  16.4253712  30.1538733
  16.4255342  30.1544766
  16.4256972  30.1550796
  16.4258601  30.1556825
  16.426023  30.1562851
  16.4261858  30.1568875
  16.4263486  30.1574897
  16.4265113  30.1580916
  16.4266739  30.1586933
  16.4268365  30.1592948
  16.426999  30.1598961
  16.4271614  30.1604971
  16.4273238  30.161098
  16.4274861  30.1616985
  16.4276484  30.1622989
  16.4278106  30.1628991
  16.4279727  30.163499
  16.4281348  30.1640987
  16.4282968  30.1646982
  16.4284588  30.1652974
  16.4286207  30.1658964
  16.4287825  30.1664952
  16.4289443  30.1670938
  16.429106  30.1676922
  16.4292677  30.1682903
  16.4294293  30.1688882
  16.4295908  30.1694859
  16.4297523  30.1700834
  16.4299137  30.1706806
  16.4300751  30.1712776
  16.4302364  30.1718745
  16.4303976  30.172471
  16.4305588  30.1730674
  16.4307199  30.1736635
  16.4308809  30.1742594
  16.4310419  30.1748551
  16.4312029  30.1754506
  16.4313638  30.1760459
  16.4315246  30.1766409
  16.4316853  30.1772357
  16.431846  30.1778303
  16.4320067  30.1784247
  16.4321673  30.1790188
  16.4323278  30.1796128
  16.4324883  30.1802065
  16.4326487  30.1808
  16.432809  30.1813933
  16.4329693  30.1819863
  16.4331295  30.1825792
  16.4332897  30.1831718
  16.4334498  30.1837642
  16.4336098  30.1843564
  16.4337698  30.1849483
  16.4339298  30.1855401
  16.4340896  30.1861316
  16.4342495  30.1867229
  16.4344092  30.187314
  16.4345689  30.1879049
  16.4347285  30.1884955
  16.4348881  30.189086
  16.4350476  30.1896762
  16.4352071  30.1902662
  16.4353665  30.190856
  16.4355259  30.1914456
  16.4356851  30.192035
  16.4358444  30.1926241
  16.4360035  30.193213
  16.4361626  30.1938017
  16.4363217  30.1943902
  16.4364807  30.1949785
  16.4366396  30.1955666
  16.4367985  30.1961544
  16.4369573  30.1967421
  16.4371161  30.1973295
  16.4372748  30.1979167
  16.4374334  30.1985037
  16.437592  30.1990905
  16.4377506  30.199677
  16.437909  30.2002634
  16.4380675  30.2008495
  16.4382258  30.2014354
  16.4383841  30.2020211
  16.4385423  30.2026066
  16.4387005  30.2031919
  16.4388587  30.203777
  16.4390167  30.2043618
  16.4391747  30.2049465
  16.4393327  30.2055309
  16.4394906  30.2061151
  16.4396484  30.2066991
  16.4398062  30.2072829
  16.4399639  30.2078665
  16.4401216  30.2084499
  16.4402792  30.209033
  16.4404368  30.209616
  16.4405943  30.2101987
  16.4407517  30.2107812
  16.4409091  30.2113635
  16.4410664  30.2119456
  16.4412237  30.2125275
  16.4413809  30.2131092
  16.441538  30.2136907
  16.4416951  30.2142719
  16.4418522  30.214853
  16.4420092  30.2154338
  16.4421661  30.2160145
  16.442323  30.2165949
  16.4424798  30.2171751
  16.4426365  30.2177551
  16.4427932  30.2183349
  16.4429499  30.2189145
  16.4431065  30.2194938
  16.443263  30.220073
  16.4434195  30.220652
  16.4435759  30.2212307
  16.4437322  30.2218092
  16.4438885  30.2223876
  16.4440448  30.2229657
  16.444201  30.2235436
  16.4443571  30.2241213
  16.4445132  30.2246988
  16.4446692  30.2252761
  16.4448252  30.2258532
  16.4449811  30.2264301
  16.445137  30.2270067
  16.4452928  30.2275832
  16.4454485  30.2281594
  16.4456042  30.2287355
  16.4457598  30.2293113
  16.4459154  30.229887
  16.4460709  30.2304624
  16.4462264  30.2310376
  16.4463818  30.2316127
  16.4465372  30.2321875
  16.4466925  30.2327621
  16.4468477  30.2333365
  16.4470029  30.2339107
  16.447158  30.2344847
  16.4473131  30.2350584
  16.4474681  30.235632
  16.4476231  30.2362054
  16.447778  30.2367786
  16.4479329  30.2373515
  16.4480877  30.2379243
  16.4482424  30.2384969
  16.4483971  30.2390692
  16.4485517  30.2396414
  16.4487063  30.2402133
  16.4488608  30.2407851
  16.4490153  30.2413566
  16.4491697  30.241928
  16.4493241  30.2424991
  16.4494784  30.24307
  16.4496327  30.2436408
  16.4497868  30.2442113
  16.449941  30.2447816
  16.4500951  30.2453517
  16.4502491  30.2459216
  16.4504031  30.2464914
  16.450557  30.2470609
  16.4507109  30.2476302
  16.4508647  30.2481993
  16.4510185  30.2487682
  16.4511722  30.2493369
  16.4513258  30.2499054
  16.4514794  30.2504737
  16.4516329  30.2510419
  16.4517864  30.2516098
  16.4519399  30.2521775
  16.4520932  30.252745
  16.4522466  30.2533123
  16.4523998  30.2538794
  16.4525531  30.2544463
  16.4527062  30.255013
  16.4528593  30.2555795
  16.4530124  30.2561458
  16.4531654  30.2567119
  16.4533183  30.2572778
  16.4534712  30.2578435
  16.4536241  30.258409
  16.4537769  30.2589743
  16.4539296  30.2595394
  16.4540823  30.2601043
  16.4542349  30.2606691
  16.4543875  30.2612336
  16.45454  30.2617979
  16.4546924  30.262362
  16.4548449  30.2629259
  16.4549972  30.2634896
  16.4551495  30.2640532
  16.4553018  30.2646165
  16.455454  30.2651796
  16.4556061  30.2657426
  16.4557582  30.2663053
  16.4559102  30.2668678
  16.4560622  30.2674302
  16.4562142  30.2679923
  16.456366  30.2685543
  16.4565179  30.269116
  16.4566696  30.2696776
  16.4568213  30.2702389
  16.456973  30.2708001
  16.4571246  30.2713611
  16.4572762  30.2719218
  16.4574277  30.2724824
  16.4575791  30.2730428
  16.4577305  30.273603
  16.4578819  30.274163
  16.4580332  30.2747228
  16.4581844  30.2752824
  16.4583356  30.2758418
  16.4584868  30.276401
  16.4586378  30.27696
  16.4587889  30.2775188
  16.4589399  30.2780774
  16.4590908  30.2786359
  16.4592417  30.2791941
  16.4593925  30.2797522
  16.4595433  30.28031
  16.459694  30.2808677
  16.4598446  30.2814251
  16.4599953  30.2819824
  16.4601458  30.2825395
  16.4602963  30.2830964
  16.4604468  30.283653
  16.4605972  30.2842095
  16.4607475  30.2847659
  16.4608978  30.285322
  16.4610481  30.2858779
  16.4611983  30.2864336
  16.4613484  30.2869892
  16.4614985  30.2875445
  16.4616486  30.2880996
  16.4617986  30.2886546
  16.4619485  30.2892094
  16.4620984  30.289764
  16.4622482  30.2903183
  16.462398  30.2908725
  16.4625477  30.2914265
  16.4626974  30.2919804
  16.462847  30.292534
  16.4629966  30.2930874
  16.4631461  30.2936407
  16.4632956  30.2941937
  16.463445  30.2947466
  16.4635944  30.2952992
  16.4637437  30.2958517
  16.463893  30.296404
  16.4640422  30.2969561
  16.4641914  30.297508
  16.4643405  30.2980597
  16.4644895  30.2986113
  16.4646386  30.2991626
  16.4647875  30.2997138
  16.4649364  30.3002647
  16.4650853  30.3008155
  16.4652341  30.3013661
  16.4653829  30.3019165
  16.4655316  30.3024667
  16.4656802  30.3030167
  16.4658288  30.3035666
  16.4659774  30.3041162
  16.4661259  30.3046657
  16.4662743  30.3052149
  16.4664227  30.305764
  16.4665711  30.3063129
  16.4667194  30.3068616
  16.4668676  30.3074101
  16.4670158  30.3079585
  16.467164  30.3085066
  16.4673121  30.3090546
  16.4674601  30.3096024
  16.4676081  30.3101499
  16.4677561  30.3106973
  16.4679039  30.3112445
  16.4680518  30.3117916
  16.4681996  30.3123384
  16.4683473  30.3128851
  16.468495  30.3134315
  16.4686427  30.3139778
  16.4687903  30.3145239
  16.4689378  30.3150698
  16.4690853  30.3156156
  16.4692327  30.3161611
  16.4693801  30.3167064
  16.4695275  30.3172516
  16.4696748  30.3177966
  16.469822  30.3183414
  16.4699692  30.318886
  16.4701164  30.3194305
  16.4702634  30.3199747
  16.4704105  30.3205188
  16.4705575  30.3210626
  16.4707044  30.3216063
  16.4708513  30.3221498
  16.4709982  30.3226932
  16.471145  30.3232363
  16.4712917  30.3237793
  16.4714384  30.3243221
  16.4715851  30.3248646
  16.4717317  30.3254071
  16.4718782  30.3259493
  16.4720247  30.3264913
  16.4721711  30.3270332
  16.4723175  30.3275749
  16.4724639  30.3281164
  16.4726102  30.3286577
  16.4727564  30.3291988
  16.4729027  30.3297398
  16.4730488  30.3302805
  16.4731949  30.3308211
  16.473341  30.3313615
  16.473487  30.3319017
  16.4736329  30.3324418
  16.4737788  30.3329816
  16.4739247  30.3335213
  16.4740705  30.3340608
  16.4742163  30.3346001
  16.474362  30.3351393
  16.4745076  30.3356782
  16.4746533  30.336217
  16.4747988  30.3367556
  16.4749443  30.337294
  16.4750898  30.3378322
  16.4752352  30.3383703
  16.4753806  30.3389081
  16.4755259  30.3394458
  16.4756712  30.3399833
  16.4758164  30.3405207
  16.4759616  30.3410578
  16.4761067  30.3415948
  16.4762518  30.3421316
  16.4763968  30.3426682
  16.4765418  30.3432046
  16.4766867  30.3437409
  16.4768316  30.344277
  16.4769765  30.3448129
  16.4771213  30.3453486
  16.477266  30.3458841
  16.4774107  30.3464195
  16.4775553  30.3469547
  16.4776999  30.3474897
  16.4778445  30.3480245
  16.477989  30.3485592
  16.4781334  30.3490936
  16.4782778  30.3496279
  16.4784222  30.350162
  16.4785665  30.350696
  16.4787108  30.3512297
  16.478855  30.3517633
  16.4789991  30.3522967
  16.4791432  30.35283
  16.4792873  30.353363
  16.4794313  30.3538959
  16.4795753  30.3544286
  16.4797192  30.3549611
  16.4798631  30.3554935
  16.4800069  30.3560256
  16.4801507  30.3565576
  16.4802945  30.3570894
  16.4804381  30.3576211
  16.4805818  30.3581526
  16.4807254  30.3586838
  16.4808689  30.359215
  16.4810124  30.3597459
  16.4811559  30.3602767
  16.4812993  30.3608073
  16.4814426  30.3613377
  16.4815859  30.3618679
  16.4817292  30.362398
  16.4818724  30.3629279
  16.4820156  30.3634576
  16.4821587  30.3639871
  16.4823018  30.3645165
  16.4824448  30.3650457
  16.4825878  30.3655747
  16.4827307  30.3661035
  16.4828736  30.3666322
  16.4830164  30.3671607
  16.4831592  30.367689
  16.483302  30.3682172
  16.4834446  30.3687451
  16.4835873  30.3692729
  16.4837299  30.3698006
  16.4838725  30.370328
  16.484015  30.3708553
  16.4841574  30.3713824
  16.4842998  30.3719094
  16.4844422  30.3724361
  16.4845845  30.3729627
  16.4847268  30.3734891
  16.484869  30.3740154
  16.4850112  30.3745414
  16.4851533  30.3750673
  16.4852954  30.3755931
  16.4854375  30.3761186
  16.4855795  30.376644
  16.4857214  30.3771692
  16.4858633  30.3776943
  16.4860052  30.3782191
  16.486147  30.3787438
  16.4862888  30.3792684
  16.4864305  30.3797927
  16.4865722  30.3803169
  16.4867138  30.3808409
  16.4868554  30.3813648
  16.4869969  30.3818884
  16.4871384  30.3824119
  16.4872798  30.3829353
  16.4874212  30.3834584
  16.4875626  30.3839814
  16.4877039  30.3845042
  16.4878451  30.3850269
  16.4879863  30.3855494
  16.4881275  30.3860717
  16.4882686  30.3865938
  16.4884097  30.3871158
  16.4885507  30.3876376
  16.4886917  30.3881592
  16.4888326  30.3886807
  16.4889735  30.389202
  16.4891144  30.3897231
  16.4892552  30.3902441
  16.4893959  30.3907649
  16.4895366  30.3912855
  16.4896773  30.3918059
  16.4898179  30.3923262
  16.4899585  30.3928463
  16.490099  30.3933663
  16.4902395  30.393886
  16.4903799  30.3944057
  16.4905203  30.3949251
  16.4906607  30.3954444
  16.490801  30.3959635
  16.4909412  30.3964824
  16.4910814  30.3970012
  16.4912216  30.3975198
  16.4913617  30.3980382
  16.4915018  30.3985565
  16.4916418  30.3990746
  16.4917818  30.3995925
  16.4919217  30.4001103
  16.4920616  30.4006279
  16.4922015  30.4011453
  16.4923413  30.4016626
  16.492481  30.4021797
  16.4926207  30.4026966
  16.4927604  30.4032134
  16.4929  30.40373
  16.4930396  30.4042464
  16.4931791  30.4047627
  16.4933186  30.4052788
  16.4934581  30.4057947
  16.4935974  30.4063105
  16.4937368  30.4068261
  16.4938761  30.4073416
  16.4940154  30.4078568
  16.4941546  30.4083719
  16.4942938  30.4088869
  16.4944329  30.4094017
  16.494572  30.4099163
  16.494711  30.4104307
  16.49485  30.410945
  16.494989  30.4114591
  16.4951279  30.4119731
  16.4952667  30.4124869
  16.4954056  30.4130005
  16.4955443  30.413514
  16.4956831  30.4140273
  16.4958218  30.4145404
  16.4959604  30.4150534
  16.496099  30.4155662
  16.4962375  30.4160789
  16.4963761  30.4165913
  16.4965145  30.4171037
  16.4966529  30.4176158
  16.4967913  30.4181278
  16.4969296  30.4186396
  16.4970679  30.4191513
  16.4972062  30.4196628
  16.4973444  30.4201742
  16.4974825  30.4206853
  16.4976206  30.4211964
  16.4977587  30.4217072
  16.4978967  30.4222179
  16.4980347  30.4227284
  16.4981727  30.4232388
  16.4983106  30.423749
  16.4984484  30.424259
  16.4985862  30.4247689
  16.498724  30.4252786
  16.4988617  30.4257882
  16.4989994  30.4262976
  16.499137  30.4268068
  16.4992746  30.4273159
  16.4994121  30.4278248
  16.4995496  30.4283336
  16.4996871  30.4288422
  16.4998245  30.4293506
  16.4999619  30.4298589
  16.5000992  30.430367
  16.5002365  30.4308749
  16.5003737  30.4313827
  16.5005109  30.4318903
  16.5006481  30.4323978
  16.5007852  30.4329051
  16.5009222  30.4334122
  16.5010593  30.4339192
  16.5011962  30.434426
  16.5013332  30.4349327
  16.5014701  30.4354392
  16.5016069  30.4359456
  16.5017437  30.4364517
  16.5018805  30.4369578
  16.5020172  30.4374636
  16.5021539  30.4379694
  16.5022905  30.4384749
  16.5024271  30.4389803
  16.5025637  30.4394855
  16.5027002  30.4399906
  16.5028366  30.4404955
  16.5029731  30.4410003
  16.5031094  30.4415049
  16.5032458  30.4420093
  16.5033821  30.4425136
  16.5035183  30.4430177
  16.5036545  30.4435217
  16.5037907  30.4440255
  16.5039268  30.4445291
  16.5040629  30.4450326
  16.5041989  30.4455359
  16.5043349  30.4460391
  16.5044709  30.4465421
  16.5046068  30.447045
  16.5047426  30.4475477
  16.5048785  30.4480502
  16.5050142  30.4485526
  16.50515  30.4490549
  16.5052857  30.4495569
  16.5054213  30.4500589
  16.5055569  30.4505606
  16.5056925  30.4510622
  16.505828  30.4515637
  16.5059635  30.452065
  16.506099  30.4525661
  16.5062344  30.4530671
  16.5063697  30.4535679
  16.506505  30.4540686
  16.5066403  30.4545691
  16.5067755  30.4550694
  16.5069107  30.4555696
  16.5070459  30.4560697
  16.507181  30.4565696
  16.507316  30.4570693
  16.5074511  30.4575689
  16.507586  30.4580683
  16.507721  30.4585676
  16.5078559  30.4590667
  16.5079907  30.4595656
  16.5081255  30.4600644
  16.5082603  30.4605631
  16.508395  30.4610616
  16.5085297  30.4615599
  16.5086644  30.4620581
  16.508799  30.4625561
  16.5089335  30.463054
  16.509068  30.4635517
  16.5092025  30.4640493
  16.509337  30.4645467
  16.5094714  30.465044
  16.5096057  30.4655411
  16.50974  30.466038
  16.5098743  30.4665348
  16.5100085  30.4670314
  16.5101427  30.4675279
  16.5102768  30.4680243
  16.5104109  30.4685205
  16.510545  30.4690165
  16.510679  30.4695124
  16.510813  30.4700081
  16.5109469  30.4705037
  16.5110808  30.4709991
  16.5112147  30.4714943
  16.5113485  30.4719895
  16.5114823  30.4724844
  16.511616  30.4729792
  16.5117497  30.4734739
  16.5118834  30.4739684
  16.512017  30.4744627
  16.5121505  30.4749569
  16.5122841  30.475451
  16.5124175  30.4759449
  16.512551  30.4764386
  16.5126844  30.4769322
  16.5128178  30.4774257
  16.5129511  30.4779189
  16.5130844  30.4784121
  16.5132176  30.4789051
  16.5133508  30.4793979
  16.513484  30.4798906
  16.5136171  30.4803831
  16.5137502  30.4808755
  16.5138832  30.4813677
  16.5140162  30.4818598
  16.5141491  30.4823517
  16.514282  30.4828435
  16.5144149  30.4833352
  16.5145478  30.4838266
  16.5146805  30.484318
  16.5148133  30.4848091
  16.514946  30.4853002
  16.5150787  30.485791
  16.5152113  30.4862818
  16.5153439  30.4867724
  16.5154764  30.4872628
  16.5156089  30.4877531
  16.5157414  30.4882432
  16.5158738  30.4887332
  16.5160062  30.489223
  16.5161386  30.4897127
  16.5162709  30.4902022
  16.5164031  30.4906916
  16.5165354  30.4911808
  16.5166676  30.4916699
  16.5167997  30.4921589
  16.5169318  30.4926476
  16.5170639  30.4931363
  16.5171959  30.4936248
  16.5173279  30.4941131
  16.5174598  30.4946013
  16.5175917  30.4950894
  16.5177236  30.4955772
  16.5178554  30.496065
  16.5179872  30.4965526
  16.5181189  30.4970401
  16.5182507  30.4975274
  16.5183823  30.4980145
  16.5185139  30.4985015
  16.5186455  30.4989884
  16.5187771  30.4994751
  16.5189086  30.4999617
  16.51904  30.5004481
  16.5191715  30.5009344
  16.5193028  30.5014205
  16.5194342  30.5019065
  16.5195655  30.5023923
  16.5196968  30.502878
  16.519828  30.5033635
  16.5199592  30.5038489
  16.5200903  30.5043342
  16.5202214  30.5048193
  16.5203525  30.5053042
  16.5204835  30.505789
  16.5206145  30.5062737
  16.5207455  30.5067582
  16.5208764  30.5072426
  16.5210073  30.5077268
  16.5211381  30.5082109
  16.5212689  30.5086948
  16.5213996  30.5091786
  16.5215303  30.5096622
  16.521661  30.5101457
  16.5217916  30.5106291
  16.5219222  30.5111123
  16.5220528  30.5115953
  16.5221833  30.5120782
  16.5223138  30.512561
  16.5224442  30.5130436
  16.5225746  30.5135261
  16.522705  30.5140084
  16.5228353  30.5144906
  16.5229656  30.5149727
  16.5230958  30.5154546
  16.523226  30.5159363
  16.5233562  30.5164179
  16.5234863  30.5168994
  16.5236164  30.5173807
  16.5237465  30.5178619
  16.5238765  30.5183429
  16.5240064  30.5188238
  16.5241364  30.5193045
  16.5242663  30.5197851
  16.5243961  30.5202656
  16.5245259  30.5207459
  16.5246557  30.5212261
  16.5247854  30.5217061
  16.5249151  30.522186
  16.5250448  30.5226657
  16.5251744  30.5231453
  16.525304  30.5236248
  16.5254336  30.5241041
  16.5255631  30.5245833
  16.5256925  30.5250623
  16.525822  30.5255412
  16.5259513  30.5260199
  16.5260807  30.5264985
  16.52621  30.526977
  16.5263393  30.5274553
  16.5264685  30.5279334
  16.5265977  30.5284115
  16.5267269  30.5288894
  16.526856  30.5293671
  16.5269851  30.5298447
  16.5271141  30.5303222
  16.5272431  30.5307995
  16.5273721  30.5312767
  16.527501  30.5317537
  16.5276299  30.5322306
  16.5277588  30.5327073
  16.5278876  30.5331839
  16.5280163  30.5336604
  16.5281451  30.5341367
  16.5282738  30.5346129
  16.5284024  30.535089
  16.5285311  30.5355649
  16.5286596  30.5360406
  16.5287882  30.5365163
  16.5289167  30.5369917
  16.5290452  30.5374671
  16.5291736  30.5379423
  16.529302  30.5384173
  16.5294304  30.5388923
  16.5295587  30.539367
  16.529687  30.5398417
  16.5298152  30.5403162
  16.5299434  30.5407905
  16.5300716  30.5412648
  16.5301997  30.5417388
  16.5303278  30.5422128
  16.5304558  30.5426866
  16.5305839  30.5431602
  16.5307118  30.5436337
  16.5308398  30.5441071
  16.5309677  30.5445804
  16.5310955  30.5450535
  16.5312234  30.5455264
  16.5313512  30.5459993
  16.5314789  30.5464719
  16.5316066  30.5469445
  16.5317343  30.5474169
  16.5318619  30.5478892
  16.5319896  30.5483613
  16.5321171  30.5488333
  16.5322446  30.5493051
  16.5323721  30.5497768
  16.5324996  30.5502484
  16.532627  30.5507199
  16.5327544  30.5511912
  16.5328817  30.5516623
  16.533009  30.5521333
  16.5331363  30.5526042
  16.5332635  30.553075
  16.5333907  30.5535456
  16.5335179  30.554016
  16.533645  30.5544864
  16.5337721  30.5549566
  16.5338991  30.5554266
  16.5340261  30.5558965
  16.5341531  30.5563663
  16.53428  30.556836
  16.5344069  30.5573055
  16.5345338  30.5577748
  16.5346606  30.5582441
  16.5347874  30.5587132
  16.5349141  30.5591821
  16.5350408  30.559651
  16.5351675  30.5601196
  16.5352941  30.5605882
  16.5354207  30.5610566
  16.5355473  30.5615249
  16.5356738  30.561993
  16.5358003  30.562461
  16.5359267  30.5629289
  16.5360532  30.5633966
  16.5361795  30.5638642
  16.5363059  30.5643317
  16.5364322  30.564799
  16.5365584  30.5652662
  16.5366847  30.5657332
  16.5368109  30.5662002
  16.536937  30.5666669
  16.5370631  30.5671336
  16.5371892  30.5676001
  16.5373153  30.5680665
  16.5374413  30.5685327
  16.5375673  30.5689988
  16.5376932  30.5694648
  16.5378191  30.5699306
  16.537945  30.5703963
  16.5380708  30.5708619
  16.5381966  30.5713273
  16.5383223  30.5717926
  16.5384481  30.5722577
  16.5385737  30.5727228
  16.5386994  30.5731877
  16.538825  30.5736524
  16.5389506  30.574117
  16.5390761  30.5745815
  16.5392016  30.5750459
  16.5393271  30.5755101
  16.5394525  30.5759742
  16.5395779  30.5764381
  16.5397032  30.5769019
  16.5398286  30.5773656
  16.5399538  30.5778292
  16.5400791  30.5782926
  16.5402043  30.5787559
  16.5403295  30.579219
  16.5404546  30.579682
  16.5405797  30.5801449
  16.5407048  30.5806076
  16.5408298  30.5810703
  16.5409548  30.5815327
  16.5410798  30.5819951
  16.5412047  30.5824573
  16.5413296  30.5829194
  16.5414544  30.5833813
  16.5415792  30.5838432
  16.541704  30.5843048
  16.5418288  30.5847664
  16.5419535  30.5852278
  16.5420781  30.5856891
  16.5422028  30.5861502
  16.5423274  30.5866113
  16.5424519  30.5870722
  16.5425765  30.5875329
  16.542701  30.5879935
  16.5428254  30.588454
  16.5429498  30.5889144
  16.5430742  30.5893746
  16.5431986  30.5898347
  16.5433229  30.5902947
  16.5434472  30.5907545
  16.5435714  30.5912142
  16.5436956  30.5916738
  16.5438198  30.5921332
  16.5439439  30.5925925
  16.544068  30.5930517
  16.5441921  30.5935108
  16.5443161  30.5939697
  16.5444401  30.5944285
  16.5445641  30.5948871
  16.544688  30.5953456
  16.5448119  30.595804
  16.5449358  30.5962623
  16.5450596  30.5967204
  16.5451834  30.5971784
  16.5453071  30.5976363
  16.5454308  30.598094
  16.5455545  30.5985516
  16.5456781  30.5990091
  16.5458018  30.5994665
  16.5459253  30.5999237
  16.5460489  30.6003808
  16.5461724  30.6008377
  16.5462958  30.6012945
  16.5464193  30.6017512
  16.5465427  30.6022078
  16.546666  30.6026642
  16.5467894  30.6031206
  16.5469126  30.6035767
  16.5470359  30.6040328
  16.5471591  30.6044887
  16.5472823  30.6049445
  16.5474055  30.6054002
  16.5475286  30.6058557
  16.5476517  30.6063111
  16.5477747  30.6067664
  16.5478977  30.6072215
  16.5480207  30.6076765
  16.5481436  30.6081314
  16.5482665  30.6085862
  16.5483894  30.6090408
  16.5485123  30.6094953
  16.5486351  30.6099497
  16.5487578  30.6104039
  16.5488806  30.610858
  16.5490033  30.611312
  16.5491259  30.6117659
  16.5492486  30.6122196
  16.5493712  30.6126732
  16.5494937  30.6131267
  16.5496162  30.61358
  16.5497387  30.6140333
  16.5498612  30.6144863
  16.5499836  30.6149393
  16.550106  30.6153921
  16.5502284  30.6158449
  16.5503507  30.6162974
  16.550473  30.6167499
  16.5505952  30.6172022
  16.5507174  30.6176544
  16.5508396  30.6181065
  16.5509618  30.6185584
  16.5510839  30.6190103
  16.5512059  30.6194619
  16.551328  30.6199135
  16.55145  30.6203649
  16.551572  30.6208163
  16.5516939  30.6212674
  16.5518158  30.6217185
  16.5519377  30.6221694
  16.5520595  30.6226202
  16.5521813  30.6230709
  16.5523031  30.6235215
  16.5524248  30.6239719
  16.5525465  30.6244222
  16.5526682  30.6248723
  16.5527899  30.6253224
  16.5529115  30.6257723
  16.553033  30.6262221
  16.5531545  30.6266718
  16.553276  30.6271213
  16.5533975  30.6275707
  16.5535189  30.62802
  16.5536403  30.6284692
  16.5537617  30.6289182
  16.553883  30.6293671
  16.5540043  30.6298159
  16.5541256  30.6302646
  16.5542468  30.6307131
  16.554368  30.6311616
  16.5544892  30.6316098
  16.5546103  30.632058
  16.5547314  30.632506
  16.5548524  30.632954
  16.5549735  30.6334017
  16.5550944  30.6338494
  16.5552154  30.6342969
  16.5553363  30.6347444
  16.5554572  30.6351917
  16.5555781  30.6356388
  16.5556989  30.6360859
  16.5558197  30.6365328
  16.5559404  30.6369796
  16.5560612  30.6374262
  16.5561818  30.6378728
  16.5563025  30.6383192
  16.5564231  30.6387655
  16.5565437  30.6392117
  16.5566643  30.6396577
  16.5567848  30.6401036
  16.5569053  30.6405494
  16.5570257  30.6409951
  16.5571461  30.6414407
  16.5572665  30.6418861
  16.5573869  30.6423314
  16.5575072  30.6427766
  16.5576275  30.6432217
  16.5577477  30.6436666
  16.557868  30.6441114
  16.5579881  30.6445561
  16.5581083  30.6450007
  16.5582284  30.6454451
  16.5583485  30.6458894
  16.5584686  30.6463336
  16.5585886  30.6467777
  16.5587086  30.6472217
  16.5588285  30.6476655
  16.5589484  30.6481092
  16.5590683  30.6485528
  16.5591882  30.6489962
  16.559308  30.6494396
  16.5594278  30.6498828
  16.5595476  30.6503259
  16.5596673  30.6507689
  16.559787  30.6512117
  16.5599066  30.6516545
  16.5600262  30.6520971
  16.5601458  30.6525396
  16.5602654  30.6529819
  16.5603849  30.6534242
  16.5605044  30.6538663
  16.5606239  30.6543083
  16.5607433  30.6547502
  16.5608627  30.6551919
  16.5609821  30.6556336
  16.5611014  30.6560751
  16.5612207  30.6565165
  16.5613399  30.6569577
  16.5614592  30.6573989
  16.5615784  30.6578399
  16.5616975  30.6582808
  16.5618167  30.6587216
  16.5619358  30.6591623
  16.5620548  30.6596028
  16.5621739  30.6600432
  16.5622929  30.6604835
  16.5624118  30.6609237
  16.5625308  30.6613638
  16.5626497  30.6618037
  16.5627685  30.6622436
  16.5628874  30.6626833
  16.5630062  30.6631228
  16.563125  30.6635623
  16.5632437  30.6640016
  16.5633624  30.6644409
  16.5634811  30.66488
  16.5635997  30.6653189
  16.5637183  30.6657578
  16.5638369  30.6661965
  16.5639555  30.6666352
  16.564074  30.6670737
  16.5641925  30.6675121
  16.5643109  30.6679503
  16.5644293  30.6683885
  16.5645477  30.6688265
  16.5646661  30.6692644
  16.5647844  30.6697022
  16.5649027  30.6701398
  16.5650209  30.6705774
  16.5651392  30.6710148
  16.5652573  30.6714521
  16.5653755  30.6718893
  16.5654936  30.6723264
  16.5656117  30.6727633
  16.5657298  30.6732002
  16.5658478  30.6736369
  16.5659658  30.6740735
  16.5660838  30.67451
  16.5662017  30.6749463
  16.5663196  30.6753826
  16.5664375  30.6758187
  16.5665553  30.6762547
  16.5666731  30.6766906
  16.5667909  30.6771263
  16.5669087  30.677562
  16.5670264  30.6779975
  16.567144  30.6784329
  16.5672617  30.6788682
  16.5673793  30.6793034
  16.5674969  30.6797384
  16.5676144  30.6801734
  16.567732  30.6806082
  16.5678495  30.6810429
  16.5679669  30.6814775
  16.5680843  30.681912
  16.5682017  30.6823463
  16.5683191  30.6827806
  16.5684364  30.6832147
  16.5685537  30.6836487
  16.568671  30.6840826
  16.5687882  30.6845163
  16.5689054  30.68495
  16.5690226  30.6853835
  16.5691397  30.6858169
  16.5692568  30.6862502
  16.5693739  30.6866834
  16.569491  30.6871165
  16.569608  30.6875494
  16.5697249  30.6879823
  16.5698419  30.688415
  16.5699588  30.6888476
  16.5700757  30.6892801
  16.5701926  30.6897124
  16.5703094  30.6901447
  16.5704262  30.6905768
  16.5705429  30.6910088
  16.5706597  30.6914407
  16.5707764  30.6918725
  16.570893  30.6923042
  16.5710097  30.6927357
  16.5711263  30.6931672
  16.5712429  30.6935985
  16.5713594  30.6940297
  16.5714759  30.6944608
  16.5715924  30.6948918
  16.5717088  30.6953226
  16.5718252  30.6957534
  16.5719416  30.696184
  16.572058  30.6966145
  16.5721743  30.6970449
  16.5722906  30.6974752
  16.5724069  30.6979054
  16.5725231  30.6983354
  16.5726393  30.6987654
  16.5727555  30.6991952
  16.5728716  30.6996249
  16.5729877  30.7000545
  16.5731038  30.7004839
  16.5732198  30.7009133
  16.5733358  30.7013426
  16.5734518  30.7017717
  16.5735678  30.7022007
  16.5736837  30.7026296
  16.5737996  30.7030584
  16.5739154  30.7034871
  16.5740313  30.7039156
  16.5741471  30.7043441
  16.5742628  30.7047724
  16.5743786  30.7052006
  16.5744943  30.7056287
  16.5746099  30.7060567
  16.5747256  30.7064846
  16.5748412  30.7069124
  16.5749568  30.70734
  16.5750723  30.7077676
  16.5751878  30.708195
  16.5753033  30.7086223
  16.5754188  30.7090495
  16.5755342  30.7094766
  16.5756496  30.7099035
  16.575765  30.7103304
  16.5758803  30.7107571
  16.5759956  30.7111837
  16.5761109  30.7116103
  16.5762261  30.7120367
  16.5763414  30.7124629
  16.5764565  30.7128891
  16.5765717  30.7133152
  16.5766868  30.7137411
  16.5768019  30.714167
  16.576917  30.7145927
  16.577032  30.7150183
  16.577147  30.7154438
  16.577262  30.7158692
  16.5773769  30.7162945
  16.5774918  30.7167196
  16.5776067  30.7171447
  16.5777215  30.7175696
  16.5778363  30.7179944
  16.5779511  30.7184191
  16.5780659  30.7188437
  16.5781806  30.7192682
  16.5782953  30.7196926
  16.57841  30.7201168
  16.5785246  30.720541
  16.5786392  30.720965
  16.5787538  30.721389
  16.5788683  30.7218128
  16.5789828  30.7222365
  16.5790973  30.7226601
  16.5792118  30.7230835
  16.5793262  30.7235069
  16.5794406  30.7239302
  16.579555  30.7243533
  16.5796693  30.7247763
  16.5797836  30.7251993
  16.5798979  30.7256221
  16.5800121  30.7260448
  16.5801263  30.7264674
  16.5802405  30.7268898
  16.5803547  30.7273122
  16.5804688  30.7277345
  16.5805829  30.7281566
  16.5806969  30.7285786
  16.580811  30.7290006
  16.580925  30.7294224
  16.5810389  30.7298441
  16.5811529  30.7302657
  16.5812668  30.7306871
  16.5813807  30.7311085
  16.5814945  30.7315298
  16.5816084  30.7319509
  16.5817222  30.7323719
  16.5818359  30.7327929
  16.5819497  30.7332137
  16.5820634  30.7336344
  16.582177  30.734055
  16.5822907  30.7344755
  16.5824043  30.7348959
  16.5825179  30.7353161
  16.5826314  30.7357363
  16.582745  30.7361563
  16.5828585  30.7365763
  16.5829719  30.7369961
  16.5830854  30.7374158
  16.5831988  30.7378354
  16.5833122  30.7382549
  16.5834255  30.7386743
  16.5835388  30.7390936
  16.5836521  30.7395128
  16.5837654  30.7399318
  16.5838786  30.7403508
  16.5839918  30.7407696
  16.584105  30.7411883
  16.5842181  30.741607
  16.5843312  30.7420255
  16.5844443  30.7424439
  16.5845574  30.7428622
  16.5846704  30.7432804
  16.5847834  30.7436985
  16.5848963  30.7441164
  16.5850093  30.7445343
  16.5851222  30.744952
  16.5852351  30.7453697
  16.5853479  30.7457872
  16.5854607  30.7462047
  16.5855735  30.746622
  16.5856863  30.7470392
  16.585799  30.7474563
  16.5859117  30.7478733
  16.5860244  30.7482902
  16.586137  30.7487069
  16.5862496  30.7491236
  16.5863622  30.7495402
  16.5864748  30.7499566
  16.5865873  30.750373
  16.5866998  30.7507892
  16.5868123  30.7512053
  16.5869247  30.7516214
  16.5870371  30.7520373
  16.5871495  30.7524531
  16.5872618  30.7528688
  16.5873742  30.7532844
  16.5874865  30.7536999
  16.5875987  30.7541153
  16.587711  30.7545305
  16.5878232  30.7549457
  16.5879353  30.7553607
  16.5880475  30.7557757
  16.5881596  30.7561905
  16.5882717  30.7566053
  16.5883838  30.7570199
  16.5884958  30.7574344
  16.5886078  30.7578488
  16.5887198  30.7582631
  16.5888317  30.7586773
  16.5889436  30.7590914
  16.5890555  30.7595054
  16.5891674  30.7599193
  16.5892792  30.7603331
  16.589391  30.7607467
  16.5895028  30.7611603
  16.5896145  30.7615738
  16.5897263  30.7619871
  16.5898379  30.7624003
  16.5899496  30.7628135
  16.5900612  30.7632265
  16.5901728  30.7636394
  16.5902844  30.7640522
  16.5903959  30.764465
  16.5905075  30.7648776
  16.5906189  30.7652901
  16.5907304  30.7657025
  16.5908418  30.7661147
  16.5909532  30.7665269
  16.5910646  30.766939
  16.591176  30.767351
  16.5912873  30.7677628
  16.5913986  30.7681746
  16.5915098  30.7685862
  16.591621  30.7689978
  16.5917322  30.7694092
  16.5918434  30.7698206
  16.5919546  30.7702318
  16.5920657  30.7706429
  16.5921768  30.771054
  16.5922878  30.7714649
  16.5923988  30.7718757
  16.5925098  30.7722864
  16.5926208  30.772697
  16.5927318  30.7731075
  16.5928427  30.7735179
  16.5929536  30.7739282
  16.5930644  30.7743383
  16.5931753  30.7747484
  16.5932861  30.7751584
  16.5933968  30.7755683
  16.5935076  30.775978
  16.5936183  30.7763877
  16.593729  30.7767972
  16.5938397  30.7772067
  16.5939503  30.777616
  16.5940609  30.7780253
  16.5941715  30.7784344
  16.594282  30.7788435
  16.5943926  30.7792524
  16.594503  30.7796612
  16.5946135  30.7800699
  16.5947239  30.7804786
  16.5948344  30.7808871
  16.5949447  30.7812955
  16.5950551  30.7817038
  16.5951654  30.782112
  16.5952757  30.7825201
  16.595386  30.7829281
  16.5954962  30.783336
  16.5956064  30.7837438
  16.5957166  30.7841514
  16.5958268  30.784559
  16.5959369  30.7849665
  16.596047  30.7853739
  16.5961571  30.7857812
  16.5962671  30.7861883
  16.5963771  30.7865954
  16.5964871  30.7870023
  16.5965971  30.7874092
  16.596707  30.787816
  16.5968169  30.7882226
  16.5969268  30.7886292
  16.5970367  30.7890356
  16.5971465  30.789442
  16.5972563  30.7898482
  16.5973661  30.7902543
  16.5974758  30.7906604
  16.5975855  30.7910663
  16.5976952  30.7914721
  16.5978048  30.7918779
  16.5979145  30.7922835
  16.5980241  30.792689
  16.5981336  30.7930944
  16.5982432  30.7934998
  16.5983527  30.793905
  16.5984622  30.7943101
  16.5985717  30.7947151
  16.5986811  30.79512
  16.5987905  30.7955248
  16.5988999  30.7959295
  16.5990092  30.7963341
  16.5991186  30.7967386
  16.5992279  30.797143
  16.5993371  30.7975473
  16.5994464  30.7979515
  16.5995556  30.7983556
  16.5996648  30.7987596
  16.5997739  30.7991635
  16.5998831  30.7995673
  16.5999922  30.799971
  16.6001013  30.8003746
  16.6002103  30.8007781
  16.6003193  30.8011815
  16.6004283  30.8015848
  16.6005373  30.8019879
  16.6006462  30.802391
  16.6007551  30.802794
  16.600864  30.8031969
  16.6009729  30.8035997
  16.6010817  30.8040023
  16.6011905  30.8044049
  16.6012993  30.8048074
  16.6014081  30.8052098
  16.6015168  30.8056121
  16.6016255  30.8060142
  16.6017341  30.8064163
  16.6018428  30.8068183
  16.6019514  30.8072201
  16.60206  30.8076219
  16.6021686  30.8080236
  16.6022771  30.8084252
  16.6023856  30.8088266
  16.6024941  30.809228
  16.6026025  30.8096293
  16.6027109  30.8100304
  16.6028193  30.8104315
  16.6029277  30.8108325
  16.6030361  30.8112334
  16.6031444  30.8116341
  16.6032527  30.8120348
  16.6033609  30.8124354
  16.6034692  30.8128358
  16.6035774  30.8132362
  16.6036855  30.8136365
  16.6037937  30.8140367
  16.6039018  30.8144367
  16.6040099  30.8148367
  16.604118  30.8152366
  16.6042261  30.8156363
  16.6043341  30.816036
  16.6044421  30.8164356
  16.60455  30.8168351
  16.604658  30.8172344
  16.6047659  30.8176337
  16.6048738  30.8180329
  16.6049816  30.818432
  16.6050895  30.818831
  16.6051973  30.8192298
  16.605305  30.8196286
  16.6054128  30.8200273
  16.6055205  30.8204259
  16.6056282  30.8208244
  16.6057359  30.8212228
  16.6058435  30.821621
  16.6059512  30.8220192
  16.6060587  30.8224173
  16.6061663  30.8228153
  16.6062739  30.8232132
  16.6063814  30.823611
  16.6064889  30.8240087
  16.6065963  30.8244063
  16.6067037  30.8248038
  16.6068111  30.8252012
  16.6069185  30.8255985
  16.6070259  30.8259957
  16.6071332  30.8263928
  16.6072405  30.8267898
  16.6073478  30.8271867
  16.607455  30.8275835
  16.6075622  30.8279803
  16.6076694  30.8283769
  16.6077766  30.8287734
  16.6078837  30.8291698
  16.6079909  30.8295661
  16.6080979  30.8299624
  16.608205  30.8303585
  16.608312  30.8307545
  16.6084191  30.8311504
  16.608526  30.8315463
  16.608633  30.831942
  16.6087399  30.8323377
  16.6088468  30.8327332
  16.6089537  30.8331286
  16.6090605  30.833524
  16.6091674  30.8339192
  16.6092742  30.8343144
  16.6093809  30.8347094
  16.6094877  30.8351044
  16.6095944  30.8354993
  16.6097011  30.835894
  16.6098078  30.8362887
  16.6099144  30.8366833
  16.610021  30.8370777
  16.6101276  30.8374721
  16.6102342  30.8378664
  16.6103407  30.8382606
  16.6104472  30.8386547
  16.6105537  30.8390487
  16.6106602  30.8394426
  16.6107666  30.8398364
  16.610873  30.8402301
  16.6109794  30.8406237
  16.6110857  30.8410172
  16.6111921  30.8414106
  16.6112984  30.8418039
  16.6114046  30.8421971
  16.6115109  30.8425902
  16.6116171  30.8429833
  16.6117233  30.8433762
  16.6118295  30.843769
  16.6119356  30.8441618
  16.6120417  30.8445544
  16.6121478  30.844947
  16.6122539  30.8453394
  16.6123599  30.8457318
  16.612466  30.846124
  16.612572  30.8465162
  16.6126779  30.8469083
  16.6127839  30.8473002
  16.6128898  30.8476921
  16.6129957  30.8480839
  16.6131015  30.8484756
  16.6132074  30.8488672
  16.6133132  30.8492587
  16.6134189  30.84965
  16.6135247  30.8500414
  16.6136304  30.8504326
  16.6137361  30.8508237
  16.6138418  30.8512147
  16.6139475  30.8516056
  16.6140531  30.8519964
  16.6141587  30.8523872
  16.6142643  30.8527778
  16.6143698  30.8531684
  16.6144754  30.8535588
  16.6145809  30.8539492
  16.6146863  30.8543394
  16.6147918  30.8547296
  16.6148972  30.8551197
  16.6150026  30.8555096
  16.615108  30.8558995
  16.6152133  30.8562893
  16.6153187  30.856679
  16.615424  30.8570686
  16.6155292  30.8574581
  16.6156345  30.8578475
  16.6157397  30.8582368
  16.6158449  30.858626
  16.6159501  30.8590151
  16.6160552  30.8594042
  16.6161603  30.8597931
  16.6162654  30.860182
  16.6163705  30.8605707
  16.6164755  30.8609594
  16.6165805  30.8613479
  16.6166855  30.8617364
  16.6167905  30.8621248
  16.6168954  30.862513
  16.6170003  30.8629012
  16.6171052  30.8632893
  16.6172101  30.8636773
  16.6173149  30.8640652
  16.6174197  30.864453
  16.6175245  30.8648407
  16.6176293  30.8652284
  16.617734  30.8656159
  16.6178387  30.8660033
  16.6179434  30.8663907
  16.6180481  30.8667779
  16.6181527  30.8671651
  16.6182573  30.8675521
  16.6183619  30.8679391
  16.6184665  30.868326
  16.618571  30.8687128
  16.6186755  30.8690994
  16.61878  30.869486
  16.6188845  30.8698725
  16.6189889  30.870259
  16.6190933  30.8706453
  16.6191977  30.8710315
  16.6193021  30.8714176
  16.6194064  30.8718037
  16.6195107  30.8721896
  16.619615  30.8725755
  16.6197193  30.8729612
  16.6198235  30.8733469
  16.6199277  30.8737325
  16.6200319  30.874118
  16.6201361  30.8745034
  16.6202402  30.8748887
  16.6203443  30.8752739
  16.6204484  30.875659
  16.6205524  30.876044
  16.6206565  30.8764289
  16.6207605  30.8768138
  16.6208645  30.8771985
  16.6209684  30.8775832
  16.6210724  30.8779677
  16.6211763  30.8783522
  16.6212802  30.8787366
  16.621384  30.8791209
  16.6214879  30.8795051
  16.6215917  30.8798892
  16.6216955  30.8802732
  16.6217992  30.8806571
  16.621903  30.8810409
  16.6220067  30.8814246
  16.6221104  30.8818083
  16.622214  30.8821918
  16.6223177  30.8825753
  16.6224213  30.8829587
  16.6225249  30.8833419
  16.6226284  30.8837251
  16.622732  30.8841082
  16.6228355  30.8844912
  16.622939  30.8848741
  16.6230424  30.885257
  16.6231459  30.8856397
  16.6232493  30.8860223
  16.6233527  30.8864049
  16.623456  30.8867873
  16.6235594  30.8871697
  16.6236627  30.887552
  16.623766  30.8879342
  16.6238693  30.8883162
  16.6239725  30.8886982
  16.6240757  30.8890802
  16.6241789  30.889462
  16.6242821  30.8898437
  16.6243852  30.8902253
  16.6244884  30.8906069
  16.6245915  30.8909884
  16.6246945  30.8913697
  16.6247976  30.891751
  16.6249006  30.8921322
  16.6250036  30.8925133
  16.6251066  30.8928943
  16.6252095  30.8932752
  16.6253125  30.893656
  16.6254154  30.8940368
  16.6255182  30.8944174
  16.6256211  30.894798
  16.6257239  30.8951784
  16.6258267  30.8955588
  16.6259295  30.8959391
  16.6260322  30.8963193
  16.626135  30.8966994
  16.6262377  30.8970794
  16.6263404  30.8974593
  16.626443  30.8978391
  16.6265457  30.8982189
  16.6266483  30.8985985
  16.6267509  30.8989781
  16.6268534  30.8993576
  16.626956  30.899737
  16.6270585  30.9001163
  16.627161  30.9004955
  16.6272634  30.9008746
  16.6273659  30.9012536
  16.6274683  30.9016326
  16.6275707  30.9020114
  16.627673  30.9023902
  16.6277754  30.9027688
  16.6278777  30.9031474
  16.62798  30.9035259
  16.6280823  30.9039043
  16.6281845  30.9042826
  16.6282867  30.9046609
  16.6283889  30.905039
  16.6284911  30.905417
  16.6285933  30.905795
  16.6286954  30.9061729
  16.6287975  30.9065507
  16.6288996  30.9069283
  16.6290016  30.9073059
  16.6291037  30.9076835
  16.6292057  30.9080609
  16.6293076  30.9084382
  16.6294096  30.9088155
  16.6295115  30.9091926
  16.6296134  30.9095697
  16.6297153  30.9099467
  16.6298172  30.9103236
  16.629919  30.9107004
  16.6300209  30.9110771
  16.6301226  30.9114537
  16.6302244  30.9118303
  16.6303262  30.9122067
  16.6304279  30.9125831
  16.6305296  30.9129594
  16.6306312  30.9133356
  16.6307329  30.9137117
  16.6308345  30.9140877
  16.6309361  30.9144636
  16.6310377  30.9148394
  16.6311393  30.9152152
  16.6312408  30.9155908
  16.6313423  30.9159664
  16.6314438  30.9163419
  16.6315452  30.9167173
  16.6316467  30.9170926
  16.6317481  30.9174678
  16.6318495  30.917843
  16.6319508  30.918218
  16.6320522  30.918593
  16.6321535  30.9189678
  16.6322548  30.9193426
  16.632356  30.9197173
  16.6324573  30.9200919
  16.6325585  30.9204665
  16.6326597  30.9208409
  16.6327609  30.9212152
  16.632862  30.9215895
  16.6329632  30.9219637
  16.6330643  30.9223378
  16.6331654  30.9227118
  16.6332664  30.9230857
  16.6333674  30.9234595
  16.6334685  30.9238332
  16.6335694  30.9242069
  16.6336704  30.9245805
  16.6337713  30.9249539
  16.6338723  30.9253273
  16.6339732  30.9257006
  16.634074  30.9260738
  16.6341749  30.926447
  16.6342757  30.92682
  16.6343765  30.927193
  16.6344773  30.9275659
  16.634578  30.9279386
  16.6346788  30.9283113
  16.6347795  30.9286839
  16.6348801  30.9290565
  16.6349808  30.9294289
  16.6350814  30.9298013
  16.635182  30.9301735
  16.6352826  30.9305457
  16.6353832  30.9309178
  16.6354837  30.9312898
  16.6355843  30.9316617
  16.6356848  30.9320336
  16.6357852  30.9324053
  16.6358857  30.932777
  16.6359861  30.9331486
  16.6360865  30.9335201
  16.6361869  30.9338915
  16.6362873  30.9342628
  16.6363876  30.934634
  16.6364879  30.9350052
  16.6365882  30.9353762
  16.6366884  30.9357472
  16.6367887  30.9361181
  16.6368889  30.9364889
  16.6369891  30.9368596
  16.6370893  30.9372303
  16.6371894  30.9376008
  16.6372895  30.9379713
  16.6373897  30.9383417
  16.6374897  30.938712
  16.6375898  30.9390822
  16.6376898  30.9394523
  16.6377898  30.9398223
  16.6378898  30.9401923
  16.6379898  30.9405621
  16.6380897  30.9409319
  16.6381896  30.9413016
  16.6382895  30.9416712
  16.6383894  30.9420408
  16.6384893  30.9424102
  16.6385891  30.9427796
  16.6386889  30.9431488
  16.6387887  30.943518
  16.6388884  30.9438871
  16.6389882  30.9442561
  16.6390879  30.9446251
  16.6391876  30.9449939
  16.6392872  30.9453627
  16.6393869  30.9457314
  16.6394865  30.9461
  16.6395861  30.9464685
  16.6396857  30.9468369
  16.6397852  30.9472052
  16.6398847  30.9475735
  16.6399842  30.9479417
  16.6400837  30.9483098
  16.6401832  30.9486778
  16.6402826  30.9490457
  16.640382  30.9494135
  16.6404814  30.9497813
  16.6405808  30.9501489
  16.6406802  30.9505165
  16.6407795  30.950884
  16.6408788  30.9512514
  16.6409781  30.9516188
  16.6410773  30.951986
  16.6411765  30.9523532
  16.6412758  30.9527203
  16.6413749  30.9530873
  16.6414741  30.9534542
  16.6415733  30.953821
  16.6416724  30.9541877
  16.6417715  30.9545544
  16.6418705  30.954921
  16.6419696  30.9552875
  16.6420686  30.9556539
  16.6421676  30.9560202
  16.6422666  30.9563864
  16.6423656  30.9567526
  16.6424645  30.9571187
  16.6425634  30.9574847
  16.6426623  30.9578506
  16.6427612  30.9582164
  16.6428601  30.9585821
  16.6429589  30.9589478
  16.6430577  30.9593134
  16.6431565  30.9596789
  16.6432552  30.9600443
  16.643354  30.9604096
  16.6434527  30.9607749
  16.6435514  30.96114
  16.64365  30.9615051
  16.6437487  30.9618701
  16.6438473  30.962235
  16.6439459  30.9625998
  16.6440445  30.9629646
  16.6441431  30.9633292
  16.6442416  30.9636938
  16.6443401  30.9640583
  16.6444386  30.9644227
  16.6445371  30.9647871
  16.6446355  30.9651513
  16.6447339  30.9655155
  16.6448323  30.9658796
  16.6449307  30.9662436
  16.6450291  30.9666075
  16.6451274  30.9669713
  16.6452257  30.9673351
  16.645324  30.9676988
  16.6454223  30.9680624
  16.6455205  30.9684259
  16.6456187  30.9687893
  16.6457169  30.9691526
  16.6458151  30.9695159
  16.6459133  30.9698791
  16.6460114  30.9702422
  16.6461095  30.9706052
  16.6462076  30.9709681
  16.6463057  30.971331
  16.6464037  30.9716937
  16.6465018  30.9720564
  16.6465998  30.972419
  16.6466977  30.9727816
  16.6467957  30.973144
  16.6468936  30.9735064
  16.6469915  30.9738686
  16.6470894  30.9742308
  16.6471873  30.974593
  16.6472851  30.974955
  16.647383  30.9753169
  16.6474808  30.9756788
  16.6475786  30.9760406
  16.6476763  30.9764023
  16.6477741  30.9767639
  16.6478718  30.9771255
  16.6479695  30.977487
  16.6480671  30.9778483
  16.6481648  30.9782096
  16.6482624  30.9785709
  16.64836  30.978932
  16.6484576  30.9792931
  16.6485552  30.979654
  16.6486527  30.9800149
  16.6487502  30.9803757
  16.6488477  30.9807365
  16.6489452  30.9810971
  16.6490426  30.9814577
  16.6491401  30.9818182
  16.6492375  30.9821786
  16.6493349  30.9825389
  16.6494322  30.9828992
  16.6495296  30.9832593
  16.6496269  30.9836194
  16.6497242  30.9839794
  16.6498215  30.9843394
  16.6499187  30.9846992
  16.650016  30.985059
  16.6501132  30.9854187
  16.6502104  30.9857783
  16.6503075  30.9861378
  16.6504047  30.9864972
  16.6505018  30.9868566
  16.6505989  30.9872159
  16.650696  30.9875751
  16.650793  30.9879342
  16.6508901  30.9882932
  16.6509871  30.9886522
  16.6510841  30.9890111
  16.6511811  30.9893699
  16.651278  30.9897286
  16.6513749  30.9900872
  16.6514719  30.9904458
  16.6515687  30.9908043
  16.6516656  30.9911627
  16.6517624  30.991521
  16.6518593  30.9918793
  16.6519561  30.9922374
  16.6520528  30.9925955
  16.6521496  30.9929535
  16.6522463  30.9933114
  16.6523431  30.9936693
  16.6524397  30.994027
  16.6525364  30.9943847
  16.6526331  30.9947423
  16.6527297  30.9950998
  16.6528263  30.9954573
  16.6529229  30.9958146
  16.6530195  30.9961719
  16.653116  30.9965291
  16.6532125  30.9968863
  16.653309  30.9972433
  16.6534055  30.9976003
  16.6535019  30.9979572
  16.6535984  30.998314
  16.6536948  30.9986707
  16.6537912  30.9990273
  16.6538876  30.9993839
  16.6539839  30.9997404
  16.6540802  31.0000968
  16.6541765  31.0004532
  16.6542728  31.0008094
  16.6543691  31.0011656
  16.6544653  31.0015217
  16.6545616  31.0018777
  16.6546578  31.0022336
  16.6547539  31.0025895
  16.6548501  31.0029453
  16.6549462  31.003301
  16.6550423  31.0036566
  16.6551384  31.0040122
  16.6552345  31.0043676
  16.6553306  31.004723
  16.6554266  31.0050783
  16.6555226  31.0054336
  16.6556186  31.0057887
  16.6557145  31.0061438
  16.6558105  31.0064988
  16.6559064  31.0068537
  16.6560023  31.0072085
  16.6560982  31.0075633
  16.6561941  31.007918
  16.6562899  31.0082726
  16.6563857  31.0086271
  16.6564815  31.0089816
  16.6565773  31.0093359
  16.656673  31.0096902
  16.6567688  31.0100444
  16.6568645  31.0103986
  16.6569602  31.0107526
  16.6570559  31.0111066
  16.6571515  31.0114605
  16.6572471  31.0118143
  16.6573427  31.0121681
  16.6574383  31.0125217
  16.6575339  31.0128753
  16.6576294  31.0132289
  16.657725  31.0135823
  16.6578205  31.0139356
  16.6579159  31.0142889
  16.6580114  31.0146421
  16.6581068  31.0149952
  16.6582023  31.0153483
  16.6582977  31.0157013
  16.658393  31.0160542
  16.6584884  31.016407
  16.6585837  31.0167597
  16.658679  31.0171124
  16.6587743  31.0174649
  16.6588696  31.0178174
  16.6589648  31.0181699
  16.6590601  31.0185222
  16.6591553  31.0188745
  16.6592505  31.0192267
  16.6593456  31.0195788
  16.6594408  31.0199308
  16.6595359  31.0202828
  16.659631  31.0206347
  16.6597261  31.0209865
  16.6598212  31.0213382
  16.6599162  31.0216899
  16.6600112  31.0220415
  16.6601062  31.022393
  16.6602012  31.0227444
  16.6602962  31.0230957
  16.6603911  31.023447
  16.660486  31.0237982
  16.6605809  31.0241493
  16.6606758  31.0245004
  16.6607706  31.0248513
  16.6608655  31.0252022
  16.6609603  31.025553
  16.6610551  31.0259038
  16.6611499  31.0262544
  16.6612446  31.026605
  16.6613393  31.0269555
  16.6614341  31.0273059
  16.6615287  31.0276563
  16.6616234  31.0280066
  16.6617181  31.0283568
  16.6618127  31.0287069
  16.6619073  31.0290569
  16.6620019  31.0294069
  16.6620964  31.0297568
  16.662191  31.0301066
  16.6622855  31.0304564
  16.66238  31.030806
  16.6624745  31.0311556
  16.662569  31.0315051
  16.6626634  31.0318546
  16.6627578  31.0322039
  16.6628522  31.0325532
  16.6629466  31.0329024
  16.663041  31.0332516
  16.6631353  31.0336006
  16.6632296  31.0339496
  16.6633239  31.0342985
  16.6634182  31.0346473
  16.6635125  31.0349961
  16.6636067  31.0353448
  16.6637009  31.0356934
  16.6637951  31.0360419
  16.6638893  31.0363904
  16.6639835  31.0367387
  16.6640776  31.037087
  16.6641717  31.0374353
  16.6642658  31.0377834
  16.6643599  31.0381315
  16.6644539  31.0384795
  16.664548  31.0388274
  16.664642  31.0391753
  16.664736  31.039523
  16.6648299  31.0398707
  16.6649239  31.0402184
  16.6650178  31.0405659
  16.6651117  31.0409134
  16.6652056  31.0412608
  16.6652995  31.0416081
  16.6653934  31.0419554
  16.6654872  31.0423025
  16.665581  31.0426496
  16.6656748  31.0429966
  16.6657686  31.0433436
  16.6658623  31.0436905
  16.665956  31.0440373
  16.6660497  31.044384
  16.6661434  31.0447306
  16.6662371  31.0450772
  16.6663307  31.0454237
  16.6664244  31.0457701
  16.666518  31.0461165
  16.6666116  31.0464628
  16.6667051  31.046809
  16.6667987  31.0471551
  16.6668922  31.0475011
  16.6669857  31.0478471
  16.6670792  31.048193
  16.6671727  31.0485388
  16.6672661  31.0488846
  16.6673595  31.0492303
  16.667453  31.0495759
  16.6675463  31.0499214
  16.6676397  31.0502669
  16.6677331  31.0506122
  16.6678264  31.0509576
  16.6679197  31.0513028
  16.668013  31.051648
  16.6681062  31.051993
  16.6681995  31.052338
  16.6682927  31.052683
  16.6683859  31.0530278
  16.6684791  31.0533726
  16.6685723  31.0537174
  16.6686654  31.054062
  16.6687585  31.0544066
  16.6688516  31.0547511
  16.6689447  31.0550955
  16.6690378  31.0554398
  16.6691308  31.0557841
  16.6692239  31.0561283
  16.6693169  31.0564724
  16.6694099  31.0568165
  16.6695028  31.0571604
  16.6695958  31.0575043
  16.6696887  31.0578482
  16.6697816  31.0581919
  16.6698745  31.0585356
  16.6699674  31.0588792
  16.6700602  31.0592228
  16.670153  31.0595662
  16.6702459  31.0599096
  16.6703386  31.0602529
  16.6704314  31.0605962
  16.6705242  31.0609393
  16.6706169  31.0612824
  16.6707096  31.0616255
  16.6708023  31.0619684
  16.670895  31.0623113
  16.6709876  31.0626541
  16.6710802  31.0629968
  16.6711728  31.0633395
  16.6712654  31.0636821
  16.671358  31.0640246
  16.6714506  31.064367
  16.6715431  31.0647094
  16.6716356  31.0650517
  16.6717281  31.0653939
  16.6718206  31.065736
  16.671913  31.0660781
  16.6720054  31.0664201
  16.6720979  31.066762
  16.6721903  31.0671039
  16.6722826  31.0674457
  16.672375  31.0677874
  16.6724673  31.068129
  16.6725596  31.0684706
  16.6726519  31.0688121
  16.6727442  31.0691535
  16.6728365  31.0694948
  16.6729287  31.0698361
  16.6730209  31.0701773
  16.6731131  31.0705184
  16.6732053  31.0708595
  16.6732974  31.0712005
  16.6733896  31.0715414
  16.6734817  31.0718822
  16.6735738  31.072223
  16.6736659  31.0725637
  16.6737579  31.0729043
  16.67385  31.0732449
  16.673942  31.0735854
  16.674034  31.0739258
  16.674126  31.0742661
  16.6742179  31.0746064
  16.6743099  31.0749465
  16.6744018  31.0752867
  16.6744937  31.0756267
  16.6745856  31.0759667
  16.6746775  31.0763066
  16.6747693  31.0766464
  16.6748611  31.0769862
  16.6749529  31.0773259
  16.6750447  31.0776655
  16.6751365  31.078005
  16.6752283  31.0783445
  16.67532  31.0786839
  16.6754117  31.0790232
  16.6755034  31.0793625
  16.6755951  31.0797017
  16.6756867  31.0800408
  16.6757783  31.0803798
  16.67587  31.0807188
  16.6759615  31.0810577
  16.6760531  31.0813965
  16.6761447  31.0817353
  16.6762362  31.082074
  16.6763277  31.0824126
  16.6764192  31.0827511
  16.6765107  31.0830896
  16.6766022  31.083428
  16.6766936  31.0837663
  16.676785  31.0841046
  16.6768764  31.0844428
  16.6769678  31.0847809
  16.6770592  31.0851189
  16.6771505  31.0854569
  16.6772418  31.0857948
  16.6773332  31.0861326
  16.6774244  31.0864704
  16.6775157  31.0868081
  16.677607  31.0871457
  16.6776982  31.0874832
  16.6777894  31.0878207
  16.6778806  31.0881581
  16.6779718  31.0884954
  16.6780629  31.0888327
  16.678154  31.0891699
  16.6782452  31.089507
  16.6783362  31.0898441
  16.6784273  31.090181
  16.6785184  31.090518
  16.6786094  31.0908548
  16.6787004  31.0911916
  16.6787914  31.0915283
  16.6788824  31.0918649
  16.6789734  31.0922014
  16.6790643  31.0925379
  16.6791552  31.0928743
  16.6792461  31.0932107
  16.679337  31.093547
  16.6794279  31.0938832
  16.6795187  31.0942193
  16.6796096  31.0945554
  16.6797004  31.0948914
  16.6797912  31.0952273
  16.6798819  31.0955631
  16.6799727  31.0958989
  16.6800634  31.0962346
  16.6801541  31.0965703
  16.6802448  31.0969059
  16.6803355  31.0972414
  16.6804262  31.0975768
  16.6805168  31.0979122
  16.6806074  31.0982474
  16.680698  31.0985827
  16.6807886  31.0989178
  16.6808792  31.0992529
  16.6809697  31.0995879
  16.6810602  31.0999229
  16.6811507  31.1002577
  16.6812412  31.1005925
  16.6813317  31.1009273
  16.6814222  31.1012619
  16.6815126  31.1015965
  16.681603  31.1019311
  16.6816934  31.1022655
  16.6817838  31.1025999
  16.6818741  31.1029342
  16.6819645  31.1032685
  16.6820548  31.1036026
  16.6821451  31.1039367
  16.6822354  31.1042708
  16.6823256  31.1046047
  16.6824159  31.1049386
  16.6825061  31.1052725
  16.6825963  31.1056062
  16.6826865  31.1059399
  16.6827766  31.1062735
  16.6828668  31.1066071
  16.6829569  31.1069406
  16.683047  31.107274
  16.6831371  31.1076073
  16.6832272  31.1079406
  16.6833173  31.1082738
  16.6834073  31.108607
  16.6834973  31.10894
  16.6835873  31.109273
  16.6836773  31.109606
  16.6837673  31.1099388
  16.6838572  31.1102716
  16.6839471  31.1106043
  16.684037  31.110937
  16.6841269  31.1112696
  16.6842168  31.1116021
  16.6843066  31.1119345
  16.6843965  31.1122669
  16.6844863  31.1125992
  16.6845761  31.1129315
  16.6846659  31.1132637
  16.6847556  31.1135958
  16.6848454  31.1139278
  16.6849351  31.1142598
  16.6850248  31.1145917
  16.6851145  31.1149235
  16.6852041  31.1152553
  16.6852938  31.1155869
  16.6853834  31.1159186
  16.685473  31.1162501
  16.6855626  31.1165816
  16.6856522  31.116913
  16.6857417  31.1172444
  16.6858313  31.1175757
  16.6859208  31.1179069
  16.6860103  31.118238
  16.6860998  31.1185691
  16.6861892  31.1189001
  16.6862787  31.1192311
  16.6863681  31.1195619
  16.6864575  31.1198927
  16.6865469  31.1202235
  16.6866363  31.1205542
  16.6867256  31.1208848
  16.686815  31.1212153
  16.6869043  31.1215458
  16.6869936  31.1218762
  16.6870828  31.1222065
  16.6871721  31.1225367
  16.6872613  31.1228669
  16.6873506  31.1231971
  16.6874398  31.1235271
  16.687529  31.1238571
  16.6876181  31.124187
  16.6877073  31.1245169
  16.6877964  31.1248467
  16.6878855  31.1251764
  16.6879746  31.1255061
  16.6880637  31.1258356
  16.6881528  31.1261652
  16.6882418  31.1264946
  16.6883308  31.126824
  16.6884198  31.1271533
  16.6885088  31.1274825
  16.6885978  31.1278117
  16.6886867  31.1281408
  16.6887757  31.1284699
  16.6888646  31.1287989
  16.6889535  31.1291278
  16.6890423  31.1294566
  16.6891312  31.1297854
  16.68922  31.1301141
  16.6893089  31.1304427
  16.6893977  31.1307713
  16.6894864  31.1310998
  16.6895752  31.1314283
  16.689664  31.1317566
  16.6897527  31.1320849
  16.6898414  31.1324132
  16.6899301  31.1327413
  16.6900188  31.1330694
  16.6901074  31.1333975
  16.6901961  31.1337255
  16.6902847  31.1340534
  16.6903733  31.1343812
  16.6904619  31.134709
  16.6905505  31.1350367
  16.690639  31.1353643
  16.6907275  31.1356919
  16.6908161  31.1360194
  16.6909046  31.1363468
  16.690993  31.1366742
  16.6910815  31.1370015
  16.6911699  31.1373287
  16.6912584  31.1376559
  16.6913468  31.137983
  16.6914352  31.13831
  16.6915235  31.138637
  16.6916119  31.1389639
  16.6917002  31.1392907
  16.6917885  31.1396175
  16.6918768  31.1399442
  16.6919651  31.1402708
  16.6920534  31.1405974
  16.6921416  31.1409239
  16.6922298  31.1412503
  16.692318  31.1415767
  16.6924062  31.141903
  16.6924944  31.1422293
  16.6925826  31.1425554
  16.6926707  31.1428815
  16.6927588  31.1432076
  16.6928469  31.1435336
  16.692935  31.1438595
  16.6930231  31.1441853
  16.6931111  31.1445111
  16.6931991  31.1448368
  16.6932872  31.1451624
  16.6933752  31.145488
  16.6934631  31.1458135
  16.6935511  31.146139
  16.693639  31.1464644
  16.6937269  31.1467897
  16.6938149  31.1471149
  16.6939027  31.1474401
  16.6939906  31.1477652
  16.6940785  31.1480903
  16.6941663  31.1484153
  16.6942541  31.1487402
  16.6943419  31.149065
  16.6944297  31.1493898
  16.6945175  31.1497145
  16.6946052  31.1500392
  16.6946929  31.1503638
  16.6947806  31.1506883
  16.6948683  31.1510128
  16.694956  31.1513372
  16.6950437  31.1516615
  16.6951313  31.1519858
  16.6952189  31.15231
  16.6953065  31.1526341
  16.6953941  31.1529582
  16.6954817  31.1532822
  16.6955692  31.1536061
  16.6956568  31.15393
  16.6957443  31.1542538
  16.6958318  31.1545775
  16.6959193  31.1549012
  16.6960067  31.1552248
  16.6960942  31.1555483
  16.6961816  31.1558718
  16.696269  31.1561952
  16.6963564  31.1565186
  16.6964438  31.1568419
  16.6965311  31.1571651
  16.6966185  31.1574883
  16.6967058  31.1578113
  16.6967931  31.1581344
  16.6968804  31.1584573
  16.6969676  31.1587802
  16.6970549  31.1591031
  16.6971421  31.1594258
  16.6972293  31.1597485
  16.6973165  31.1600712
  16.6974037  31.1603937
  16.6974909  31.1607162
  16.697578  31.1610387
  16.6976652  31.1613611
  16.6977523  31.1616834
  16.6978394  31.1620056
  16.6979264  31.1623278
  16.6980135  31.1626499
  16.6981005  31.162972
  16.6981876  31.163294
  16.6982746  31.1636159
  16.6983616  31.1639378
  16.6984485  31.1642595
  16.6985355  31.1645813
  16.6986224  31.1649029
  16.6987093  31.1652245
  16.6987963  31.1655461
  16.6988831  31.1658676
  16.69897  31.166189
  16.6990569  31.1665103
  16.6991437  31.1668316
  16.6992305  31.1671528
  16.6993173  31.167474
  16.6994041  31.1677951
  16.6994908  31.1681161
  16.6995776  31.168437
  16.6996643  31.1687579
  16.699751  31.1690788
  16.6998377  31.1693995
  16.6999244  31.1697202
  16.7000111  31.1700409
  16.7000977  31.1703615
  16.7001843  31.170682
  16.7002709  31.1710024
  16.7003575  31.1713228
  16.7004441  31.1716431
  16.7005307  31.1719634
  16.7006172  31.1722836
  16.7007037  31.1726037
  16.7007902  31.1729238
  16.7008767  31.1732438
  16.7009632  31.1735637
  16.7010496  31.1738836
  16.7011361  31.1742034
  16.7012225  31.1745231
  16.7013089  31.1748428
  16.7013953  31.1751625
  16.7014816  31.175482
  16.701568  31.1758015
  16.7016543  31.1761209
  16.7017406  31.1764403
  16.7018269  31.1767596
  16.7019132  31.1770788
  16.7019995  31.177398
  16.7020857  31.1777171
  16.702172  31.1780362
  16.7022582  31.1783552
  16.7023444  31.1786741
  16.7024305  31.1789929
  16.7025167  31.1793117
  16.7026028  31.1796305
  16.702689  31.1799491
  16.7027751  31.1802677
  16.7028612  31.1805863
  16.7029472  31.1809048
  16.7030333  31.1812232
  16.7031193  31.1815415
  16.7032054  31.1818598
  16.7032914  31.1821781
  16.7033774  31.1824962
  16.7034633  31.1828143
  16.7035493  31.1831324
  16.7036352  31.1834503
  16.7037212  31.1837682
  16.7038071  31.1840861
  16.703893  31.1844039
  16.7039788  31.1847216
  16.7040647  31.1850393
  16.7041505  31.1853569
  16.7042363  31.1856744
  16.7043221  31.1859919
  16.7044079  31.1863093
  16.7044937  31.1866266
  16.7045794  31.1869439
  16.7046652  31.1872611
  16.7047509  31.1875783
  16.7048366  31.1878954
  16.7049223  31.1882124
  16.705008  31.1885294
  16.7050936  31.1888463
  16.7051792  31.1891632
  16.7052649  31.1894799
  16.7053505  31.1897967
  16.705436  31.1901133
  16.7055216  31.1904299
  16.7056072  31.1907465
  16.7056927  31.1910629
  16.7057782  31.1913793
  16.7058637  31.1916957
  16.7059492  31.192012
  16.7060347  31.1923282
  16.7061201  31.1926444
  16.7062055  31.1929605
  16.706291  31.1932765
  16.7063764  31.1935925
  16.7064617  31.1939084
  16.7065471  31.1942242
  16.7066325  31.19454
  16.7067178  31.1948558
  16.7068031  31.1951714
  16.7068884  31.195487
  16.7069737  31.1958026
  16.7070589  31.196118
  16.7071442  31.1964335
  16.7072294  31.1967488
  16.7073146  31.1970641
  16.7073998  31.1973793
  16.707485  31.1976945
  16.7075702  31.1980096
  16.7076553  31.1983247
  16.7077405  31.1986396
  16.7078256  31.1989546
  16.7079107  31.1992694
  16.7079957  31.1995842
  16.7080808  31.199899
  16.7081659  31.2002136
  16.7082509  31.2005282
  16.7083359  31.2008428
  16.7084209  31.2011573
  16.7085059  31.2014717
  16.7085908  31.2017861
  16.7086758  31.2021004
  16.7087607  31.2024146
  16.7088456  31.2027288
  16.7089305  31.2030429
  16.7090154  31.203357
  16.7091003  31.203671
  16.7091851  31.2039849
  16.70927  31.2042988
  16.7093548  31.2046126
  16.7094396  31.2049264
  16.7095244  31.2052401
  16.7096091  31.2055537
  16.7096939  31.2058673
  16.7097786  31.2061808
  16.7098633  31.2064942
  16.709948  31.2068076
  16.7100327  31.2071209
  16.7101174  31.2074342
  16.710202  31.2077474
  16.7102866  31.2080606
  16.7103713  31.2083736
  16.7104559  31.2086867
  16.7105404  31.2089996
  16.710625  31.2093125
  16.7107096  31.2096254
  16.7107941  31.2099381
  16.7108786  31.2102508
  16.7109631  31.2105635
  16.7110476  31.2108761
  16.7111321  31.2111886
  16.7112165  31.2115011
  16.711301  31.2118135
  16.7113854  31.2121259
  16.7114698  31.2124382
  16.7115542  31.2127504
  16.7116385  31.2130625
  16.7117229  31.2133747
  16.7118072  31.2136867
  16.7118915  31.2139987
  16.7119759  31.2143106
  16.7120601  31.2146225
  16.7121444  31.2149343
  16.7122287  31.215246
  16.7123129  31.2155577
  16.7123971  31.2158693
  16.7124813  31.2161809
  16.7125655  31.2164924
  16.7126497  31.2168039
  16.7127339  31.2171152
  16.712818  31.2174266
  16.7129021  31.2177378
  16.7129862  31.218049
  16.7130703  31.2183602
  16.7131544  31.2186712
  16.7132385  31.2189823
  16.7133225  31.2192932
  16.7134065  31.2196041
  16.7134905  31.219915
  16.7135745  31.2202257
  16.7136585  31.2205365
  16.7137425  31.2208471
  16.7138264  31.2211577
  16.7139104  31.2214683
  16.7139943  31.2217787
  16.7140782  31.2220892
  16.714162  31.2223995
  16.7142459  31.2227098
  16.7143298  31.2230201
  16.7144136  31.2233302
  16.7144974  31.2236404
  16.7145812  31.2239504
  16.714665  31.2242604
  16.7147488  31.2245704
  16.7148325  31.2248803
  16.7149162  31.2251901
  16.715  31.2254998
  16.7150837  31.2258095
  16.7151674  31.2261192
  16.715251  31.2264288
  16.7153347  31.2267383
  16.7154183  31.2270478
  16.7155019  31.2273572
  16.7155856  31.2276665
  16.7156691  31.2279758
  16.7157527  31.228285
  16.7158363  31.2285942
  16.7159198  31.2289033
  16.7160033  31.2292123
  16.7160869  31.2295213
  16.7161703  31.2298302
  16.7162538  31.2301391
  16.7163373  31.2304479
  16.7164207  31.2307567
  16.7165042  31.2310654
  16.7165876  31.231374
  16.716671  31.2316826
  16.7167544  31.2319911
  16.7168377  31.2322995
  16.7169211  31.2326079
  16.7170044  31.2329163
  16.7170877  31.2332245
  16.717171  31.2335328
  16.7172543  31.2338409
  16.7173376  31.234149
  16.7174208  31.2344571
  16.7175041  31.234765
  16.7175873  31.235073
  16.7176705  31.2353808
  16.7177537  31.2356886
  16.7178369  31.2359964
  16.71792  31.2363041
  16.7180032  31.2366117
  16.7180863  31.2369192
  16.7181694  31.2372268
  16.7182525  31.2375342
  16.7183356  31.2378416
  16.7184186  31.2381489
  16.7185017  31.2384562
  16.7185847  31.2387634
  16.7186677  31.2390706
  16.7187507  31.2393777
  16.7188337  31.2396847
  16.7189167  31.2399917
  16.7189996  31.2402986
  16.7190826  31.2406055
  16.7191655  31.2409123
  16.7192484  31.241219
  16.7193313  31.2415257
  16.7194142  31.2418323
  16.719497  31.2421389
  16.7195799  31.2424454
  16.7196627  31.2427519
  16.7197455  31.2430583
  16.7198283  31.2433646
  16.7199111  31.2436709
  16.7199938  31.2439771
  16.7200766  31.2442833
  16.7201593  31.2445894
  16.720242  31.2448954
  16.7203247  31.2452014
  16.7204074  31.2455073
  16.7204901  31.2458132
  16.7205727  31.246119
  16.7206554  31.2464248
  16.720738  31.2467305
  16.7208206  31.2470361
  16.7209032  31.2473417
  16.7209857  31.2476472
  16.7210683  31.2479527
  16.7211508  31.2482581
  16.7212334  31.2485634
  16.7213159  31.2488687
  16.7213984  31.2491739
  16.7214809  31.2494791
  16.7215633  31.2497842
  16.7216458  31.2500893
  16.7217282  31.2503943
  16.7218106  31.2506992
  16.721893  31.2510041
  16.7219754  31.2513089
  16.7220578  31.2516137
  16.7221401  31.2519184
  16.7222225  31.2522231
  16.7223048  31.2525277
  16.7223871  31.2528322
  16.7224694  31.2531367
  16.7225517  31.2534411
  16.7226339  31.2537455
  16.7227162  31.2540498
  16.7227984  31.254354
  16.7228806  31.2546582
  16.7229628  31.2549624
  16.723045  31.2552664
  16.7231272  31.2555704
  16.7232093  31.2558744
  16.7232914  31.2561783
  16.7233736  31.2564822
  16.7234557  31.2567859
  16.7235378  31.2570897
  16.7236198  31.2573933
  16.7237019  31.257697
  16.7237839  31.2580005
  16.723866  31.258304
  16.723948  31.2586075
  16.72403  31.2589109
  16.724112  31.2592142
  16.7241939  31.2595175
  16.7242759  31.2598207
  16.7243578  31.2601238
  16.7244397  31.2604269
  16.7245216  31.26073
  16.7246035  31.261033
  16.7246854  31.2613359
  16.7247672  31.2616388
  16.7248491  31.2619416
  16.7249309  31.2622443
  16.7250127  31.262547
  16.7250945  31.2628497
  16.7251763  31.2631523
  16.7252581  31.2634548
  16.7253398  31.2637573
  16.7254216  31.2640597
  16.7255033  31.2643621
  16.725585  31.2646644
  16.7256667  31.2649666
  16.7257483  31.2652688
  16.72583  31.2655709
  16.7259116  31.265873
  16.7259933  31.266175
  16.7260749  31.266477
  16.7261565  31.2667789
  16.726238  31.2670807
  16.7263196  31.2673825
  16.7264012  31.2676843
  16.7264827  31.2679859
  16.7265642  31.2682876
  16.7266457  31.2685891
  16.7267272  31.2688906
  16.7268087  31.2691921
  16.7268901  31.2694935
  16.7269716  31.2697948
  16.727053  31.2700961
  16.7271344  31.2703973
  16.7272158  31.2706985
  16.7272972  31.2709996
  16.7273786  31.2713007
  16.7274599  31.2716017
  16.7275413  31.2719026
  16.7276226  31.2722035
  16.7277039  31.2725043
  16.7277852  31.2728051
  16.7278664  31.2731058
  16.7279477  31.2734065
  16.728029  31.2737071
  16.7281102  31.2740076
  16.7281914  31.2743081
  16.7282726  31.2746086
  16.7283538  31.274909
  16.728435  31.2752093
  16.7285161  31.2755095
  16.7285972  31.2758098
  16.7286784  31.2761099
  16.7287595  31.27641
  16.7288406  31.2767101
  16.7289216  31.2770101
  16.7290027  31.27731
  16.7290838  31.2776099
  16.7291648  31.2779097
  16.7292458  31.2782094
  16.7293268  31.2785092
  16.7294078  31.2788088
  16.7294888  31.2791084
  16.7295697  31.2794079
  16.7296507  31.2797074
  16.7297316  31.2800069
  16.7298125  31.2803062
  16.7298934  31.2806056
  16.7299743  31.2809048
  16.7300552  31.281204
  16.730136  31.2815032
  16.7302168  31.2818023
  16.7302977  31.2821013
  16.7303785  31.2824003
  16.7304593  31.2826992
  16.73054  31.2829981
  16.7306208  31.2832969
  16.7307015  31.2835957
  16.7307823  31.2838944
  16.730863  31.284193
  16.7309437  31.2844916
  16.7310244  31.2847902
  16.7311051  31.2850886
  16.7311857  31.2853871
  16.7312663  31.2856855
  16.731347  31.2859838
  16.7314276  31.286282
  16.7315082  31.2865802
  16.7315888  31.2868784
  16.7316693  31.2871765
  16.7317499  31.2874745
  16.7318304  31.2877725
  16.7319109  31.2880704
  16.7319914  31.2883683
  16.7320719  31.2886661
  16.7321524  31.2889639
  16.7322329  31.2892616
  16.7323133  31.2895593
  16.7323938  31.2898569
  16.7324742  31.2901544
  16.7325546  31.2904519
  16.732635  31.2907493
  16.7327153  31.2910467
  16.7327957  31.291344
  16.732876  31.2916413
  16.7329564  31.2919385
  16.7330367  31.2922357
  16.733117  31.2925328
  16.7331973  31.2928298
  16.7332775  31.2931268
  16.7333578  31.2934238
  16.733438  31.2937207
  16.7335183  31.2940175
  16.7335985  31.2943143
  16.7336787  31.294611
  16.7337588  31.2949077
  16.733839  31.2952043
  16.7339192  31.2955008
  16.7339993  31.2957973
  16.7340794  31.2960938
  16.7341595  31.2963902
  16.7342396  31.2966865
  16.7343197  31.2969828
  16.7343997  31.297279
  16.7344798  31.2975752
  16.7345598  31.2978713
  16.7346398  31.2981674
  16.7347198  31.2984634
  16.7347998  31.2987593
  16.7348798  31.2990552
  16.7349598  31.2993511
  16.7350397  31.2996469
  16.7351196  31.2999426
  16.7351995  31.3002383
  16.7352794  31.3005339
  16.7353593  31.3008295
  16.7354392  31.301125
  16.7355191  31.3014205
  16.7355989  31.3017159
  16.7356787  31.3020112
  16.7357585  31.3023065
  16.7358383  31.3026018
  16.7359181  31.302897
  16.7359979  31.3031921
  16.7360776  31.3034872
  16.7361574  31.3037822
  16.7362371  31.3040772
  16.7363168  31.3043721
  16.7363965  31.304667
  16.7364762  31.3049618
  16.7365558  31.3052566
  16.7366355  31.3055513
  16.7367151  31.305846
  16.7367948  31.3061406
  16.7368744  31.3064351
  16.736954  31.3067296
  16.7370335  31.307024
  16.7371131  31.3073184
  16.7371926  31.3076127
  16.7372722  31.307907
  16.7373517  31.3082012
  16.7374312  31.3084954
  16.7375107  31.3087895
  16.7375902  31.3090836
  16.7376696  31.3093776
  16.7377491  31.3096715
  16.7378285  31.3099654
  16.7379079  31.3102593
  16.7379873  31.3105531
  16.7380667  31.3108468
  16.7381461  31.3111405
  16.7382254  31.3114341
  16.7383048  31.3117277
  16.7383841  31.3120212
  16.7384634  31.3123147
  16.7385427  31.3126081
  16.738622  31.3129015
  16.7387013  31.3131948
  16.7387806  31.313488
  16.7388598  31.3137812
  16.738939  31.3140744
  16.7390182  31.3143675
  16.7390974  31.3146605
  16.7391766  31.3149535
  16.7392558  31.3152464
  16.739335  31.3155393
  16.7394141  31.3158321
  16.7394932  31.3161249
  16.7395723  31.3164176
  16.7396514  31.3167103
  16.7397305  31.3170029
  16.7398096  31.3172955
  16.7398887  31.317588
  16.7399677  31.3178804
  16.7400467  31.3181728
  16.7401257  31.3184652
  16.7402047  31.3187575
  16.7402837  31.3190497
  16.7403627  31.3193419
  16.7404416  31.319634
  16.7405206  31.3199261
  16.7405995  31.3202182
  16.7406784  31.3205101
  16.7407573  31.3208021
  16.7408362  31.3210939
  16.7409151  31.3213857
  16.7409939  31.3216775
  16.7410728  31.3219692
  16.7411516  31.3222609
  16.7412304  31.3225525
  16.7413092  31.322844
  16.741388  31.3231355
  16.7414668  31.323427
  16.7415455  31.3237184
  16.7416243  31.3240097
  16.741703  31.324301
  16.7417817  31.3245922
  16.7418604  31.3248834
  16.7419391  31.3251745
  16.7420177  31.3254656
  16.7420964  31.3257566
  16.742175  31.3260476
  16.7422537  31.3263385
  16.7423323  31.3266294
  16.7424109  31.3269202
  16.7424895  31.327211
  16.742568  31.3275017
  16.7426466  31.3277923
  16.7427251  31.3280829
  16.7428037  31.3283735
  16.7428822  31.328664
  16.7429607  31.3289544
  16.7430392  31.3292448
  16.7431176  31.3295352
  16.7431961  31.3298255
  16.7432745  31.3301157
  16.743353  31.3304059
  16.7434314  31.330696
  16.7435098  31.3309861
  16.7435882  31.3312761
  16.7436665  31.3315661
  16.7437449  31.331856
  16.7438232  31.3321459
  16.7439016  31.3324357
  16.7439799  31.3327255
  16.7440582  31.3330152
  16.7441365  31.3333048
  16.7442147  31.3335944
  16.744293  31.333884
  16.7443712  31.3341735
  16.7444495  31.334463
  16.7445277  31.3347524
  16.7446059  31.3350417
  16.7446841  31.335331
  16.7447622  31.3356202
  16.7448404  31.3359094
  16.7449185  31.3361986
  16.7449967  31.3364877
  16.7450748  31.3367767
  16.7451529  31.3370657
  16.745231  31.3373546
  16.7453091  31.3376435
  16.7453871  31.3379323
  16.7454652  31.3382211
  16.7455432  31.3385098
  16.7456212  31.3387985
  16.7456992  31.3390871
  16.7457772  31.3393757
  16.7458552  31.3396642
  16.7459332  31.3399526
  16.7460111  31.3402411
  16.746089  31.3405294
  16.746167  31.3408177
  16.7462449  31.341106
  16.7463228  31.3413942
  16.7464006  31.3416823
  16.7464785  31.3419704
  16.7465564  31.3422585
  16.7466342  31.3425465
  16.746712  31.3428344
  16.7467898  31.3431223
  16.7468676  31.3434102
  16.7469454  31.343698
  16.7470232  31.3439857
  16.7471009  31.3442734
  16.7471787  31.344561
  16.7472564  31.3448486
  16.7473341  31.3451362
  16.7474118  31.3454236
  16.7474895  31.3457111
  16.7475672  31.3459985
  16.7476448  31.3462858
  16.7477225  31.3465731
  16.7478001  31.3468603
  16.7478777  31.3471475
  16.7479553  31.3474346
  16.7480329  31.3477217
  16.7481105  31.3480087
  16.748188  31.3482957
  16.7482656  31.3485826
  16.7483431  31.3488694
  16.7484206  31.3491563
  16.7484981  31.349443
  16.7485756  31.3497297
  16.7486531  31.3500164
  16.7487306  31.350303
  16.748808  31.3505896
  16.7488854  31.3508761
  16.7489629  31.3511625
  16.7490403  31.351449
  16.7491177  31.3517353
  16.749195  31.3520216
  16.7492724  31.3523079
  16.7493498  31.3525941
  16.7494271  31.3528802
  16.7495044  31.3531663
  16.7495817  31.3534524
  16.749659  31.3537384
  16.7497363  31.3540243
  16.7498136  31.3543102
  16.7498908  31.3545961
  16.7499681  31.3548819
  16.7500453  31.3551676
  16.7501225  31.3554533
  16.7501997  31.355739
  16.7502769  31.3560245
  16.7503541  31.3563101
  16.7504312  31.3565956
  16.7505084  31.356881
  16.7505855  31.3571664
  16.7506626  31.3574518
  16.7507398  31.357737
  16.7508168  31.3580223
  16.7508939  31.3583075
  16.750971  31.3585926
  16.751048  31.3588777
  16.7511251  31.3591627
  16.7512021  31.3594477
  16.7512791  31.3597326
  16.7513561  31.3600175
  16.7514331  31.3603024
  16.7515101  31.3605871
  16.751587  31.3608719
  16.7516639  31.3611566
  16.7517409  31.3614412
  16.7518178  31.3617258
  16.7518947  31.3620103
  16.7519716  31.3622948
  16.7520484  31.3625792
  16.7521253  31.3628636
  16.7522022  31.3631479
  16.752279  31.3634322
  16.7523558  31.3637164
  16.7524326  31.3640006
  16.7525094  31.3642847
  16.7525862  31.3645688
  16.7526629  31.3648528
  16.7527397  31.3651368
  16.7528164  31.3654208
  16.7528932  31.3657046
  16.7529699  31.3659885
  16.7530466  31.3662722
  16.7531232  31.366556
  16.7531999  31.3668396
  16.7532766  31.3671233
  16.7533532  31.3674068
  16.7534298  31.3676904
  16.7535065  31.3679739
  16.7535831  31.3682573
  16.7536596  31.3685407
  16.7537362  31.368824
  16.7538128  31.3691073
  16.7538893  31.3693905
  16.7539659  31.3696737
  16.7540424  31.3699568
  16.7541189  31.3702399
  16.7541954  31.3705229
  16.7542719  31.3708059
  16.7543483  31.3710888
  16.7544248  31.3713717
  16.7545012  31.3716545
  16.7545777  31.3719373
  16.7546541  31.37222
  16.7547305  31.3725027
  16.7548069  31.3727853
  16.7548832  31.3730679
  16.7549596  31.3733504
  16.7550359  31.3736329
  16.7551123  31.3739153
  16.7551886  31.3741977
  16.7552649  31.3744801
  16.7553412  31.3747623
  16.7554175  31.3750446
  16.7554937  31.3753268
  16.75557  31.3756089
  16.7556462  31.375891
  16.7557224  31.376173
  16.7557987  31.376455
  16.7558749  31.3767369
  16.755951  31.3770188
  16.7560272  31.3773006
  16.7561034  31.3775824
  16.7561795  31.3778642
  16.7562556  31.3781459
  16.7563318  31.3784275
  16.7564079  31.3787091
  16.756484  31.3789906
  16.75656  31.3792721
  16.7566361  31.3795536
  16.7567122  31.379835
  16.7567882  31.3801163
  16.7568642  31.3803976
  16.7569402  31.3806788
  16.7570162  31.38096
  16.7570922  31.3812412
  16.7571682  31.3815223
  16.7572442  31.3818033
  16.7573201  31.3820843
  16.757396  31.3823653
  16.7574719  31.3826462
  16.7575479  31.382927
  16.7576237  31.3832078
  16.7576996  31.3834886
  16.7577755  31.3837693
  16.7578513  31.3840499
  16.7579272  31.3843305
  16.758003  31.3846111
  16.7580788  31.3848916
  16.7581546  31.3851721
  16.7582304  31.3854525
  16.7583062  31.3857328
  16.7583819  31.3860131
  16.7584577  31.3862934
  16.7585334  31.3865736
  16.7586091  31.3868538
  16.7586848  31.3871339
  16.7587605  31.387414
  16.7588362  31.387694
  16.7589119  31.387974
  16.7589875  31.3882539
  16.7590632  31.3885338
  16.7591388  31.3888136
  16.7592144  31.3890934
  16.75929  31.3893731
  16.7593656  31.3896528
  16.7594412  31.3899324
  16.7595168  31.390212
  16.7595923  31.3904915
  16.7596678  31.390771
  16.7597434  31.3910504
  16.7598189  31.3913298
  16.7598944  31.3916091
  16.7599699  31.3918884
  16.7600453  31.3921677
  16.7601208  31.3924469
  16.7601962  31.392726
  16.7602717  31.3930051
  16.7603471  31.3932842
  16.7604225  31.3935631
  16.7604979  31.3938421
  16.7605733  31.394121
  16.7606486  31.3943999
  16.760724  31.3946787
  16.7607993  31.3949574
  16.7608746  31.3952361
  16.76095  31.3955148
  16.7610253  31.3957934
  16.7611005  31.396072
  16.7611758  31.3963505
  16.7612511  31.3966289
  16.7613263  31.3969074
  16.7614016  31.3971857
  16.7614768  31.397464
  16.761552  31.3977423
  16.7616272  31.3980205
  16.7617024  31.3982987
  16.7617775  31.3985768
  16.7618527  31.3988549
  16.7619278  31.399133
  16.762003  31.3994109
  16.7620781  31.3996889
  16.7621532  31.3999668
  16.7622283  31.4002446
  16.7623034  31.4005224
  16.7623784  31.4008001
  16.7624535  31.4010778
  16.7625285  31.4013555
  16.7626035  31.4016331
  16.7626786  31.4019106
  16.7627536  31.4021882
  16.7628286  31.4024656
  16.7629035  31.402743
  16.7629785  31.4030204
  16.7630534  31.4032977
  16.7631284  31.403575
  16.7632033  31.4038522
  16.7632782  31.4041293
  16.7633531  31.4044065
  16.763428  31.4046835
  16.7635029  31.4049606
  16.7635777  31.4052375
  16.7636526  31.4055145
  16.7637274  31.4057914
  16.7638022  31.4060682
  16.763877  31.406345
  16.7639518  31.4066217
  16.7640266  31.4068984
  16.7641014  31.4071751
  16.7641761  31.4074516
  16.7642509  31.4077282
  16.7643256  31.4080047
  16.7644003  31.4082812
  16.764475  31.4085576
  16.7645497  31.4088339
  16.7646244  31.4091102
  16.7646991  31.4093865
  16.7647737  31.4096627
  16.7648484  31.4099389
  16.764923  31.410215
  16.7649976  31.4104911
  16.7650722  31.4107671
  16.7651468  31.4110431
  16.7652214  31.411319
  16.7652959  31.4115949
  16.7653705  31.4118707
  16.765445  31.4121465
  16.7655195  31.4124223
  16.7655941  31.412698
  16.7656686  31.4129736
  16.765743  31.4132492
  16.7658175  31.4135248
  16.765892  31.4138003
  16.7659664  31.4140757
  16.7660409  31.4143511
  16.7661153  31.4146265
  16.7661897  31.4149018
  16.7662641  31.4151771
  16.7663385  31.4154523
  16.7664128  31.4157275
  16.7664872  31.4160026
  16.7665616  31.4162777
  16.7666359  31.4165527
  16.7667102  31.4168277
  16.7667845  31.4171027
  16.7668588  31.4173776
  16.7669331  31.4176524
  16.7670074  31.4179272
  16.7670816  31.418202
  16.7671559  31.4184767
  16.7672301  31.4187513
  16.7673043  31.4190259
  16.7673785  31.4193005
  16.7674527  31.419575
  16.7675269  31.4198495
  16.7676011  31.4201239
  16.7676752  31.4203983
  16.7677494  31.4206726
  16.7678235  31.4209469
  16.7678976  31.4212211
  16.7679717  31.4214953
  16.7680458  31.4217695
  16.7681199  31.4220436
  16.768194  31.4223176
  16.768268  31.4225916
  16.7683421  31.4228656
  16.7684161  31.4231395
  16.7684901  31.4234133
  16.7685641  31.4236872
  16.7686381  31.4239609
  16.7687121  31.4242347
  16.768786  31.4245083
  16.76886  31.424782
  16.7689339  31.4250555
  16.7690079  31.4253291
  16.7690818  31.4256026
  16.7691557  31.425876
  16.7692296  31.4261494
  16.7693035  31.4264228
  16.7693773  31.4266961
  16.7694512  31.4269693
  16.769525  31.4272425
  16.7695988  31.4275157
  16.7696727  31.4277888
  16.7697465  31.4280619
  16.7698203  31.4283349
  16.769894  31.4286079
  16.7699678  31.4288808
  16.7700416  31.4291537
  16.7701153  31.4294266
  16.770189  31.4296993
  16.7702627  31.4299721
  16.7703364  31.4302448
  16.7704101  31.4305174
  16.7704838  31.4307901
  16.7705575  31.4310626
  16.7706311  31.4313351
  16.7707048  31.4316076
  16.7707784  31.43188
  16.770852  31.4321524
  16.7709256  31.4324247
  16.7709992  31.432697
  16.7710728  31.4329693
  16.7711463  31.4332415
  16.7712199  31.4335136
  16.7712934  31.4337857
  16.771367  31.4340578
  16.7714405  31.4343298
  16.771514  31.4346017
  16.7715875  31.4348736
  16.771661  31.4351455
  16.7717344  31.4354173
  16.7718079  31.4356891
  16.7718813  31.4359608
  16.7719547  31.4362325
  16.7720282  31.4365042
  16.7721016  31.4367758
  16.772175  31.4370473
  16.7722483  31.4373188
  16.7723217  31.4375903
  16.7723951  31.4378617
  16.7724684  31.4381331
  16.7725417  31.4384044
  16.772615  31.4386756
  16.7726884  31.4389469
  16.7727616  31.4392181
  16.7728349  31.4394892
  16.7729082  31.4397603
  16.7729815  31.4400313
  16.7730547  31.4403023
  16.7731279  31.4405733
  16.7732011  31.4408442
  16.7732743  31.441115
  16.7733475  31.4413859
  16.7734207  31.4416566
  16.7734939  31.4419274
  16.773567  31.442198
  16.7736402  31.4424687
  16.7737133  31.4427393
  16.7737864  31.4430098
  16.7738596  31.4432803
  16.7739326  31.4435508
  16.7740057  31.4438212
  16.7740788  31.4440915
  16.7741519  31.4443618
  16.7742249  31.4446321
  16.7742979  31.4449023
  16.774371  31.4451725
  16.774444  31.4454426
  16.774517  31.4457127
  16.77459  31.4459828
  16.7746629  31.4462528
  16.7747359  31.4465227
  16.7748088  31.4467926
  16.7748818  31.4470625
  16.7749547  31.4473323
  16.7750276  31.4476021
  16.7751005  31.4478718
  16.7751734  31.4481415
  16.7752463  31.4484111
  16.7753191  31.4486807
  16.775392  31.4489503
  16.7754648  31.4492198
  16.7755376  31.4494892
  16.7756104  31.4497586
  16.7756832  31.450028
  16.775756  31.4502973
  16.7758288  31.4505666
  16.7759016  31.4508358
  16.7759743  31.451105
  16.7760471  31.4513741
  16.7761198  31.4516432
  16.7761925  31.4519123
  16.7762652  31.4521813
  16.7763379  31.4524502
  16.7764106  31.4527191
  16.7764833  31.452988
  16.7765559  31.4532568
  16.7766286  31.4535256
  16.7767012  31.4537943
  16.7767738  31.454063
  16.7768464  31.4543317
  16.776919  31.4546003
  16.7769916  31.4548688
  16.7770642  31.4551373
  16.7771367  31.4554058
  16.7772093  31.4556742
  16.7772818  31.4559426
  16.7773543  31.4562109
  16.7774268  31.4564792
  16.7774993  31.4567474
  16.7775718  31.4570156
  16.7776443  31.4572838
  16.7777167  31.4575519
  16.7777892  31.45782
  16.7778616  31.458088
  16.777934  31.4583559
  16.7780065  31.4586239
  16.7780789  31.4588917
  16.7781513  31.4591596
  16.7782236  31.4594274
  16.778296  31.4596951
  16.7783683  31.4599628
  16.7784407  31.4602305
  16.778513  31.4604981
  16.7785853  31.4607657
  16.7786576  31.4610332
  16.7787299  31.4613007
  16.7788022  31.4615681
  16.7788745  31.4618355
  16.7789467  31.4621029
  16.779019  31.4623702
  16.7790912  31.4626374
  16.7791634  31.4629046
  16.7792356  31.4631718
  16.7793078  31.4634389
  16.77938  31.463706
  16.7794522  31.463973
  16.7795243  31.46424
  16.7795965  31.464507
  16.7796686  31.4647739
  16.7797408  31.4650407
  16.7798129  31.4653076
  16.779885  31.4655743
  16.7799571  31.4658411
  16.7800291  31.4661077
  16.7801012  31.4663744
  16.7801732  31.466641
  16.7802453  31.4669075
  16.7803173  31.467174
  16.7803893  31.4674405
  16.7804613  31.4677069
  16.7805333  31.4679733
  16.7806053  31.4682396
  16.7806773  31.4685059
  16.7807492  31.4687721
  16.7808212  31.4690383
  16.7808931  31.4693045
  16.780965  31.4695706
  16.7810369  31.4698366
  16.7811088  31.4701027
  16.7811807  31.4703686
  16.7812526  31.4706346
  16.7813245  31.4709004
  16.7813963  31.4711663
  16.7814681  31.4714321
  16.78154  31.4716978
  16.7816118  31.4719636
  16.7816836  31.4722292
  16.7817554  31.4724948
  16.7818272  31.4727604
  16.7818989  31.473026
  16.7819707  31.4732915
  16.7820424  31.4735569
  16.7821141  31.4738223
  16.7821859  31.4740877
  16.7822576  31.474353
  16.7823293  31.4746183
  16.782401  31.4748835
  16.7824726  31.4751487
  16.7825443  31.4754138
  16.7826159  31.4756789
  16.7826876  31.475944
  16.7827592  31.476209
  16.7828308  31.4764739
  16.7829024  31.4767389
  16.782974  31.4770037
  16.7830456  31.4772686
  16.7831171  31.4775334
  16.7831887  31.4777981
  16.7832602  31.4780628
  16.7833318  31.4783275
  16.7834033  31.4785921
  16.7834748  31.4788567
  16.7835463  31.4791212
  16.7836178  31.4793857
  16.7836892  31.4796501
  16.7837607  31.4799145
  16.7838321  31.4801789
  16.7839036  31.4804432
  16.783975  31.4807075
  16.7840464  31.4809717
  16.7841178  31.4812359
  16.7841892  31.4815
  16.7842606  31.4817641
  16.7843319  31.4820282
  16.7844033  31.4822922
  16.7844746  31.4825561
  16.784546  31.4828201
  16.7846173  31.4830839
  16.7846886  31.4833478
  16.7847599  31.4836116
  16.7848312  31.4838753
  16.7849024  31.484139
  16.7849737  31.4844027
  16.785045  31.4846663
  16.7851162  31.4849299
  16.7851874  31.4851934
  16.7852586  31.4854569
  16.7853298  31.4857204
  16.785401  31.4859838
  16.7854722  31.4862471
  16.7855434  31.4865104
  16.7856145  31.4867737
  16.7856857  31.4870369
  16.7857568  31.4873001
  16.7858279  31.4875633
  16.785899  31.4878264
  16.7859701  31.4880894
  16.7860412  31.4883524
  16.7861123  31.4886154
  16.7861833  31.4888783
  16.7862544  31.4891412
  16.7863254  31.4894041
  16.7863965  31.4896669
  16.7864675  31.4899296
  16.7865385  31.4901923
  16.7866095  31.490455
  16.7866805  31.4907176
  16.7867514  31.4909802
  16.7868224  31.4912428
  16.7868933  31.4915053
  16.7869643  31.4917677
  16.7870352  31.4920301
  16.7871061  31.4922925
  16.787177  31.4925548
  16.7872479  31.4928171
  16.7873188  31.4930794
  16.7873896  31.4933416
  16.7874605  31.4936037
  16.7875313  31.4938658
  16.7876021  31.4941279
  16.787673  31.4943899
  16.7877438  31.4946519
  16.7878146  31.4949139
  16.7878854  31.4951758
  16.7879561  31.4954376
  16.7880269  31.4956994
  16.7880976  31.4959612
  16.7881684  31.4962229
  16.7882391  31.4964846
  16.7883098  31.4967463
  16.7883805  31.4970079
  16.7884512  31.4972694
  16.7885219  31.4975309
  16.7885926  31.4977924
  16.7886632  31.4980538
  16.7887339  31.4983152
  16.7888045  31.4985766
  16.7888751  31.4988379
  16.7889457  31.4990992
  16.7890163  31.4993604
  16.7890869  31.4996215
  16.7891575  31.4998827
  16.7892281  31.5001438
  16.7892986  31.5004048
  16.7893692  31.5006658
  16.7894397  31.5009268
  16.7895102  31.5011877
  16.7895807  31.5014486
  16.7896512  31.5017094
  16.7897217  31.5019702
  16.7897922  31.502231
  16.7898626  31.5024917
  16.7899331  31.5027524
  16.7900035  31.503013
  16.7900739  31.5032736
  16.7901444  31.5035341
  16.7902148  31.5037946
  16.7902852  31.5040551
  16.7903555  31.5043155
  16.7904259  31.5045759
  16.7904963  31.5048362
  16.7905666  31.5050965
  16.790637  31.5053567
  16.7907073  31.5056169
  16.7907776  31.5058771
  16.7908479  31.5061372
  16.7909182  31.5063973
  16.7909885  31.5066573
  16.7910587  31.5069173
  16.791129  31.5071773
  16.7911992  31.5074372
  16.7912695  31.507697
  16.7913397  31.5079569
  16.7914099  31.5082166
  16.7914801  31.5084764
  16.7915503  31.5087361
  16.7916205  31.5089957
  16.7916906  31.5092554
  16.7917608  31.5095149
  16.7918309  31.5097745
  16.7919011  31.510034
  16.7919712  31.5102934
  16.7920413  31.5105528
  16.7921114  31.5108122
  16.7921815  31.5110715
  16.7922516  31.5113308
  16.7923216  31.51159
  16.7923917  31.5118492
  16.7924617  31.5121084
  16.7925318  31.5123675
  16.7926018  31.5126266
  16.7926718  31.5128856
  16.7927418  31.5131446
  16.7928118  31.5134035
  16.7928817  31.5136624
  16.7929517  31.5139213
  16.7930217  31.5141801
  16.7930916  31.5144389
  16.7931615  31.5146976
  16.7932314  31.5149563
  16.7933014  31.515215
  16.7933712  31.5154736
  16.7934411  31.5157322
  16.793511  31.5159907
  16.7935809  31.5162492
  16.7936507  31.5165076
  16.7937206  31.516766
  16.7937904  31.5170244
  16.7938602  31.5172827
  16.79393  31.517541
  16.7939998  31.5177992
  16.7940696  31.5180574
  16.7941394  31.5183156
  16.7942091  31.5185737
  16.7942789  31.5188318
  16.7943486  31.5190898
  16.7944183  31.5193478
  16.794488  31.5196057
  16.7945578  31.5198636
  16.7946274  31.5201215
  16.7946971  31.5203793
  16.7947668  31.5206371
  16.7948365  31.5208949
  16.7949061  31.5211526
  16.7949757  31.5214102
  16.7950454  31.5216678
  16.795115  31.5219254
  16.7951846  31.5221829
  16.7952542  31.5224404
  16.7953238  31.5226979
  16.7953933  31.5229553
  16.7954629  31.5232127
  16.7955324  31.52347
  16.795602  31.5237273
  16.7956715  31.5239845
  16.795741  31.5242417
  16.7958105  31.5244989
  16.79588  31.524756
  16.7959495  31.5250131
  16.796019  31.5252701
  16.7960884  31.5255271
  16.7961579  31.5257841
  16.7962273  31.526041
  16.7962967  31.5262979
  16.7963662  31.5265547
  16.7964356  31.5268115
  16.796505  31.5270683
  16.7965743  31.527325
  16.7966437  31.5275817
  16.7967131  31.5278383
  16.7967824  31.5280949
  16.7968517  31.5283514
  16.7969211  31.5286079
  16.7969904  31.5288644
  16.7970597  31.5291208
  16.797129  31.5293772
  16.7971983  31.5296336
  16.7972675  31.5298899
  16.7973368  31.5301461
  16.797406  31.5304023
  16.7974753  31.5306585
  16.7975445  31.5309147
  16.7976137  31.5311708
  16.7976829  31.5314268
  16.7977521  31.5316828
  16.7978213  31.5319388
  16.7978905  31.5321947
  16.7979596  31.5324506
  16.7980288  31.5327065
  16.7980979  31.5329623
  16.7981671  31.5332181
  16.7982362  31.5334738
  16.7983053  31.5337295
  16.7983744  31.5339852
  16.7984435  31.5342408
  16.7985125  31.5344963
  16.7985816  31.5347519
  16.7986506  31.5350073
  16.7987197  31.5352628
  16.7987887  31.5355182
  16.7988577  31.5357736
  16.7989267  31.5360289
  16.7989957  31.5362842
  16.7990647  31.5365394
  16.7991337  31.5367946
  16.7992027  31.5370498
  16.7992716  31.5373049
  16.7993405  31.53756
  16.7994095  31.537815
  16.7994784  31.53807
  16.7995473  31.538325
  16.7996162  31.5385799
  16.7996851  31.5388348
  16.799754  31.5390896
  16.7998228  31.5393444
  16.7998917  31.5395992
  16.7999605  31.5398539
  16.8000294  31.5401086
  16.8000982  31.5403632
  16.800167  31.5406178
  16.8002358  31.5408724
  16.8003046  31.5411269
  16.8003734  31.5413814
  16.8004421  31.5416358
  16.8005109  31.5418902
  16.8005796  31.5421446
  16.8006484  31.5423989
  16.8007171  31.5426532
  16.8007858  31.5429074
  16.8008545  31.5431616
  16.8009232  31.5434157
  16.8009919  31.5436698
  16.8010605  31.5439239
  16.8011292  31.544178
  16.8011978  31.5444319
  16.8012665  31.5446859
  16.8013351  31.5449398
  16.8014037  31.5451937
  16.8014723  31.5454475
  16.8015409  31.5457013
  16.8016095  31.5459551
  16.8016781  31.5462088
  16.8017466  31.5464625
  16.8018152  31.5467161
  16.8018837  31.5469697
  16.8019522  31.5472232
  16.8020208  31.5474767
  16.8020893  31.5477302
  16.8021578  31.5479836
  16.8022262  31.548237
  16.8022947  31.5484904
  16.8023632  31.5487437
  16.8024316  31.548997
  16.8025001  31.5492502
  16.8025685  31.5495034
  16.8026369  31.5497566
  16.8027053  31.5500097
  16.8027737  31.5502627
  16.8028421  31.5505158
  16.8029105  31.5507688
  16.8029789  31.5510217
  16.8030472  31.5512746
  16.8031156  31.5515275
  16.8031839  31.5517803
  16.8032522  31.5520331
  16.8033205  31.5522859
  16.8033888  31.5525386
  16.8034571  31.5527913
  16.8035254  31.5530439
  16.8035937  31.5532965
  16.8036619  31.5535491
  16.8037302  31.5538016
  16.8037984  31.5540541
  16.8038666  31.5543065
  16.8039348  31.5545589
  16.8040031  31.5548113
  16.8040712  31.5550636
  16.8041394  31.5553159
  16.8042076  31.5555681
  16.8042758  31.5558203
  16.8043439  31.5560725
  16.8044121  31.5563246
  16.8044802  31.5565767
  16.8045483  31.5568287
  16.8046164  31.5570807
  16.8046845  31.5573327
  16.8047526  31.5575846
  16.8048207  31.5578365
  16.8048887  31.5580883
  16.8049568  31.5583401
  16.8050248  31.5585919
  16.8050929  31.5588436
  16.8051609  31.5590953
  16.8052289  31.5593469
  16.8052969  31.5595986
  16.8053649  31.5598501
  16.8054329  31.5601016
  16.8055009  31.5603531
  16.8055688  31.5606046
  16.8056368  31.560856
  16.8057047  31.5611074
  16.8057726  31.5613587
  16.8058405  31.56161
  16.8059085  31.5618612
  16.8059764  31.5621125
  16.8060442  31.5623636
  16.8061121  31.5626148
  16.80618  31.5628659
  16.8062478  31.5631169
  16.8063157  31.5633679
  16.8063835  31.5636189
  16.8064513  31.5638699
  16.8065191  31.5641208
  16.8065869  31.5643716
  16.8066547  31.5646224
  16.8067225  31.5648732
  16.8067903  31.565124
  16.806858  31.5653747
  16.8069258  31.5656253
  16.8069935  31.565876
  16.8070612  31.5661265
  16.807129  31.5663771
  16.8071967  31.5666276
  16.8072644  31.5668781
  16.807332  31.5671285
  16.8073997  31.5673789
  16.8074674  31.5676293
  16.807535  31.5678796
  16.8076027  31.5681298
  16.8076703  31.5683801
  16.8077379  31.5686303
  16.8078055  31.5688804
  16.8078731  31.5691306
  16.8079407  31.5693806
  16.8080083  31.5696307
  16.8080759  31.5698807
  16.8081434  31.5701306
  16.808211  31.5703806
  16.8082785  31.5706304
  16.808346  31.5708803
  16.8084136  31.5711301
  16.8084811  31.5713799
  16.8085486  31.5716296
  16.808616  31.5718793
  16.8086835  31.5721289
  16.808751  31.5723786
  16.8088184  31.5726281
  16.8088859  31.5728777
  16.8089533  31.5731272
  16.8090207  31.5733766
  16.8090881  31.573626
  16.8091555  31.5738754
  16.8092229  31.5741248
  16.8092903  31.5743741
  16.8093577  31.5746233
  16.809425  31.5748726
  16.8094924  31.5751218
  16.8095597  31.5753709
  16.809627  31.57562
  16.8096944  31.5758691
  16.8097617  31.5761181
  16.809829  31.5763671
  16.8098962  31.5766161
  16.8099635  31.576865
  16.8100308  31.5771139
  16.810098  31.5773627
  16.8101653  31.5776115
  16.8102325  31.5778603
  16.8102997  31.578109
  16.810367  31.5783577
  16.8104342  31.5786063
  16.8105013  31.5788549
  16.8105685  31.5791035
  16.8106357  31.5793521
  16.8107029  31.5796005
  16.81077  31.579849
  16.8108372  31.5800974
  16.8109043  31.5803458
  16.8109714  31.5805941
  16.8110385  31.5808424
  16.8111056  31.5810907
  16.8111727  31.5813389
  16.8112398  31.5815871
  16.8113068  31.5818353
  16.8113739  31.5820834
  16.8114409  31.5823315
  16.811508  31.5825795
  16.811575  31.5828275
  16.811642  31.5830754
  16.811709  31.5833234
  16.811776  31.5835712
  16.811843  31.5838191
  16.81191  31.5840669
  16.8119769  31.5843147
  16.8120439  31.5845624
  16.8121108  31.5848101
  16.8121778  31.5850577
  16.8122447  31.5853053
  16.8123116  31.5855529
  16.8123785  31.5858005
  16.8124454  31.586048
  16.8125123  31.5862954
  16.8125792  31.5865428
  16.812646  31.5867902
  16.8127129  31.5870376
  16.8127797  31.5872849
  16.8128465  31.5875321
  16.8129134  31.5877794
  16.8129802  31.5880266
  16.813047  31.5882737
  16.8131138  31.5885209
  16.8131805  31.5887679
  16.8132473  31.589015
  16.8133141  31.589262
  16.8133808  31.5895089
  16.8134475  31.5897559
  16.8135143  31.5900028
  16.813581  31.5902496
  16.8136477  31.5904964
  16.8137144  31.5907432
  16.8137811  31.59099
  16.8138478  31.5912367
  16.8139144  31.5914833
  16.8139811  31.5917299
  16.8140477  31.5919765
  16.8141144  31.5922231
  16.814181  31.5924696
  16.8142476  31.5927161
  16.8143142  31.5929625
  16.8143808  31.5932089
  16.8144474  31.5934553
  16.814514  31.5937016
  16.8145805  31.5939479
  16.8146471  31.5941941
  16.8147136  31.5944403
  16.8147801  31.5946865
  16.8148467  31.5949326
  16.8149132  31.5951787
  16.8149797  31.5954248
  16.8150462  31.5956708
  16.8151127  31.5959168
  16.8151791  31.5961627
  16.8152456  31.5964087
  16.815312  31.5966545
  16.8153785  31.5969004
  16.8154449  31.5971462
  16.8155113  31.5973919
  16.8155777  31.5976376
  16.8156441  31.5978833
  16.8157105  31.598129
  16.8157769  31.5983746
  16.8158433  31.5986201
  16.8159097  31.5988657
  16.815976  31.5991112
  16.8160423  31.5993566
  16.8161087  31.599602
  16.816175  31.5998474
  16.8162413  31.6000928
  16.8163076  31.6003381
  16.8163739  31.6005834
  16.8164402  31.6008286
  16.8165064  31.6010738
  16.8165727  31.6013189
  16.8166389  31.6015641
  16.8167052  31.6018091
  16.8167714  31.6020542
  16.8168376  31.6022992
  16.8169038  31.6025442
  16.81697  31.6027891
  16.8170362  31.603034
  16.8171024  31.6032789
  16.8171686  31.6035237
  16.8172347  31.6037685
  16.8173009  31.6040132
  16.817367  31.6042579
  16.8174331  31.6045026
  16.8174993  31.6047472
  16.8175654  31.6049918
  16.8176315  31.6052364
  16.8176976  31.6054809
  16.8177636  31.6057254
  16.8178297  31.6059699
  16.8178958  31.6062143
  16.8179618  31.6064586
  16.8180278  31.606703
  16.8180939  31.6069473
  16.8181599  31.6071915
  16.8182259  31.6074358
  16.8182919  31.60768
  16.8183579  31.6079241
  16.8184239  31.6081682
  16.8184898  31.6084123
  16.8185558  31.6086563
  16.8186217  31.6089004
  16.8186877  31.6091443
  16.8187536  31.6093882
  16.8188195  31.6096321
  16.8188854  31.609876
  16.8189513  31.6101198
  16.8190172  31.6103636
  16.8190831  31.6106073
  16.8191489  31.6108511
  16.8192148  31.6110947
  16.8192806  31.6113384
  16.8193465  31.611582
  16.8194123  31.6118255
  16.8194781  31.612069
  16.8195439  31.6123125
  16.8196097  31.612556
  16.8196755  31.6127994
  16.8197413  31.6130428
  16.8198071  31.6132861
  16.8198728  31.6135294
  16.8199386  31.6137727
  16.8200043  31.6140159
  16.82007  31.6142591
  16.8201358  31.6145022
  16.8202015  31.6147454
  16.8202672  31.6149884
  16.8203328  31.6152315
  16.8203985  31.6154745
  16.8204642  31.6157175
  16.8205298  31.6159604
  16.8205955  31.6162033
  16.8206611  31.6164462
  16.8207268  31.616689
  16.8207924  31.6169318
  16.820858  31.6171745
  16.8209236  31.6174172
  16.8209892  31.6176599
  16.8210548  31.6179026
  16.8211203  31.6181452
  16.8211859  31.6183877
  16.8212514  31.6186303
  16.821317  31.6188728
  16.8213825  31.6191152
  16.821448  31.6193576
  16.8215135  31.6196
  16.821579  31.6198424
  16.8216445  31.6200847
  16.82171  31.620327
  16.8217755  31.6205692
  16.8218409  31.6208114
  16.8219064  31.6210536
  16.8219718  31.6212957
  16.8220372  31.6215378
  16.8221027  31.6217798
  16.8221681  31.6220219
  16.8222335  31.6222638
  16.8222989  31.6225058
  16.8223643  31.6227477
  16.8224296  31.6229896
  16.822495  31.6232314
  16.8225603  31.6234732
  16.8226257  31.623715
  16.822691  31.6239567
  16.8227563  31.6241984
  16.8228216  31.6244401
  16.8228869  31.6246817
  16.8229522  31.6249233
  16.8230175  31.6251648
  16.8230828  31.6254063
  16.8231481  31.6256478
  16.8232133  31.6258892
  16.8232786  31.6261306
  16.8233438  31.626372
  16.823409  31.6266133
  16.8234742  31.6268546
  16.8235394  31.6270959
  16.8236046  31.6273371
  16.8236698  31.6275783
  16.823735  31.6278194
  16.8238002  31.6280605
  16.8238653  31.6283016
  16.8239305  31.6285426
  16.8239956  31.6287837
  16.8240607  31.6290246
  16.8241258  31.6292655
  16.8241909  31.6295064
  16.824256  31.6297473
  16.8243211  31.6299881
  16.8243862  31.6302289
  16.8244513  31.6304697
  16.8245163  31.6307104
  16.8245814  31.6309511
  16.8246464  31.6311917
  16.8247114  31.6314323
  16.8247765  31.6316729
  16.8248415  31.6319134
  16.8249065  31.6321539
  16.8249715  31.6323944
  16.8250364  31.6326348
  16.8251014  31.6328752
  16.8251664  31.6331155
  16.8252313  31.6333559
  16.8252963  31.6335961
  16.8253612  31.6338364
  16.8254261  31.6340766
  16.825491  31.6343168
  16.8255559  31.6345569
  16.8256208  31.634797
  16.8256857  31.6350371
  16.8257506  31.6352771
  16.8258154  31.6355171
  16.8258803  31.6357571
  16.8259451  31.635997
  16.82601  31.6362369
  16.8260748  31.6364767
  16.8261396  31.6367165
  16.8262044  31.6369563
  16.8262692  31.6371961
  16.826334  31.6374358
  16.8263988  31.6376755
  16.8264635  31.6379151
  16.8265283  31.6381547
  16.8265931  31.6383943
  16.8266578  31.6386338
  16.8267225  31.6388733
  16.8267872  31.6391127
  16.8268519  31.6393522
  16.8269166  31.6395916
  16.8269813  31.6398309
  16.827046  31.6400702
  16.8271107  31.6403095
  16.8271753  31.6405488
  16.82724  31.640788
  16.8273046  31.6410271
  16.8273693  31.6412663
  16.8274339  31.6415054
  16.8274985  31.6417444
  16.8275631  31.6419835
  16.8276277  31.6422225
  16.8276923  31.6424614
  16.8277569  31.6427004
  16.8278214  31.6429392
  16.827886  31.6431781
  16.8279505  31.6434169
  16.8280151  31.6436557
  16.8280796  31.6438944
  16.8281441  31.6441332
  16.8282086  31.6443718
  16.8282731  31.6446105
  16.8283376  31.6448491
  16.8284021  31.6450877
  16.8284665  31.6453262
  16.828531  31.6455647
  16.8285955  31.6458032
  16.8286599  31.6460416
  16.8287243  31.64628
  16.8287887  31.6465183
  16.8288532  31.6467567
  16.8289176  31.6469949
  16.828982  31.6472332
  16.8290463  31.6474714
  16.8291107  31.6477096
  16.8291751  31.6479477
  16.8292394  31.6481858
  16.8293038  31.6484239
  16.8293681  31.648662
  16.8294324  31.6489
  16.8294967  31.6491379
  16.8295611  31.6493759
  16.8296254  31.6496138
  16.8296896  31.6498516
  16.8297539  31.6500895
  16.8298182  31.6503273
  16.8298824  31.650565
  16.8299467  31.6508027
  16.8300109  31.6510404
  16.8300752  31.6512781
  16.8301394  31.6515157
  16.8302036  31.6517533
  16.8302678  31.6519908
  16.830332  31.6522283
  16.8303962  31.6524658
  16.8304604  31.6527033
  16.8305245  31.6529407
  16.8305887  31.653178
  16.8306528  31.6534154
  16.8307169  31.6536527
  16.8307811  31.6538899
  16.8308452  31.6541272
  16.8309093  31.6543644
  16.8309734  31.6546015
  16.8310375  31.6548387
  16.8311016  31.6550758
  16.8311656  31.6553128
  16.8312297  31.6555498
  16.8312937  31.6557868
  16.8313578  31.6560238
  16.8314218  31.6562607
  16.8314858  31.6564976
  16.8315499  31.6567344
  16.8316139  31.6569712
  16.8316778  31.657208
  16.8317418  31.6574447
  16.8318058  31.6576815
  16.8318698  31.6579181
  16.8319337  31.6581548
  16.8319977  31.6583914
  16.8320616  31.6586279
  16.8321255  31.6588645
  16.8321895  31.659101
  16.8322534  31.6593374
  16.8323173  31.6595739
  16.8323812  31.6598103
  16.832445  31.6600466
  16.8325089  31.6602829
  16.8325728  31.6605192
  16.8326366  31.6607555
  16.8327005  31.6609917
  16.8327643  31.6612279
  16.8328281  31.661464
  16.8328919  31.6617002
  16.8329558  31.6619362
  16.8330195  31.6621723
  16.8330833  31.6624083
  16.8331471  31.6626443
  16.8332109  31.6628802
  16.8332746  31.6631161
  16.8333384  31.663352
  16.8334021  31.6635878
  16.8334659  31.6638236
  16.8335296  31.6640594
  16.8335933  31.6642952
  16.833657  31.6645309
  16.8337207  31.6647665
  16.8337844  31.6650021
  16.833848  31.6652377
  16.8339117  31.6654733
  16.8339754  31.6657088
  16.834039  31.6659443
  16.8341027  31.6661798
  16.8341663  31.6664152
  16.8342299  31.6666506
  16.8342935  31.666886
  16.8343571  31.6671213
  16.8344207  31.6673566
  16.8344843  31.6675918
  16.8345479  31.667827
  16.8346114  31.6680622
  16.834675  31.6682974
  16.8347385  31.6685325
  16.8348021  31.6687676
  16.8348656  31.6690026
  16.8349291  31.6692376
  16.8349926  31.6694726
  16.8350561  31.6697075
  16.8351196  31.6699424
  16.8351831  31.6701773
  16.8352465  31.6704122
  16.83531  31.670647
  16.8353735  31.6708817
  16.8354369  31.6711165
  16.8355003  31.6713512
  16.8355638  31.6715858
  16.8356272  31.6718205
  16.8356906  31.6720551
  16.835754  31.6722896
  16.8358174  31.6725242
  16.8358807  31.6727587
  16.8359441  31.6729931
  16.8360075  31.6732276
  16.8360708  31.673462
  16.8361341  31.6736963
  16.8361975  31.6739306
  16.8362608  31.6741649
  16.8363241  31.6743992
  16.8363874  31.6746334
  16.8364507  31.6748676
  16.836514  31.6751018
  16.8365773  31.6753359
  16.8366405  31.67557
  16.8367038  31.675804
  16.836767  31.676038
  16.8368303  31.676272
  16.8368935  31.676506
  16.8369567  31.6767399
  16.8370199  31.6769738
  16.8370832  31.6772076
  16.8371463  31.6774414
  16.8372095  31.6776752
  16.8372727  31.677909
  16.8373359  31.6781427
  16.837399  31.6783764
  16.8374622  31.67861
  16.8375253  31.6788436
  16.8375884  31.6790772
  16.8376516  31.6793107
  16.8377147  31.6795442
  16.8377778  31.6797777
  16.8378409  31.6800112
  16.8379039  31.6802446
  16.837967  31.6804779
  16.8380301  31.6807113
  16.8380931  31.6809446
  16.8381562  31.6811778
  16.8382192  31.6814111
  16.8382822  31.6816443
  16.8383453  31.6818775
  16.8384083  31.6821106
  16.8384713  31.6823437
  16.8385343  31.6825768
  16.8385973  31.6828098
  16.8386602  31.6830428
  16.8387232  31.6832758
  16.8387861  31.6835087
  16.8388491  31.6837416
  16.838912  31.6839745
  16.838975  31.6842073
  16.8390379  31.6844401
  16.8391008  31.6846729
  16.8391637  31.6849056
  16.8392266  31.6851383
  16.8392895  31.685371
  16.8393523  31.6856036
  16.8394152  31.6858362
  16.839478  31.6860687
  16.8395409  31.6863013
  16.8396037  31.6865338
  16.8396666  31.6867662
  16.8397294  31.6869987
  16.8397922  31.687231
  16.839855  31.6874634
  16.8399178  31.6876957
  16.8399806  31.687928
  16.8400433  31.6881603
  16.8401061  31.6883925
  16.8401688  31.6886247
  16.8402316  31.6888569
  16.8402943  31.689089
  16.8403571  31.6893211
  16.8404198  31.6895531
  16.8404825  31.6897852
  16.8405452  31.6900172
  16.8406079  31.6902491
  16.8406706  31.690481
  16.8407332  31.6907129
  16.8407959  31.6909448
  16.8408586  31.6911766
  16.8409212  31.6914084
  16.8409838  31.6916402
  16.8410465  31.6918719
  16.8411091  31.6921036
  16.8411717  31.6923352
  16.8412343  31.6925669
  16.8412969  31.6927984
  16.8413595  31.69303
  16.841422  31.6932615
  16.8414846  31.693493
  16.8415472  31.6937245
  16.8416097  31.6939559
  16.8416723  31.6941873
  16.8417348  31.6944186
  16.8417973  31.69465
  16.8418598  31.6948813
  16.8419223  31.6951125
  16.8419848  31.6953437
  16.8420473  31.6955749
  16.8421098  31.6958061
  16.8421722  31.6960372
  16.8422347  31.6962683
  16.8422971  31.6964994
  16.8423596  31.6967304
  16.842422  31.6969614
  16.8424844  31.6971923
  16.8425468  31.6974233
  16.8426092  31.6976542
  16.8426716  31.697885
  16.842734  31.6981158
  16.8427964  31.6983466
  16.8428588  31.6985774
  16.8429211  31.6988081
  16.8429835  31.6990388
  16.8430458  31.6992695
  16.8431081  31.6995001
  16.8431705  31.6997307
  16.8432328  31.6999612
  16.8432951  31.7001918
  16.8433574  31.7004223
  16.8434197  31.7006527
  16.8434819  31.7008832
  16.8435442  31.7011135
  16.8436065  31.7013439
  16.8436687  31.7015742
  16.843731  31.7018045
  16.8437932  31.7020348
  16.8438554  31.702265
  16.8439176  31.7024952
  16.8439798  31.7027254
  16.844042  31.7029555
  16.8441042  31.7031856
  16.8441664  31.7034157
  16.8442286  31.7036457
  16.8442907  31.7038757
  16.8443529  31.7041057
  16.844415  31.7043356
  16.8444772  31.7045655
  16.8445393  31.7047954
  16.8446014  31.7050252
  16.8446635  31.705255
  16.8447256  31.7054848
  16.8447877  31.7057145
  16.8448498  31.7059442
  16.8449119  31.7061739
  16.8449739  31.7064035
  16.845036  31.7066331
  16.845098  31.7068627
  16.8451601  31.7070923
  16.8452221  31.7073218
  16.8452841  31.7075512
  16.8453461  31.7077807
  16.8454081  31.7080101
  16.8454701  31.7082395
  16.8455321  31.7084688
  16.8455941  31.7086981
  16.8456561  31.7089274
  16.845718  31.7091566
  16.84578  31.7093858
  16.8458419  31.709615
  16.8459038  31.7098442
  16.8459658  31.7100733
  16.8460277  31.7103024
  16.8460896  31.7105314
  16.8461515  31.7107604
  16.8462134  31.7109894
  16.8462752  31.7112184
  16.8463371  31.7114473
  16.846399  31.7116762
  16.8464608  31.711905
  16.8465227  31.7121338
  16.8465845  31.7123626
  16.8466463  31.7125914
  16.8467081  31.7128201
  16.84677  31.7130488
  16.8468318  31.7132774
  16.8468935  31.7135061
  16.8469553  31.7137347
  16.8470171  31.7139632
  16.8470789  31.7141918
  16.8471406  31.7144202
  16.8472024  31.7146487
  16.8472641  31.7148771
  16.8473258  31.7151055
  16.8473876  31.7153339
  16.8474493  31.7155622
  16.847511  31.7157905
  16.8475727  31.7160188
  16.8476343  31.716247
  16.847696  31.7164752
  16.8477577  31.7167034
  16.8478193  31.7169315
  16.847881  31.7171597
  16.8479426  31.7173877
  16.8480043  31.7176158
  16.8480659  31.7178438
  16.8481275  31.7180718
  16.8481891  31.7182997
  16.8482507  31.7185276
  16.8483123  31.7187555
  16.8483739  31.7189833
  16.8484355  31.7192111
  16.848497  31.7194389
  16.8485586  31.7196667
  16.8486201  31.7198944
  16.8486817  31.7201221
  16.8487432  31.7203497
  16.8488047  31.7205774
  16.8488662  31.7208049
  16.8489277  31.7210325
  16.8489892  31.72126
  16.8490507  31.7214875
  16.8491122  31.721715
  16.8491736  31.7219424
  16.8492351  31.7221698
  16.8492965  31.7223972
  16.849358  31.7226245
  16.8494194  31.7228518
  16.8494808  31.7230791
  16.8495423  31.7233063
  16.8496037  31.7235335
  16.8496651  31.7237607
  16.8497264  31.7239878
  16.8497878  31.7242149
  16.8498492  31.724442
  16.8499106  31.724669
  16.8499719  31.724896
  16.8500333  31.725123
  16.8500946  31.72535
  16.8501559  31.7255769
  16.8502172  31.7258038
  16.8502786  31.7260306
  16.8503399  31.7262574
  16.8504011  31.7264842
  16.8504624  31.726711
  16.8505237  31.7269377
  16.850585  31.7271644
  16.8506462  31.727391
  16.8507075  31.7276177
  16.8507687  31.7278443
  16.85083  31.7280708
  16.8508912  31.7282973
  16.8509524  31.7285238
  16.8510136  31.7287503
  16.8510748  31.7289767
  16.851136  31.7292031
  16.8511972  31.7294295
  16.8512583  31.7296559
  16.8513195  31.7298822
  16.8513807  31.7301084
  16.8514418  31.7303347
  16.851503  31.7305609
  16.8515641  31.7307871
  16.8516252  31.7310132
  16.8516863  31.7312393
  16.8517474  31.7314654
  16.8518085  31.7316915
  16.8518696  31.7319175
  16.8519307  31.7321435
  16.8519917  31.7323694
  16.8520528  31.7325954
  16.8521139  31.7328212
  16.8521749  31.7330471
  16.8522359  31.7332729
  16.852297  31.7334987
  16.852358  31.7337245
  16.852419  31.7339502
  16.85248  31.7341759
  16.852541  31.7344016
  16.852602  31.7346273
  16.8526629  31.7348529
  16.8527239  31.7350784
  16.8527849  31.735304
  16.8528458  31.7355295
  16.8529068  31.735755
  16.8529677  31.7359804
  16.8530286  31.7362058
  16.8530895  31.7364312
  16.8531504  31.7366566
  16.8532113  31.7368819
  16.8532722  31.7371072
  16.8533331  31.7373325
  16.853394  31.7375577
  16.8534548  31.7377829
  16.8535157  31.738008
  16.8535765  31.7382332
  16.8536374  31.7384583
  16.8536982  31.7386833
  16.853759  31.7389084
  16.8538198  31.7391334
  16.8538807  31.7393584
  16.8539414  31.7395833
  16.8540022  31.7398082
  16.854063  31.7400331
  16.8541238  31.740258
  16.8541845  31.7404828
  16.8542453  31.7407076
  16.854306  31.7409323
  16.8543668  31.741157
  16.8544275  31.7413817
  16.8544882  31.7416064
  16.8545489  31.741831
  16.8546096  31.7420556
  16.8546703  31.7422802
  16.854731  31.7425047
  16.8547917  31.7427292
  16.8548524  31.7429537
  16.854913  31.7431781
  16.8549737  31.7434026
  16.8550343  31.7436269
  16.855095  31.7438513
  16.8551556  31.7440756
  16.8552162  31.7442999
  16.8552768  31.7445241
  16.8553374  31.7447484
  16.855398  31.7449726
  16.8554586  31.7451967
  16.8555192  31.7454208
  16.8555797  31.7456449
  16.8556403  31.745869
  16.8557008  31.746093
  16.8557614  31.746317
  16.8558219  31.746541
  16.8558824  31.746765
  16.8559429  31.7469889
  16.8560035  31.7472127
  16.856064  31.7474366
  16.8561244  31.7476604
  16.8561849  31.7478842
  16.8562454  31.7481079
  16.8563059  31.7483317
  16.8563663  31.7485554
  16.8564268  31.748779
  16.8564872  31.7490027
  16.8565476  31.7492263
  16.8566081  31.7494498
  16.8566685  31.7496734
  16.8567289  31.7498969
  16.8567893  31.7501203
  16.8568497  31.7503438
  16.8569101  31.7505672
  16.8569704  31.7507906
  16.8570308  31.7510139
  16.8570912  31.7512372
  16.8571515  31.7514605
  16.8572118  31.7516838
  16.8572722  31.751907
  16.8573325  31.7521302
  16.8573928  31.7523534
  16.8574531  31.7525765
  16.8575134  31.7527996
  16.8575737  31.7530227
  16.857634  31.7532457
  16.8576943  31.7534687
  16.8577545  31.7536917
  16.8578148  31.7539146
  16.857875  31.7541376
  16.8579353  31.7543604
  16.8579955  31.7545833
  16.8580557  31.7548061
  16.8581159  31.7550289
  16.8581761  31.7552517
  16.8582363  31.7554744
  16.8582965  31.7556971
  16.8583567  31.7559198
  16.8584169  31.7561424
  16.858477  31.756365
  16.8585372  31.7565876
  16.8585973  31.7568101
  16.8586575  31.7570327
  16.8587176  31.7572551
  16.8587777  31.7574776
  16.8588379  31.7577
  16.858898  31.7579224
  16.8589581  31.7581448
  16.8590181  31.7583671
  16.8590782  31.7585894
  16.8591383  31.7588117
  16.8591984  31.7590339
  16.8592584  31.7592561
  16.8593185  31.7594783
  16.8593785  31.7597004
  16.8594385  31.7599225
  16.8594986  31.7601446
  16.8595586  31.7603667
  16.8596186  31.7605887
  16.8596786  31.7608107
  16.8597386  31.7610327
  16.8597985  31.7612546
  16.8598585  31.7614765
  16.8599185  31.7616984
  16.8599784  31.7619202
  16.8600384  31.762142
  16.8600983  31.7623638
  16.8601583  31.7625855
  16.8602182  31.7628072
  16.8602781  31.7630289
  16.860338  31.7632506
  16.8603979  31.7634722
  16.8604578  31.7636938
  16.8605177  31.7639154
  16.8605776  31.7641369
  16.8606374  31.7643584
  16.8606973  31.7645799
  16.8607571  31.7648013
  16.860817  31.7650227
  16.8608768  31.7652441
  16.8609366  31.7654655
  16.8609964  31.7656868
  16.8610562  31.7659081
  16.861116  31.7661293
  16.8611758  31.7663506
  16.8612356  31.7665718
  16.8612954  31.7667929
  16.8613552  31.7670141
  16.8614149  31.7672352
  16.8614747  31.7674562
  16.8615344  31.7676773
  16.8615941  31.7678983
  16.8616539  31.7681193
  16.8617136  31.7683402
  16.8617733  31.7685612
  16.861833  31.7687821
  16.8618927  31.7690029
  16.8619524  31.7692238
  16.8620121  31.7694446
  16.8620717  31.7696653
  16.8621314  31.7698861
  16.862191  31.7701068
  16.8622507  31.7703275
  16.8623103  31.7705481
  16.8623699  31.7707687
  16.8624296  31.7709893
  16.8624892  31.7712099
  16.8625488  31.7714304
  16.8626084  31.7716509
  16.862668  31.7718714
  16.8627275  31.7720918
  16.8627871  31.7723122
  16.8628467  31.7725326
  16.8629062  31.772753
  16.8629658  31.7729733
  16.8630253  31.7731936
  16.8630848  31.7734138
  16.8631443  31.773634
  16.8632039  31.7738542
  16.8632634  31.7740744
  16.8633229  31.7742945
  16.8633823  31.7745147
  16.8634418  31.7747347
  16.8635013  31.7749548
  16.8635608  31.7751748
  16.8636202  31.7753948
  16.8636797  31.7756147
  16.8637391  31.7758347
  16.8637985  31.7760546
  16.863858  31.7762744
  16.8639174  31.7764943
  16.8639768  31.7767141
  16.8640362  31.7769338
  16.8640956  31.7771536
  16.864155  31.7773733
  16.8642143  31.777593
  16.8642737  31.7778126
  16.8643331  31.7780323
  16.8643924  31.7782519
  16.8644517  31.7784714
  16.8645111  31.778691
  16.8645704  31.7789105
  16.8646297  31.7791299
  16.864689  31.7793494
  16.8647483  31.7795688
  16.8648076  31.7797882
  16.8648669  31.7800075
  16.8649262  31.7802269
  16.8649855  31.7804462
  16.8650447  31.7806654
  16.865104  31.7808847
  16.8651632  31.7811039
  16.8652225  31.7813231
  16.8652817  31.7815422
  16.8653409  31.7817613
  16.8654001  31.7819804
  16.8654593  31.7821995
  16.8655185  31.7824185
  16.8655777  31.7826375
  16.8656369  31.7828564
  16.8656961  31.7830754
  16.8657552  31.7832943
  16.8658144  31.7835132
  16.8658735  31.783732
  16.8659327  31.7839508
  16.8659918  31.7841696
  16.8660509  31.7843884
  16.86611  31.7846071
  16.8661691  31.7848258
  16.8662282  31.7850445
  16.8662873  31.7852631
  16.8663464  31.7854817
  16.8664055  31.7857003
  16.8664646  31.7859189
  16.8665236  31.7861374
  16.8665827  31.7863559
  16.8666417  31.7865743
  16.8667008  31.7867928
  16.8667598  31.7870112
  16.8668188  31.7872295
  16.8668778  31.7874479
  16.8669368  31.7876662
  16.8669958  31.7878845
  16.8670548  31.7881027
  16.8671138  31.788321
  16.8671728  31.7885391
  16.8672317  31.7887573
  16.8672907  31.7889754
  16.8673496  31.7891935
  16.8674086  31.7894116
  16.8674675  31.7896297
  16.8675264  31.7898477
  16.8675853  31.7900657
  16.8676442  31.7902836
  16.8677031  31.7905016
  16.867762  31.7907195
  16.8678209  31.7909373
  16.8678798  31.7911552
  16.8679387  31.791373
  16.8679975  31.7915908
  16.8680564  31.7918085
  16.8681152  31.7920262
  16.868174  31.7922439
  16.8682329  31.7924616
  16.8682917  31.7926792
  16.8683505  31.7928968
  16.8684093  31.7931144
  16.8684681  31.7933319
  16.8685269  31.7935494
  16.8685857  31.7937669
  16.8686444  31.7939844
  16.8687032  31.7942018
  16.868762  31.7944192
  16.8688207  31.7946366
  16.8688794  31.7948539
  16.8689382  31.7950712
  16.8689969  31.7952885
  16.8690556  31.7955058
  16.8691143  31.795723
  16.869173  31.7959402
  16.8692317  31.7961573
  16.8692904  31.7963745
  16.8693491  31.7965916
  16.8694077  31.7968086
  16.8694664  31.7970257
  16.8695251  31.7972427
  16.8695837  31.7974597
  16.8696423  31.7976766
  16.869701  31.7978936
  16.8697596  31.7981105
  16.8698182  31.7983273
  16.8698768  31.7985442
  16.8699354  31.798761
  16.869994  31.7989778
  16.8700526  31.7991945
  16.8701112  31.7994112
  16.8701697  31.7996279
  16.8702283  31.7998446
  16.8702868  31.8000612
  16.8703454  31.8002778
  16.8704039  31.8004944
  16.8704624  31.800711
  16.870521  31.8009275
  16.8705795  31.801144
  16.870638  31.8013604
  16.8706965  31.8015769
  16.8707549  31.8017933
  16.8708134  31.8020096
  16.8708719  31.802226
  16.8709304  31.8024423
  16.8709888  31.8026586
  16.8710473  31.8028748
  16.8711057  31.8030911
  16.8711641  31.8033073
  16.8712226  31.8035234
  16.871281  31.8037396
  16.8713394  31.8039557
  16.8713978  31.8041718
  16.8714562  31.8043878
  16.8715146  31.8046038
  16.8715729  31.8048198
  16.8716313  31.8050358
  16.8716897  31.8052517
  16.871748  31.8054676
  16.8718064  31.8056835
  16.8718647  31.8058994
  16.871923  31.8061152
  16.8719814  31.806331
  16.8720397  31.8065467
  16.872098  31.8067625
  16.8721563  31.8069782
  16.8722146  31.8071938
  16.8722728  31.8074095
  16.8723311  31.8076251
  16.8723894  31.8078407
  16.8724476  31.8080563
  16.8725059  31.8082718
  16.8725641  31.8084873
  16.8726224  31.8087028
  16.8726806  31.8089182
  16.8727388  31.8091336
  16.872797  31.809349
  16.8728552  31.8095644
  16.8729134  31.8097797
  16.8729716  31.809995
  16.8730298  31.8102103
  16.873088  31.8104255
  16.8731462  31.8106407
  16.8732043  31.8108559
  16.8732625  31.8110711
  16.8733206  31.8112862
  16.8733787  31.8115013
  16.8734369  31.8117164
  16.873495  31.8119314
  16.8735531  31.8121464
  16.8736112  31.8123614
  16.8736693  31.8125763
  16.8737274  31.8127913
  16.8737855  31.8130062
  16.8738435  31.813221
  16.8739016  31.8134359
  16.8739597  31.8136507
  16.8740177  31.8138655
  16.8740757  31.8140802
  16.8741338  31.8142949
  16.8741918  31.8145096
  16.8742498  31.8147243
  16.8743078  31.8149389
  16.8743658  31.8151536
  16.8744238  31.8153681
  16.8744818  31.8155827
  16.8745398  31.8157972
  16.8745978  31.8160117
  16.8746557  31.8162262
  16.8747137  31.8164406
  16.8747716  31.816655
  16.8748296  31.8168694
  16.8748875  31.8170838
  16.8749454  31.8172981
  16.8750034  31.8175124
  16.8750613  31.8177266
  16.8751192  31.8179409
  16.8751771  31.8181551
  16.8752349  31.8183693
  16.8752928  31.8185834
  16.8753507  31.8187975
  16.8754086  31.8190116
  16.8754664  31.8192257
  16.8755243  31.8194397
  16.8755821  31.8196538
  16.8756399  31.8198677
  16.8756978  31.8200817
  16.8757556  31.8202956
  16.8758134  31.8205095
  16.8758712  31.8207234
  16.875929  31.8209372
  16.8759868  31.821151
  16.8760446  31.8213648
  16.8761023  31.8215786
  16.8761601  31.8217923
  16.8762178  31.822006
  16.8762756  31.8222196
  16.8763333  31.8224333
  16.8763911  31.8226469
  16.8764488  31.8228605
  16.8765065  31.823074
  16.8765642  31.8232876
  16.8766219  31.8235011
  16.8766796  31.8237145
  16.8767373  31.823928
  16.876795  31.8241414
  16.8768526  31.8243548
  16.8769103  31.8245681
  16.876968  31.8247814
  16.8770256  31.8249947
  16.8770833  31.825208
  16.8771409  31.8254213
  16.8771985  31.8256345
  16.8772561  31.8258477
  16.8773137  31.8260608
  16.8773713  31.8262739
  16.8774289  31.826487
  16.8774865  31.8267001
  16.8775441  31.8269132
  16.8776017  31.8271262
  16.8776592  31.8273392
  16.8777168  31.8275521
  16.8777743  31.8277651
  16.8778319  31.827978
  16.8778894  31.8281908
  16.877947  31.8284037
  16.8780045  31.8286165
  16.878062  31.8288293
  16.8781195  31.8290421
  16.878177  31.8292548
  16.8782345  31.8294675
  16.8782919  31.8296802
  16.8783494  31.8298928
  16.8784069  31.8301054
  16.8784643  31.830318
  16.8785218  31.8305306
  16.8785792  31.8307431
  16.8786367  31.8309557
  16.8786941  31.8311681
  16.8787515  31.8313806
  16.8788089  31.831593
  16.8788663  31.8318054
  16.8789237  31.8320178
  16.8789811  31.8322301
  16.8790385  31.8324424
  16.8790959  31.8326547
  16.8791532  31.832867
  16.8792106  31.8330792
  16.879268  31.8332914
  16.8793253  31.8335036
  16.8793826  31.8337157
  16.87944  31.8339278
  16.8794973  31.8341399
  16.8795546  31.834352
  16.8796119  31.834564
  16.8796692  31.834776
  16.8797265  31.834988
  16.8797838  31.8352
  16.8798411  31.8354119
  16.8798983  31.8356238
  16.8799556  31.8358356
  16.8800128  31.8360475
  16.8800701  31.8362593
  16.8801273  31.8364711
  16.8801846  31.8366828
  16.8802418  31.8368945
  16.880299  31.8371062
  16.8803562  31.8373179
  16.8804134  31.8375295
  16.8804706  31.8377412
  16.8805278  31.8379527
  16.880585  31.8381643
  16.8806421  31.8383758
  16.8806993  31.8385873
  16.8807564  31.8387988
  16.8808136  31.8390103
  16.8808707  31.8392217
  16.8809279  31.8394331
  16.880985  31.8396444
  16.8810421  31.8398558
  16.8810992  31.8400671
  16.8811563  31.8402784
  16.8812134  31.8404896
  16.8812705  31.8407008
  16.8813276  31.840912
  16.8813847  31.8411232
  16.8814417  31.8413343
  16.8814988  31.8415455
  16.8815558  31.8417565
  16.8816129  31.8419676
  16.8816699  31.8421786
  16.8817269  31.8423896
  16.881784  31.8426006
  16.881841  31.8428115
  16.881898  31.8430225
  16.881955  31.8432334
  16.882012  31.8434442
  16.8820689  31.8436551
  16.8821259  31.8438659
  16.8821829  31.8440767
  16.8822398  31.8442874
  16.8822968  31.8444981
  16.8823537  31.8447088
  16.8824107  31.8449195
  16.8824676  31.8451301
  16.8825245  31.8453408
  16.8825815  31.8455513
  16.8826384  31.8457619
  16.8826953  31.8459724
  16.8827522  31.8461829
  16.882809  31.8463934
  16.8828659  31.8466039
  16.8829228  31.8468143
  16.8829797  31.8470247
  16.8830365  31.8472351
  16.8830934  31.8474454
  16.8831502  31.8476557
  16.883207  31.847866
  16.8832639  31.8480762
  16.8833207  31.8482865
  16.8833775  31.8484967
  16.8834343  31.8487069
  16.8834911  31.848917
  16.8835479  31.8491271
  16.8836047  31.8493372
  16.8836614  31.8495473
  16.8837182  31.8497573
  16.883775  31.8499673
  16.8838317  31.8501773
  16.8838885  31.8503873
  16.8839452  31.8505972
  16.8840019  31.8508071
  16.8840586  31.851017
  16.8841154  31.8512268
  16.8841721  31.8514366
  16.8842288  31.8516464
  16.8842855  31.8518562
  16.8843421  31.8520659
  16.8843988  31.8522756
  16.8844555  31.8524853
  16.8845122  31.852695
  16.8845688  31.8529046
  16.8846255  31.8531142
  16.8846821  31.8533238
  16.8847387  31.8535333
  16.8847954  31.8537428
  16.884852  31.8539523
  16.8849086  31.8541618
  16.8849652  31.8543712
  16.8850218  31.8545806
  16.8850784  31.85479
  16.885135  31.8549993
  16.8851915  31.8552087
  16.8852481  31.855418
  16.8853047  31.8556272
  16.8853612  31.8558365
  16.8854178  31.8560457
  16.8854743  31.8562549
  16.8855308  31.856464
  16.8855874  31.8566732
  16.8856439  31.8568823
  16.8857004  31.8570914
  16.8857569  31.8573004
  16.8858134  31.8575095
  16.8858699  31.8577185
  16.8859263  31.8579274
  16.8859828  31.8581364
  16.8860393  31.8583453
  16.8860957  31.8585542
  16.8861522  31.858763
  16.8862086  31.8589719
  16.8862651  31.8591807
  16.8863215  31.8593895
  16.8863779  31.8595982
  16.8864343  31.8598069
  16.8864907  31.8600156
  16.8865471  31.8602243
  16.8866035  31.860433
  16.8866599  31.8606416
  16.8867163  31.8608502
  16.8867726  31.8610587
  16.886829  31.8612673
  16.8868854  31.8614758
  16.8869417  31.8616843
  16.886998  31.8618927
  16.8870544  31.8621012
  16.8871107  31.8623096
  16.887167  31.8625179
  16.8872233  31.8627263
  16.8872796  31.8629346
  16.8873359  31.8631429
  16.8873922  31.8633512
  16.8874485  31.8635594
  16.8875048  31.8637676
  16.887561  31.8639758
  16.8876173  31.864184
  16.8876736  31.8643921
  16.8877298  31.8646002
  16.887786  31.8648083
  16.8878423  31.8650163
  16.8878985  31.8652244
  16.8879547  31.8654324
  16.8880109  31.8656403
  16.8880671  31.8658483
  16.8881233  31.8660562
  16.8881795  31.8662641
  16.8882357  31.866472
  16.8882918  31.8666798
  16.888348  31.8668876
  16.8884042  31.8670954
  16.8884603  31.8673031
  16.8885165  31.8675109
  16.8885726  31.8677186
  16.8886287  31.8679263
  16.8886848  31.8681339
  16.888741  31.8683415
  16.8887971  31.8685491
  16.8888532  31.8687567
  16.8889093  31.8689642
  16.8889653  31.8691717
  16.8890214  31.8693792
  16.8890775  31.8695867
  16.8891336  31.8697941
  16.8891896  31.8700015
  16.8892457  31.8702089
  16.8893017  31.8704163
  16.8893577  31.8706236
  16.8894138  31.8708309
  16.8894698  31.8710382
  16.8895258  31.8712454
  16.8895818  31.8714526
  16.8896378  31.8716598
  16.8896938  31.871867
  16.8897498  31.8720741
  16.8898058  31.8722812
  16.8898617  31.8724883
  16.8899177  31.8726954
  16.8899736  31.8729024
  16.8900296  31.8731094
  16.8900855  31.8733164
  16.8901415  31.8735234
  16.8901974  31.8737303
  16.8902533  31.8739372
  16.8903092  31.8741441
  16.8903651  31.8743509
  16.890421  31.8745577
  16.8904769  31.8747645
  16.8905328  31.8749713
  16.8905887  31.875178
  16.8906445  31.8753848
  16.8907004  31.8755914
  16.8907563  31.8757981
  16.8908121  31.8760047
  16.8908679  31.8762113
  16.8909238  31.8764179
  16.8909796  31.8766245
  16.8910354  31.876831
  16.8910912  31.8770375
  16.891147  31.877244
  16.8912028  31.8774504
  16.8912586  31.8776568
  16.8913144  31.8778632
  16.8913702  31.8780696
  16.8914259  31.878276
  16.8914817  31.8784823
  16.8915375  31.8786886
  16.8915932  31.8788948
  16.8916489  31.8791011
  16.8917047  31.8793073
  16.8917604  31.8795135
  16.8918161  31.8797196
  16.8918718  31.8799257
  16.8919275  31.8801318
  16.8919832  31.8803379
  16.8920389  31.880544
  16.8920946  31.88075
  16.8921503  31.880956
  16.8922059  31.881162
  16.8922616  31.8813679
  16.8923173  31.8815738
  16.8923729  31.8817797
  16.8924285  31.8819856
  16.8924842  31.8821914
  16.8925398  31.8823972
  16.8925954  31.882603
  16.892651  31.8828088
  16.8927066  31.8830145
  16.8927622  31.8832202
  16.8928178  31.8834259
  16.8928734  31.8836316
  16.892929  31.8838372
  16.8929846  31.8840428
  16.8930401  31.8842484
  16.8930957  31.8844539
  16.8931512  31.8846595
  16.8932068  31.884865
  16.8932623  31.8850704
  16.8933178  31.8852759
  16.8933733  31.8854813
  16.8934288  31.8856867
  16.8934843  31.885892
  16.8935398  31.8860974
  16.8935953  31.8863027
  16.8936508  31.886508
  16.8937063  31.8867133
  16.8937618  31.8869185
  16.8938172  31.8871237
  16.8938727  31.8873289
  16.8939281  31.887534
  16.8939836  31.8877392
  16.894039  31.8879443
  16.8940944  31.8881493
  16.8941498  31.8883544
  16.8942053  31.8885594
  16.8942607  31.8887644
  16.8943161  31.8889694
  16.8943715  31.8891743
  16.8944268  31.8893793
  16.8944822  31.8895842
  16.8945376  31.889789
  16.8945929  31.8899939
  16.8946483  31.8901987
  16.8947037  31.8904035
  16.894759  31.8906082
  16.8948143  31.890813
  16.8948697  31.8910177
  16.894925  31.8912224
  16.8949803  31.891427
  16.8950356  31.8916317
  16.8950909  31.8918363
  16.8951462  31.8920409
  16.8952015  31.8922454
  16.8952568  31.89245
  16.895312  31.8926545
  16.8953673  31.8928589
  16.8954225  31.8930634
  16.8954778  31.8932678
  16.895533  31.8934722
  16.8955883  31.8936766
  16.8956435  31.8938809
  16.8956987  31.8940853
  16.8957539  31.8942896
  16.8958092  31.8944938
  16.8958644  31.8946981
  16.8959195  31.8949023
  16.8959747  31.8951065
  16.8960299  31.8953106
  16.8960851  31.8955148
  16.8961403  31.8957189
  16.8961954  31.895923
  16.8962506  31.896127
  16.8963057  31.8963311
  16.8963608  31.8965351
  16.896416  31.8967391
  16.8964711  31.896943
  16.8965262  31.897147
  16.8965813  31.8973509
  16.8966364  31.8975548
  16.8966915  31.8977586
  16.8967466  31.8979624
  16.8968017  31.8981662
  16.8968568  31.89837
  16.8969118  31.8985738
  16.8969669  31.8987775
  16.897022  31.8989812
  16.897077  31.8991849
  16.897132  31.8993885
  16.8971871  31.8995921
  16.8972421  31.8997957
  16.8972971  31.8999993
  16.8973521  31.9002029
  16.8974071  31.9004064
  16.8974621  31.9006099
  16.8975171  31.9008133
  16.8975721  31.9010168
  16.8976271  31.9012202
  16.8976821  31.9014236
  16.897737  31.901627
  16.897792  31.9018303
  16.8978469  31.9020336
  16.8979019  31.9022369
  16.8979568  31.9024402
  16.8980117  31.9026434
  16.8980667  31.9028466
  16.8981216  31.9030498
  16.8981765  31.903253
  16.8982314  31.9034561
  16.8982863  31.9036592
  16.8983412  31.9038623
  16.898396  31.9040653
  16.8984509  31.9042684
  16.8985058  31.9044714
  16.8985606  31.9046744
  16.8986155  31.9048773
  16.8986703  31.9050802
  16.8987252  31.9052831
  16.89878  31.905486
  16.8988348  31.9056889
  16.8988897  31.9058917
  16.8989445  31.9060945
  16.8989993  31.9062973
  16.8990541  31.9065
  16.8991089  31.9067027
  16.8991636  31.9069054
  16.8992184  31.9071081
  16.8992732  31.9073108
  16.8993279  31.9075134
  16.8993827  31.907716
  16.8994375  31.9079185
  16.8994922  31.9081211
  16.8995469  31.9083236
  16.8996017  31.9085261
  16.8996564  31.9087286
  16.8997111  31.908931
  16.8997658  31.9091334
  16.8998205  31.9093358
  16.8998752  31.9095382
  16.8999299  31.9097405
  16.8999846  31.9099428
  16.9000392  31.9101451
  16.9000939  31.9103474
  16.9001486  31.9105496
  16.9002032  31.9107519
  16.9002579  31.910954
  16.9003125  31.9111562
  16.9003671  31.9113583
  16.9004218  31.9115605
  16.9004764  31.9117625
  16.900531  31.9119646
  16.9005856  31.9121666
  16.9006402  31.9123686
  16.9006948  31.9125706
  16.9007494  31.9127726
  16.9008039  31.9129745
  16.9008585  31.9131764
  16.9009131  31.9133783
  16.9009676  31.9135802
  16.9010222  31.913782
  16.9010767  31.9139838
  16.9011313  31.9141856
  16.9011858  31.9143874
  16.9012403  31.9145891
  16.9012948  31.9147908
  16.9013493  31.9149925
  16.9014038  31.9151941
  16.9014583  31.9153958
  16.9015128  31.9155974
  16.9015673  31.9157989
  16.9016218  31.9160005
  16.9016762  31.916202
  16.9017307  31.9164035
  16.9017851  31.916605
  16.9018396  31.9168065
  16.901894  31.9170079
  16.9019485  31.9172093
  16.9020029  31.9174107
  16.9020573  31.917612
  16.9021117  31.9178133
  16.9021661  31.9180146
  16.9022205  31.9182159
  16.9022749  31.9184172
  16.9023293  31.9186184
  16.9023837  31.9188196
  16.9024381  31.9190208
  16.9024924  31.9192219
  16.9025468  31.9194231
  16.9026011  31.9196242
  16.9026555  31.9198252
  16.9027098  31.9200263
  16.9027641  31.9202273
  16.9028185  31.9204283
  16.9028728  31.9206293
  16.9029271  31.9208302
  16.9029814  31.9210311
  16.9030357  31.921232
  16.90309  31.9214329
  16.9031443  31.9216338
  16.9031985  31.9218346
  16.9032528  31.9220354
  16.9033071  31.9222362
  16.9033613  31.9224369
  16.9034156  31.9226376
  16.9034698  31.9228383
  16.9035241  31.923039
  16.9035783  31.9232397
  16.9036325  31.9234403
  16.9036867  31.9236409
  16.9037409  31.9238414
  16.9037951  31.924042
  16.9038493  31.9242425
  16.9039035  31.924443
  16.9039577  31.9246435
  16.9040119  31.9248439
  16.9040661  31.9250444
  16.9041202  31.9252448
  16.9041744  31.9254451
  16.9042285  31.9256455
  16.9042827  31.9258458
  16.9043368  31.9260461
  16.9043909  31.9262464
  16.904445  31.9264466
  16.9044992  31.9266468
  16.9045533  31.926847
  16.9046074  31.9270472
  16.9046615  31.9272474
  16.9047155  31.9274475
  16.9047696  31.9276476
  16.9048237  31.9278477
  16.9048778  31.9280477
  16.9049318  31.9282477
  16.9049859  31.9284477
  16.9050399  31.9286477
  16.905094  31.9288476
  16.905148  31.9290476
  16.905202  31.9292475
  16.905256  31.9294473
  16.9053101  31.9296472
  16.9053641  31.929847
  16.9054181  31.9300468
  16.9054721  31.9302466
  16.905526  31.9304463
  16.90558  31.9306461
  16.905634  31.9308458
  16.905688  31.9310454
  16.9057419  31.9312451
  16.9057959  31.9314447
  16.9058498  31.9316443
  16.9059038  31.9318439
  16.9059577  31.9320435
  16.9060116  31.932243
  16.9060655  31.9324425
  16.9061195  31.932642
  16.9061734  31.9328414
  16.9062273  31.9330408
  16.9062812  31.9332402
  16.906335  31.9334396
  16.9063889  31.933639
  16.9064428  31.9338383
  16.9064967  31.9340376
  16.9065505  31.9342369
  16.9066044  31.9344361
  16.9066582  31.9346354
  16.9067121  31.9348346
  16.9067659  31.9350338
  16.9068197  31.9352329
  16.9068735  31.935432
  16.9069273  31.9356312
  16.9069812  31.9358302
  16.907035  31.9360293
  16.9070887  31.9362283
  16.9071425  31.9364273
  16.9071963  31.9366263
  16.9072501  31.9368253
  16.9073038  31.9370242
  16.9073576  31.9372231
  16.9074114  31.937422
  16.9074651  31.9376209
  16.9075188  31.9378197
  16.9075726  31.9380185
  16.9076263  31.9382173
  16.90768  31.9384161
  16.9077337  31.9386148
  16.9077874  31.9388135
  16.9078411  31.9390122
  16.9078948  31.9392109
  16.9079485  31.9394095
  16.9080022  31.9396081
  16.9080559  31.9398067
  16.9081095  31.9400053
  16.9081632  31.9402038
  16.9082169  31.9404023
  16.9082705  31.9406008
  16.9083241  31.9407993
  16.9083778  31.9409977
  16.9084314  31.9411961
  16.908485  31.9413945
  16.9085386  31.9415929
  16.9085922  31.9417913
  16.9086458  31.9419896
  16.9086994  31.9421879
  16.908753  31.9423861
  16.9088066  31.9425844
  16.9088602  31.9427826
  16.9089137  31.9429808
  16.9089673  31.943179
  16.9090209  31.9433771
  16.9090744  31.9435753
  16.9091279  31.9437734
  16.9091815  31.9439714
  16.909235  31.9441695
  16.9092885  31.9443675
  16.909342  31.9445655
  16.9093955  31.9447635
  16.909449  31.9449614
  16.9095025  31.9451594
  16.909556  31.9453573
  16.9096095  31.9455552
  16.909663  31.945753
  16.9097165  31.9459508
  16.9097699  31.9461487
  16.9098234  31.9463464
  16.9098768  31.9465442
  16.9099303  31.9467419
  16.9099837  31.9469396
  16.9100371  31.9471373
  16.9100905  31.947335
  16.910144  31.9475326
  16.9101974  31.9477302
  16.9102508  31.9479278
  16.9103042  31.9481254
  16.9103576  31.9483229
  16.9104109  31.9485204
  16.9104643  31.9487179
  16.9105177  31.9489154
  16.910571  31.9491128
  16.9106244  31.9493103
  16.9106778  31.9495077
  16.9107311  31.949705
  16.9107844  31.9499024
  16.9108378  31.9500997
  16.9108911  31.950297
  16.9109444  31.9504943
  16.9109977  31.9506915
  16.911051  31.9508887
  16.9111043  31.9510859
  16.9111576  31.9512831
  16.9112109  31.9514803
  16.9112642  31.9516774
  16.9113174  31.9518745
  16.9113707  31.9520716
  16.911424  31.9522686
  16.9114772  31.9524657
  16.9115305  31.9526627
  16.9115837  31.9528597
  16.9116369  31.9530566
  16.9116902  31.9532536
  16.9117434  31.9534505
  16.9117966  31.9536474
  16.9118498  31.9538442
  16.911903  31.9540411
  16.9119562  31.9542379
  16.9120094  31.9544347
  16.9120626  31.9546314
  16.9121157  31.9548282
  16.9121689  31.9550249
  16.9122221  31.9552216
  16.9122752  31.9554182
  16.9123284  31.9556149
  16.9123815  31.9558115
  16.9124346  31.9560081
  16.9124878  31.9562047
  16.9125409  31.9564012
  16.912594  31.9565978
  16.9126471  31.9567943
  16.9127002  31.9569907
  16.9127533  31.9571872
  16.9128064  31.9573836
  16.9128595  31.95758
  16.9129126  31.9577764
  16.9129656  31.9579728
  16.9130187  31.9581691
  16.9130717  31.9583654
  16.9131248  31.9585617
  16.9131778  31.958758
  16.9132309  31.9589542
  16.9132839  31.9591504
  16.9133369  31.9593466
  16.9133899  31.9595428
  16.913443  31.9597389
  16.913496  31.959935
  16.913549  31.9601311
  16.9136019  31.9603272
  16.9136549  31.9605232
  16.9137079  31.9607192
  16.9137609  31.9609152
  16.9138139  31.9611112
  16.9138668  31.9613072
  16.9139198  31.9615031
  16.9139727  31.961699
  16.9140257  31.9618949
  16.9140786  31.9620907
  16.9141315  31.9622866
  16.9141844  31.9624824
  16.9142373  31.9626782
  16.9142903  31.9628739
  16.9143432  31.9630696
  16.9143961  31.9632654
  16.9144489  31.963461
  16.9145018  31.9636567
  16.9145547  31.9638524
  16.9146076  31.964048
  16.9146604  31.9642436
  16.9147133  31.9644391
  16.9147661  31.9646347
  16.914819  31.9648302
  16.9148718  31.9650257
  16.9149246  31.9652212
  16.9149775  31.9654166
  16.9150303  31.965612
  16.9150831  31.9658074
  16.9151359  31.9660028
  16.9151887  31.9661982
  16.9152415  31.9663935
  16.9152943  31.9665888
  16.9153471  31.9667841
  16.9153998  31.9669794
  16.9154526  31.9671746
  16.9155054  31.9673698
  16.9155581  31.967565
  16.9156109  31.9677602
  16.9156636  31.9679553
  16.9157163  31.9681504
  16.9157691  31.9683455
  16.9158218  31.9685406
  16.9158745  31.9687356
  16.9159272  31.9689307
  16.9159799  31.9691256
  16.9160326  31.9693206
  16.9160853  31.9695156
  16.916138  31.9697105
  16.9161907  31.9699054
  16.9162433  31.9701003
  16.916296  31.9702951
  16.9163487  31.97049
  16.9164013  31.9706848
  16.9164539  31.9708796
  16.9165066  31.9710743
  16.9165592  31.9712691
  16.9166118  31.9714638
  16.9166645  31.9716585
  16.9167171  31.9718532
  16.9167697  31.9720478
  16.9168223  31.9722424
  16.9168749  31.972437
  16.9169275  31.9726316
  16.91698  31.9728261
  16.9170326  31.9730207
  16.9170852  31.9732152
  16.9171378  31.9734097
  16.9171903  31.9736041
  16.9172429  31.9737985
  16.9172954  31.973993
  16.9173479  31.9741873
  16.9174005  31.9743817
  16.917453  31.974576
  16.9175055  31.9747704
  16.917558  31.9749646
  16.9176105  31.9751589
  16.917663  31.9753532
  16.9177155  31.9755474
  16.917768  31.9757416
  16.9178205  31.9759358
  16.917873  31.9761299
  16.9179254  31.976324
  16.9179779  31.9765181
  16.9180303  31.9767122
  16.9180828  31.9769063
  16.9181352  31.9771003
  16.9181877  31.9772943
  16.9182401  31.9774883
  16.9182925  31.9776823
  16.9183449  31.9778762
  16.9183973  31.9780701
  16.9184497  31.978264
  16.9185021  31.9784579
  16.9185545  31.9786517
  16.9186069  31.9788456
  16.9186593  31.9790394
  16.9187117  31.9792331
  16.918764  31.9794269
  16.9188164  31.9796206
  16.9188687  31.9798143
  16.9189211  31.980008
  16.9189734  31.9802017
  16.9190258  31.9803953
  16.9190781  31.9805889
  16.9191304  31.9807825
  16.9191827  31.9809761
  16.919235  31.9811696
  16.9192873  31.9813631
  16.9193396  31.9815566
  16.9193919  31.9817501
  16.9194442  31.9819435
  16.9194965  31.982137
  16.9195488  31.9823304
  16.919601  31.9825238
  16.9196533  31.9827171
  16.9197055  31.9829104
  16.9197578  31.9831038
  16.91981  31.983297
  16.9198623  31.9834903
  16.9199145  31.9836835
  16.9199667  31.9838768
  16.9200189  31.98407
  16.9200711  31.9842631
  16.9201233  31.9844563
  16.9201755  31.9846494
  16.9202277  31.9848425
  16.9202799  31.9850356
  16.9203321  31.9852286
  16.9203842  31.9854217
  16.9204364  31.9856147
  16.9204886  31.9858077
  16.9205407  31.9860006
  16.9205929  31.9861936
  16.920645  31.9863865
  16.9206971  31.9865794
  16.9207493  31.9867722
  16.9208014  31.9869651
  16.9208535  31.9871579
  16.9209056  31.9873507
  16.9209577  31.9875435
  16.9210098  31.9877362
  16.9210619  31.987929
  16.921114  31.9881217
  16.9211661  31.9883144
  16.9212181  31.988507
  16.9212702  31.9886997
  16.9213222  31.9888923
  16.9213743  31.9890849
  16.9214263  31.9892774
  16.9214784  31.98947
  16.9215304  31.9896625
  16.9215824  31.989855
  16.9216345  31.9900475
  16.9216865  31.9902399
  16.9217385  31.9904324
  16.9217905  31.9906248
  16.9218425  31.9908171
  16.9218945  31.9910095
  16.9219465  31.9912018
  16.9219984  31.9913942
  16.9220504  31.9915865
  16.9221024  31.9917787
  16.9221543  31.991971
  16.9222063  31.9921632
  16.9222582  31.9923554
  16.9223102  31.9925476
  16.9223621  31.9927397
  16.922414  31.9929319
  16.9224659  31.993124
  16.9225179  31.9933161
  16.9225698  31.9935081
  16.9226217  31.9937002
  16.9226736  31.9938922
  16.9227255  31.9940842
  16.9227773  31.9942761
  16.9228292  31.9944681
  16.9228811  31.99466
  16.922933  31.9948519
  16.9229848  31.9950438
  16.9230367  31.9952356
  16.9230885  31.9954275
  16.9231404  31.9956193
  16.9231922  31.9958111
  16.923244  31.9960028
  16.9232958  31.9961946
  16.9233477  31.9963863
  16.9233995  31.996578
  16.9234513  31.9967697
  16.9235031  31.9969613
  16.9235549  31.9971529
  16.9236066  31.9973445
  16.9236584  31.9975361
  16.9237102  31.9977277
  16.923762  31.9979192
  16.9238137  31.9981107
  16.9238655  31.9983022
  16.9239172  31.9984937
  16.923969  31.9986851
  16.9240207  31.9988766
  16.9240724  31.999068
  16.9241242  31.9992593
  16.9241759  31.9994507
  16.9242276  31.999642
  16.9242793  31.9998333
  16.924331  32.0000246
  16.9243827  32.0002159
  16.9244344  32.0004071
  16.924486  32.0005983
  16.9245377  32.0007895
  16.9245894  32.0009807
  16.924641  32.0011718
  16.9246927  32.001363
  16.9247444  32.0015541
  16.924796  32.0017452
  16.9248476  32.0019362
  16.9248993  32.0021272
  16.9249509  32.0023183
  16.9250025  32.0025092
  16.9250541  32.0027002
  16.9251057  32.0028912
  16.9251573  32.0030821
  16.9252089  32.003273
  16.9252605  32.0034639
  16.9253121  32.0036547
  16.9253637  32.0038455
  16.9254152  32.0040363
  16.9254668  32.0042271
  16.9255184  32.0044179
  16.9255699  32.0046086
  16.9256215  32.0047994
  16.925673  32.00499
  16.9257245  32.0051807
  16.9257761  32.0053714
  16.9258276  32.005562
  16.9258791  32.0057526
  16.9259306  32.0059432
  16.9259821  32.0061337
  16.9260336  32.0063243
  16.9260851  32.0065148
  16.9261366  32.0067053
  16.926188  32.0068957
  16.9262395  32.0070862
  16.926291  32.0072766
  16.9263424  32.007467
  16.9263939  32.0076574
  16.9264453  32.0078478
  16.9264968  32.0080381
  16.9265482  32.0082284
  16.9265997  32.0084187
  16.9266511  32.008609
  16.9267025  32.0087992
  16.9267539  32.0089894
  16.9268053  32.0091796
  16.9268567  32.0093698
  16.9269081  32.0095599
  16.9269595  32.0097501
  16.9270109  32.0099402
  16.9270622  32.0101303
  16.9271136  32.0103203
  16.927165  32.0105104
  16.9272163  32.0107004
  16.9272677  32.0108904
  16.927319  32.0110804
  16.9273704  32.0112703
  16.9274217  32.0114602
  16.927473  32.0116501
  16.9275243  32.01184
  16.9275757  32.0120299
  16.927627  32.0122197
  16.9276783  32.0124095
  16.9277296  32.0125993
  16.9277808  32.0127891
  16.9278321  32.0129789
  16.9278834  32.0131686
  16.9279347  32.0133583
  16.9279859  32.013548
  16.9280372  32.0137376
  16.9280885  32.0139273
  16.9281397  32.0141169
  16.9281909  32.0143065
  16.9282422  32.014496
  16.9282934  32.0146856
  16.9283446  32.0148751
  16.9283959  32.0150646
  16.9284471  32.0152541
  16.9284983  32.0154436
  16.9285495  32.015633
  16.9286007  32.0158224
  16.9286518  32.0160118
  16.928703  32.0162012
  16.9287542  32.0163905
  16.9288054  32.0165798
  16.9288565  32.0167691
  16.9289077  32.0169584
  16.9289588  32.0171477
  16.92901  32.0173369
  16.9290611  32.0175261
  16.9291123  32.0177153
  16.9291634  32.0179045
  16.9292145  32.0180936
  16.9292656  32.0182828
  16.9293167  32.0184719
  16.9293678  32.0186609
  16.9294189  32.01885
  16.92947  32.019039
  16.9295211  32.019228
  16.9295722  32.019417
  16.9296233  32.019606
  16.9296743  32.0197949
  16.9297254  32.0199839
  16.9297764  32.0201728
  16.9298275  32.0203616
  16.9298785  32.0205505
  16.9299296  32.0207393
  16.9299806  32.0209282
  16.9300316  32.0211169
  16.9300826  32.0213057
  16.9301336  32.0214945
  16.9301847  32.0216832
  16.9302357  32.0218719
  16.9302866  32.0220606
  16.9303376  32.0222492
  16.9303886  32.0224379
  16.9304396  32.0226265
  16.9304906  32.0228151
  16.9305415  32.0230036
  16.9305925  32.0231922
  16.9306434  32.0233807
  16.9306944  32.0235692
  16.9307453  32.0237577
  16.9307963  32.0239461
  16.9308472  32.0241346
  16.9308981  32.024323
  16.930949  32.0245114
  16.9309999  32.0246998
  16.9310508  32.0248881
  16.9311017  32.0250764
  16.9311526  32.0252647
  16.9312035  32.025453
  16.9312544  32.0256413
  16.9313053  32.0258295
  16.9313562  32.0260177
  16.931407  32.0262059
  16.9314579  32.0263941
  16.9315087  32.0265822
  16.9315596  32.0267704
  16.9316104  32.0269585
  16.9316612  32.0271466
  16.9317121  32.0273346
  16.9317629  32.0275227
  16.9318137  32.0277107
  16.9318645  32.0278987
  16.9319153  32.0280866
  16.9319661  32.0282746
  16.9320169  32.0284625
  16.9320677  32.0286504
  16.9321185  32.0288383
  16.9321692  32.0290262
  16.93222  32.029214
  16.9322708  32.0294018
  16.9323215  32.0295896
  16.9323723  32.0297774
  16.932423  32.0299652
  16.9324738  32.0301529
  16.9325245  32.0303406
  16.9325752  32.0305283
  16.9326259  32.030716
  16.9326767  32.0309036
  16.9327274  32.0310912
  16.9327781  32.0312788
  16.9328288  32.0314664
  16.9328795  32.031654
  16.9329301  32.0318415
  16.9329808  32.032029
  16.9330315  32.0322165
  16.9330822  32.032404
  16.9331328  32.0325914
  16.9331835  32.0327788
  16.9332341  32.0329662
  16.9332848  32.0331536
  16.9333354  32.033341
  16.933386  32.0335283
  16.9334367  32.0337156
  16.9334873  32.0339029
  16.9335379  32.0340902
  16.9335885  32.0342775
  16.9336391  32.0344647
  16.9336897  32.0346519
  16.9337403  32.0348391
  16.9337909  32.0350262
  16.9338415  32.0352134
  16.933892  32.0354005
  16.9339426  32.0355876
  16.9339932  32.0357747
  16.9340437  32.0359617
  16.9340943  32.0361488
  16.9341448  32.0363358
  16.9341953  32.0365228
  16.9342459  32.0367097
  16.9342964  32.0368967
  16.9343469  32.0370836
  16.9343974  32.0372705
  16.9344479  32.0374574
  16.9344985  32.0376442
  16.9345489  32.0378311
  16.9345994  32.0380179
  16.9346499  32.0382047
  16.9347004  32.0383915
  16.9347509  32.0385782
  16.9348013  32.0387649
  16.9348518  32.0389516
  16.9349023  32.0391383
  16.9349527  32.039325
  16.9350032  32.0395116
  16.9350536  32.0396982
  16.935104  32.0398848
  16.9351544  32.0400714
  16.9352049  32.040258
  16.9352553  32.0404445
  16.9353057  32.040631
  16.9353561  32.0408175
  16.9354065  32.041004
  16.9354569  32.0411904
  16.9355073  32.0413769
  16.9355576  32.0415633
  16.935608  32.0417496
  16.9356584  32.041936
  16.9357087  32.0421223
  16.9357591  32.0423087
  16.9358095  32.0424949
  16.9358598  32.0426812
  16.9359101  32.0428675
  16.9359605  32.0430537
  16.9360108  32.0432399
  16.9360611  32.0434261
  16.9361114  32.0436123
  16.9361617  32.0437984
  16.936212  32.0439845
  16.9362623  32.0441706
  16.9363126  32.0443567
  16.9363629  32.0445428
  16.9364132  32.0447288
  16.9364635  32.0449148
  16.9365137  32.0451008
  16.936564  32.0452868
  16.9366143  32.0454727
  16.9366645  32.0456587
  16.9367148  32.0458446
  16.936765  32.0460305
  16.9368152  32.0462163
  16.9368655  32.0464022
  16.9369157  32.046588
  16.9369659  32.0467738
  16.9370161  32.0469596
  16.9370663  32.0471453
  16.9371165  32.0473311
  16.9371667  32.0475168
  16.9372169  32.0477025
  16.9372671  32.0478881
  16.9373172  32.0480738
  16.9373674  32.0482594
  16.9374176  32.048445
  16.9374677  32.0486306
  16.9375179  32.0488162
  16.937568  32.0490017
  16.9376182  32.0491872
  16.9376683  32.0493727
  16.9377184  32.0495582
  16.9377686  32.0497437
  16.9378187  32.0499291
  16.9378688  32.0501145
  16.9379189  32.0502999
  16.937969  32.0504853
  16.9380191  32.0506706
  16.9380692  32.050856
  16.9381193  32.0510413
  16.9381693  32.0512266
  16.9382194  32.0514118
  16.9382695  32.0515971
  16.9383195  32.0517823
  16.9383696  32.0519675
  16.9384196  32.0521527
  16.9384697  32.0523378
  16.9385197  32.052523
  16.9385698  32.0527081
  16.9386198  32.0528932
  16.9386698  32.0530782
  16.9387198  32.0532633
  16.9387698  32.0534483
  16.9388198  32.0536333
  16.9388698  32.0538183
  16.9389198  32.0540033
  16.9389698  32.0541882
  16.9390198  32.0543731
  16.9390697  32.054558
  16.9391197  32.0547429
  16.9391697  32.0549278
  16.9392196  32.0551126
  16.9392696  32.0552974
  16.9393195  32.0554822
  16.9393695  32.055667
  16.9394194  32.0558518
  16.9394693  32.0560365
  16.9395193  32.0562212
  16.9395692  32.0564059
  16.9396191  32.0565906
  16.939669  32.0567752
  16.9397189  32.0569598
  16.9397688  32.0571444
  16.9398187  32.057329
  16.9398685  32.0575136
  16.9399184  32.0576981
  16.9399683  32.0578826
  16.9400182  32.0580671
  16.940068  32.0582516
  16.9401179  32.0584361
  16.9401677  32.0586205
  16.9402176  32.0588049
  16.9402674  32.0589893
  16.9403172  32.0591737
  16.940367  32.059358
  16.9404169  32.0595424
  16.9404667  32.0597267
  16.9405165  32.059911
  16.9405663  32.0600952
  16.9406161  32.0602795
  16.9406659  32.0604637
  16.9407157  32.0606479
  16.9407654  32.0608321
  16.9408152  32.0610162
  16.940865  32.0612004
  16.9409147  32.0613845
  16.9409645  32.0615686
  16.9410142  32.0617527
  16.941064  32.0619367
  16.9411137  32.0621208
  16.9411635  32.0623048
  16.9412132  32.0624888
  16.9412629  32.0626727
  16.9413126  32.0628567
  16.9413623  32.0630406
  16.941412  32.0632245
  16.9414617  32.0634084
  16.9415114  32.0635923
  16.9415611  32.0637761
  16.9416108  32.0639599
  16.9416605  32.0641437
  16.9417101  32.0643275
  16.9417598  32.0645113
  16.9418095  32.064695
  16.9418591  32.0648787
  16.9419088  32.0650624
  16.9419584  32.0652461
  16.9420081  32.0654298
  16.9420577  32.0656134
  16.9421073  32.065797
  16.9421569  32.0659806
  16.9422065  32.0661642
  16.9422562  32.0663477
  16.9423058  32.0665313
  16.9423553  32.0667148
  16.9424049  32.0668982
  16.9424545  32.0670817
  16.9425041  32.0672652
  16.9425537  32.0674486
  16.9426032  32.067632
  16.9426528  32.0678154
  16.9427024  32.0679987
  16.9427519  32.0681821
  16.9428015  32.0683654
  16.942851  32.0685487
  16.9429005  32.068732
  16.9429501  32.0689152
  16.9429996  32.0690985
  16.9430491  32.0692817
  16.9430986  32.0694649
  16.9431481  32.069648
  16.9431976  32.0698312
  16.9432471  32.0700143
  16.9432966  32.0701974
  16.9433461  32.0703805
  16.9433956  32.0705636
  16.943445  32.0707467
  16.9434945  32.0709297
  16.943544  32.0711127
  16.9435934  32.0712957
  16.9436429  32.0714786
  16.9436923  32.0716616
  16.9437418  32.0718445
  16.9437912  32.0720274
  16.9438406  32.0722103
  16.94389  32.0723931
  16.9439395  32.072576
  16.9439889  32.0727588
  16.9440383  32.0729416
  16.9440877  32.0731244
  16.9441371  32.0733071
  16.9441865  32.0734899
  16.9442358  32.0736726
  16.9442852  32.0738553
  16.9443346  32.074038
  16.944384  32.0742206
  16.9444333  32.0744032
  16.9444827  32.0745859
  16.944532  32.0747684
  16.9445814  32.074951
  16.9446307  32.0751336
  16.94468  32.0753161
  16.9447294  32.0754986
  16.9447787  32.0756811
  16.944828  32.0758636
  16.9448773  32.076046
  16.9449266  32.0762284
  16.9449759  32.0764108
  16.9450252  32.0765932
  16.9450745  32.0767756
  16.9451238  32.0769579
  16.945173  32.0771402
  16.9452223  32.0773225
  16.9452716  32.0775048
  16.9453208  32.0776871
  16.9453701  32.0778693
  16.9454193  32.0780515
  16.9454686  32.0782337
  16.9455178  32.0784159
  16.9455671  32.0785981
  16.9456163  32.0787802
  16.9456655  32.0789623
  16.9457147  32.0791444
  16.9457639  32.0793265
  16.9458131  32.0795085
  16.9458623  32.0796906
  16.9459115  32.0798726
  16.9459607  32.0800546
  16.9460099  32.0802365
  16.9460591  32.0804185
  16.9461082  32.0806004
  16.9461574  32.0807823
  16.9462066  32.0809642
  16.9462557  32.0811461
  16.9463049  32.0813279
  16.946354  32.0815098
  16.9464031  32.0816916
  16.9464523  32.0818733
  16.9465014  32.0820551
  16.9465505  32.0822369
  16.9465996  32.0824186
  16.9466487  32.0826003
  16.9466978  32.082782
  16.9467469  32.0829636
  16.946796  32.0831453
  16.9468451  32.0833269
  16.9468942  32.0835085
  16.9469433  32.0836901
  16.9469923  32.0838716
  16.9470414  32.0840532
  16.9470905  32.0842347
  16.9471395  32.0844162
  16.9471886  32.0845977
  16.9472376  32.0847791
  16.9472866  32.0849606
  16.9473357  32.085142
  16.9473847  32.0853234
  16.9474337  32.0855047
  16.9474827  32.0856861
  16.9475317  32.0858674
  16.9475807  32.0860487
  16.9476297  32.08623
  16.9476787  32.0864113
  16.9477277  32.0865926
  16.9477767  32.0867738
  16.9478257  32.086955
  16.9478747  32.0871362
  16.9479236  32.0873174
  16.9479726  32.0874985
  16.9480215  32.0876796
  16.9480705  32.0878608
  16.9481194  32.0880418
  16.9481684  32.0882229
  16.9482173  32.088404
  16.9482662  32.088585
  16.9483151  32.088766
  16.9483641  32.088947
  16.948413  32.0891279
  16.9484619  32.0893089
  16.9485108  32.0894898
  16.9485597  32.0896707
  16.9486085  32.0898516
  16.9486574  32.0900325
  16.9487063  32.0902133
  16.9487552  32.0903941
  16.948804  32.0905749
  16.9488529  32.0907557
  16.9489018  32.0909365
  16.9489506  32.0911172
  16.9489995  32.0912979
  16.9490483  32.0914787
  16.9490971  32.0916593
  16.949146  32.09184
  16.9491948  32.0920206
  16.9492436  32.0922013
  16.9492924  32.0923819
  16.9493412  32.0925624
  16.94939  32.092743
  16.9494388  32.0929235
  16.9494876  32.0931041
  16.9495364  32.0932846
  16.9495852  32.093465
  16.9496339  32.0936455
  16.9496827  32.0938259
  16.9497315  32.0940063
  16.9497802  32.0941867
  16.949829  32.0943671
  16.9498777  32.0945475
  16.9499264  32.0947278
  16.9499752  32.0949081
  16.9500239  32.0950884
  16.9500726  32.0952687
  16.9501213  32.095449
  16.9501701  32.0956292
  16.9502188  32.0958094
  16.9502675  32.0959896
  16.9503162  32.0961698
  16.9503649  32.0963499
  16.9504135  32.0965301
  16.9504622  32.0967102
  16.9505109  32.0968903
  16.9505596  32.0970703
  16.9506082  32.0972504
  16.9506569  32.0974304
  16.9507055  32.0976104
  16.9507542  32.0977904
  16.9508028  32.0979704
  16.9508515  32.0981504
  16.9509001  32.0983303
  16.9509487  32.0985102
  16.9509973  32.0986901
  16.9510459  32.09887
  16.9510946  32.0990498
  16.9511432  32.0992297
  16.9511918  32.0994095
  16.9512404  32.0995893
  16.9512889  32.099769
  16.9513375  32.0999488
  16.9513861  32.1001285
  16.9514347  32.1003082
  16.9514832  32.1004879
  16.9515318  32.1006676
  16.9515803  32.1008472
  16.9516289  32.1010269
  16.9516774  32.1012065
  16.951726  32.1013861
  16.9517745  32.1015656
  16.951823  32.1017452
  16.9518716  32.1019247
  16.9519201  32.1021042
  16.9519686  32.1022837
  16.9520171  32.1024632
  16.9520656  32.1026427
  16.9521141  32.1028221
  16.9521626  32.1030015
  16.9522111  32.1031809
  16.9522595  32.1033603
  16.952308  32.1035396
  16.9523565  32.1037189
  16.9524049  32.1038982
  16.9524534  32.1040775
  16.9525018  32.1042568
  16.9525503  32.1044361
  16.9525987  32.1046153
  16.9526472  32.1047945
  16.9526956  32.1049737
  16.952744  32.1051529
  16.9527924  32.105332
  16.9528409  32.1055111
  16.9528893  32.1056902
  16.9529377  32.1058693
  16.9529861  32.1060484
  16.9530345  32.1062275
  16.9530828  32.1064065
  16.9531312  32.1065855
  16.9531796  32.1067645
  16.953228  32.1069435
  16.9532763  32.1071224
  16.9533247  32.1073013
  16.9533731  32.1074803
  16.9534214  32.1076591
  16.9534697  32.107838
  16.9535181  32.1080169
  16.9535664  32.1081957
  16.9536147  32.1083745
  16.9536631  32.1085533
  16.9537114  32.1087321
  16.9537597  32.1089108
  16.953808  32.1090896
  16.9538563  32.1092683
  16.9539046  32.109447
  16.9539529  32.1096256
  16.9540012  32.1098043
  16.9540494  32.1099829
  16.9540977  32.1101615
  16.954146  32.1103401
  16.9541943  32.1105187
  16.9542425  32.1106973
  16.9542908  32.1108758
  16.954339  32.1110543
  16.9543873  32.1112328
  16.9544355  32.1114113
  16.9544837  32.1115897
  16.9545319  32.1117682
  16.9545802  32.1119466
  16.9546284  32.112125
  16.9546766  32.1123033
  16.9547248  32.1124817
  16.954773  32.11266
  16.9548212  32.1128383
  16.9548694  32.1130166
  16.9549176  32.1131949
  16.9549657  32.1133732
  16.9550139  32.1135514
  16.9550621  32.1137296
  16.9551102  32.1139078
  16.9551584  32.114086
  16.9552065  32.1142642
  16.9552547  32.1144423
  16.9553028  32.1146204
  16.955351  32.1147985
  16.9553991  32.1149766
  16.9554472  32.1151546
  16.9554953  32.1153327
  16.9555434  32.1155107
  16.9555916  32.1156887
  16.9556397  32.1158667
  16.9556878  32.1160446
  16.9557358  32.1162226
  16.9557839  32.1164005
  16.955832  32.1165784
  16.9558801  32.1167563
  16.9559282  32.1169341
  16.9559762  32.117112
  16.9560243  32.1172898
  16.9560723  32.1174676
  16.9561204  32.1176454
  16.9561684  32.1178232
  16.9562165  32.1180009
  16.9562645  32.1181786
  16.9563125  32.1183563
  16.9563606  32.118534
  16.9564086  32.1187117
  16.9564566  32.1188893
  16.9565046  32.119067
  16.9565526  32.1192446
  16.9566006  32.1194221
  16.9566486  32.1195997
  16.9566966  32.1197773
  16.9567445  32.1199548
  16.9567925  32.1201323
  16.9568405  32.1203098
  16.9568885  32.1204873
  16.9569364  32.1206647
  16.9569844  32.1208421
  16.9570323  32.1210195
  16.9570803  32.1211969
  16.9571282  32.1213743
  16.9571761  32.1215517
  16.9572241  32.121729
  16.957272  32.1219063
  16.9573199  32.1220836
  16.9573678  32.1222609
  16.9574157  32.1224381
  16.9574636  32.1226153
  16.9575115  32.1227926
  16.9575594  32.1229698
  16.9576073  32.1231469
  16.9576552  32.1233241
  16.957703  32.1235012
  16.9577509  32.1236783
  16.9577988  32.1238554
  16.9578466  32.1240325
  16.9578945  32.1242096
  16.9579423  32.1243866
  16.9579902  32.1245636
  16.958038  32.1247406
  16.9580858  32.1249176
  16.9581337  32.1250946
  16.9581815  32.1252715
  16.9582293  32.1254484
  16.9582771  32.1256253
  16.9583249  32.1258022
  16.9583727  32.1259791
  16.9584205  32.1261559
  16.9584683  32.1263327
  16.9585161  32.1265096
  16.9585639  32.1266863
  16.9586117  32.1268631
  16.9586594  32.1270398
  16.9587072  32.1272166
  16.9587549  32.1273933
  16.9588027  32.12757
  16.9588505  32.1277466
  16.9588982  32.1279233
  16.9589459  32.1280999
  16.9589937  32.1282765
  16.9590414  32.1284531
  16.9590891  32.1286297
  16.9591368  32.1288062
  16.9591845  32.1289828
  16.9592322  32.1291593
  16.95928  32.1293358
  16.9593276  32.1295123
  16.9593753  32.1296887
  16.959423  32.1298652
  16.9594707  32.1300416
  16.9595184  32.130218
  16.959566  32.1303943
  16.9596137  32.1305707
  16.9596614  32.130747
  16.959709  32.1309234
  16.9597567  32.1310997
  16.9598043  32.1312759
  16.959852  32.1314522
  16.9598996  32.1316284
  16.9599472  32.1318047
  16.9599948  32.1319809
  16.9600425  32.1321571
  16.9600901  32.1323332
  16.9601377  32.1325094
  16.9601853  32.1326855
  16.9602329  32.1328616
  16.9602805  32.1330377
  16.9603281  32.1332138
  16.9603756  32.1333898
  16.9604232  32.1335658
  16.9604708  32.1337418
  16.9605183  32.1339178
  16.9605659  32.1340938
  16.9606135  32.1342698
  16.960661  32.1344457
  16.9607086  32.1346216
  16.9607561  32.1347975
  16.9608036  32.1349734
  16.9608512  32.1351492
  16.9608987  32.1353251
  16.9609462  32.1355009
  16.9609937  32.1356767
  16.9610412  32.1358525
  16.9610887  32.1360282
  16.9611362  32.136204
  16.9611837  32.1363797
  16.9612312  32.1365554
  16.9612787  32.1367311
  16.9613262  32.1369067
  16.9613736  32.1370824
  16.9614211  32.137258
  16.9614686  32.1374336
  16.961516  32.1376092
  16.9615635  32.1377848
  16.9616109  32.1379603
  16.9616583  32.1381359
  16.9617058  32.1383114
  16.9617532  32.1384869
  16.9618006  32.1386623
  16.9618481  32.1388378
  16.9618955  32.1390132
  16.9619429  32.1391886
  16.9619903  32.139364
  16.9620377  32.1395394
  16.9620851  32.1397148
  16.9621325  32.1398901
  16.9621799  32.1400654
  16.9622272  32.1402407
  16.9622746  32.140416
  16.962322  32.1405913
  16.9623693  32.1407665
  16.9624167  32.1409417
  16.962464  32.1411169
  16.9625114  32.1412921
  16.9625587  32.1414673
  16.9626061  32.1416424
  16.9626534  32.1418176
  16.9627007  32.1419927
  16.9627481  32.1421678
  16.9627954  32.1423428
  16.9628427  32.1425179
  16.96289  32.1426929
  16.9629373  32.1428679
  16.9629846  32.1430429
  16.9630319  32.1432179
  16.9630792  32.1433929
  16.9631264  32.1435678
  16.9631737  32.1437427
  16.963221  32.1439176
  16.9632683  32.1440925
  16.9633155  32.1442674
  16.9633628  32.1444422
  16.96341  32.144617
  16.9634573  32.1447918
  16.9635045  32.1449666
  16.9635517  32.1451414
  16.963599  32.1453161
  16.9636462  32.1454909
  16.9636934  32.1456656
  16.9637406  32.1458403
  16.9637878  32.1460149
  16.963835  32.1461896
  16.9638822  32.1463642
  16.9639294  32.1465388
  16.9639766  32.1467134
  16.9640238  32.146888
  16.964071  32.1470626
  16.9641181  32.1472371
  16.9641653  32.1474116
  16.9642125  32.1475861
  16.9642596  32.1477606
  16.9643068  32.1479351
  16.9643539  32.1481095
  16.9644011  32.1482839
  16.9644482  32.1484583
  16.9644953  32.1486327
  16.9645425  32.1488071
  16.9645896  32.1489814
  16.9646367  32.1491558
  16.9646838  32.1493301
  16.9647309  32.1495044
  16.964778  32.1496787
  16.9648251  32.1498529
  16.9648722  32.1500271
  16.9649193  32.1502014
  16.9649664  32.1503756
  16.9650135  32.1505497
  16.9650605  32.1507239
  16.9651076  32.150898
  16.9651546  32.1510722
  16.9652017  32.1512463
  16.9652488  32.1514203
  16.9652958  32.1515944
  16.9653428  32.1517685
  16.9653899  32.1519425
  16.9654369  32.1521165
  16.9654839  32.1522905
  16.9655309  32.1524645
  16.965578  32.1526384
  16.965625  32.1528123
  16.965672  32.1529863
  16.965719  32.1531602
  16.965766  32.153334
  16.965813  32.1535079
  16.9658599  32.1536817
  16.9659069  32.1538556
  16.9659539  32.1540294
  16.9660009  32.1542031
  16.9660478  32.1543769
  16.9660948  32.1545507
  16.9661417  32.1547244
  16.9661887  32.1548981
  16.9662356  32.1550718
  16.9662826  32.1552454
  16.9663295  32.1554191
  16.9663764  32.1555927
  16.9664233  32.1557663
  16.9664703  32.1559399
  16.9665172  32.1561135
  16.9665641  32.1562871
  16.966611  32.1564606
  16.9666579  32.1566341
  16.9667048  32.1568076
  16.9667517  32.1569811
  16.9667985  32.1571546
  16.9668454  32.157328
  16.9668923  32.1575015
  16.9669392  32.1576749
  16.966986  32.1578483
  16.9670329  32.1580216
  16.9670797  32.158195
  16.9671266  32.1583683
  16.9671734  32.1585416
  16.9672203  32.1587149
  16.9672671  32.1588882
  16.9673139  32.1590615
  16.9673607  32.1592347
  16.9674076  32.1594079
  16.9674544  32.1595811
  16.9675012  32.1597543
  16.967548  32.1599275
  16.9675948  32.1601006
  16.9676416  32.1602738
  16.9676884  32.1604469
  16.9677351  32.16062
  16.9677819  32.160793
  16.9678287  32.1609661
  16.9678754  32.1611391
  16.9679222  32.1613121
  16.967969  32.1614851
  16.9680157  32.1616581
  16.9680625  32.1618311
  16.9681092  32.162004
  16.9681559  32.1621769
  16.9682027  32.1623498
  16.9682494  32.1625227
  16.9682961  32.1626956
  16.9683428  32.1628684
  16.9683895  32.1630413
  16.9684362  32.1632141
  16.9684829  32.1633869
  16.9685296  32.1635597
  16.9685763  32.1637324
  16.968623  32.1639051
  16.9686697  32.1640779
  16.9687164  32.1642506
  16.968763  32.1644232
  16.9688097  32.1645959
  16.9688564  32.1647686
  16.968903  32.1649412
  16.9689497  32.1651138
  16.9689963  32.1652864
  16.969043  32.1654589
  16.9690896  32.1656315
  16.9691362  32.165804
  16.9691829  32.1659765
  16.9692295  32.166149
  16.9692761  32.1663215
  16.9693227  32.166494
  16.9693693  32.1666664
  16.9694159  32.1668388
  16.9694625  32.1670112
  16.9695091  32.1671836
  16.9695557  32.167356
  16.9696023  32.1675283
  16.9696488  32.1677007
  16.9696954  32.167873
  16.969742  32.1680453
  16.9697885  32.1682176
  16.9698351  32.1683898
  16.9698816  32.1685621
  16.9699282  32.1687343
  16.9699747  32.1689065
  16.9700213  32.1690787
  16.9700678  32.1692508
  16.9701143  32.169423
  16.9701608  32.1695951
  16.9702074  32.1697672
  16.9702539  32.1699393
  16.9703004  32.1701114
  16.9703469  32.1702834
  16.9703934  32.1704554
  16.9704399  32.1706275
  16.9704863  32.1707995
  16.9705328  32.1709714
  16.9705793  32.1711434
  16.9706258  32.1713153
  16.9706722  32.1714873
  16.9707187  32.1716592
  16.9707652  32.1718311
  16.9708116  32.1720029
  16.9708581  32.1721748
  16.9709045  32.1723466
  16.9709509  32.1725184
  16.9709974  32.1726902
  16.9710438  32.172862
  16.9710902  32.1730338
  16.9711366  32.1732055
  16.971183  32.1733772
  16.9712294  32.1735489
  16.9712758  32.1737206
  16.9713222  32.1738923
  16.9713686  32.1740639
  16.971415  32.1742356
  16.9714614  32.1744072
  16.9715078  32.1745788
  16.9715542  32.1747503
  16.9716005  32.1749219
  16.9716469  32.1750934
  16.9716932  32.175265
  16.9717396  32.1754365
  16.9717859  32.1756079
  16.9718323  32.1757794
  16.9718786  32.1759509
  16.9719249  32.1761223
  16.9719713  32.1762937
  16.9720176  32.1764651
  16.9720639  32.1766365
  16.9721102  32.1768078
  16.9721565  32.1769792
  16.9722028  32.1771505
  16.9722491  32.1773218
  16.9722954  32.1774931
  16.9723417  32.1776643
  16.972388  32.1778356
  16.9724343  32.1780068
  16.9724805  32.178178
  16.9725268  32.1783492
  16.9725731  32.1785204
  16.9726193  32.1786915
  16.9726656  32.1788627
  16.9727118  32.1790338
  16.9727581  32.1792049
  16.9728043  32.179376
  16.9728506  32.179547
  16.9728968  32.1797181
  16.972943  32.1798891
  16.9729892  32.1800601
  16.9730354  32.1802311
  16.9730816  32.1804021
  16.9731279  32.180573
  16.9731741  32.180744
  16.9732202  32.1809149
  16.9732664  32.1810858
  16.9733126  32.1812567
  16.9733588  32.1814275
  16.973405  32.1815984
  16.9734511  32.1817692
  16.9734973  32.18194
  16.9735435  32.1821108
  16.9735896  32.1822816
  16.9736358  32.1824523
  16.9736819  32.1826231
  16.9737281  32.1827938
  16.9737742  32.1829645
  16.9738203  32.1831352
  16.9738664  32.1833058
  16.9739126  32.1834765
  16.9739587  32.1836471
  16.9740048  32.1838177
  16.9740509  32.1839883
  16.974097  32.1841589
  16.9741431  32.1843294
  16.9741892  32.1845
  16.9742353  32.1846705
  16.9742814  32.184841
  16.9743274  32.1850115
  16.9743735  32.1851819
  16.9744196  32.1853524
  16.9744656  32.1855228
  16.9745117  32.1856932
  16.9745577  32.1858636
  16.9746038  32.186034
  16.9746498  32.1862044
  16.9746959  32.1863747
  16.9747419  32.186545
  16.9747879  32.1867153
  16.974834  32.1868856
  16.97488  32.1870559
  16.974926  32.1872261
  16.974972  32.1873963
  16.975018  32.1875666
  16.975064  32.1877368
  16.97511  32.1879069
  16.975156  32.1880771
  16.975202  32.1882472
  16.9752479  32.1884174
  16.9752939  32.1885875
  16.9753399  32.1887575
  16.9753858  32.1889276
  16.9754318  32.1890977
  16.9754778  32.1892677
  16.9755237  32.1894377
  16.9755697  32.1896077
  16.9756156  32.1897777
  16.9756615  32.1899476
  16.9757075  32.1901176
  16.9757534  32.1902875
  16.9757993  32.1904574
  16.9758452  32.1906273
  16.9758911  32.1907972
  16.975937  32.190967
  16.9759829  32.1911369
  16.9760288  32.1913067
  16.9760747  32.1914765
  16.9761206  32.1916463
  16.9761665  32.191816
  16.9762124  32.1919858
  16.9762582  32.1921555
  16.9763041  32.1923252
  16.97635  32.1924949
  16.9763958  32.1926646
  16.9764417  32.1928342
  16.9764875  32.1930039
  16.9765334  32.1931735
  16.9765792  32.1933431
  16.9766251  32.1935127
  16.9766709  32.1936822
  16.9767167  32.1938518
  16.9767625  32.1940213
  16.9768083  32.1941908
  16.9768541  32.1943603
  16.9769  32.1945298
  16.9769458  32.1946992
  16.9769915  32.1948687
  16.9770373  32.1950381
  16.9770831  32.1952075
  16.9771289  32.1953769
  16.9771747  32.1955463
  16.9772204  32.1957156
  16.9772662  32.195885
  16.977312  32.1960543
  16.9773577  32.1962236
  16.9774035  32.1963928
  16.9774492  32.1965621
  16.977495  32.1967314
  16.9775407  32.1969006
  16.9775864  32.1970698
  16.9776322  32.197239
  16.9776779  32.1974082
  16.9777236  32.1975773
  16.9777693  32.1977464
  16.977815  32.1979156
  16.9778607  32.1980847
  16.9779064  32.1982538
  16.9779521  32.1984228
  16.9779978  32.1985919
  16.9780435  32.1987609
  16.9780892  32.1989299
  16.9781348  32.1990989
  16.9781805  32.1992679
  16.9782262  32.1994368
  16.9782718  32.1996058
  16.9783175  32.1997747
  16.9783631  32.1999436
  16.9784088  32.2001125
  16.9784544  32.2002814
  16.9785001  32.2004502
  16.9785457  32.2006191
  16.9785913  32.2007879
  16.9786369  32.2009567
  16.9786826  32.2011255
  16.9787282  32.2012942
  16.9787738  32.201463
  16.9788194  32.2016317
  16.978865  32.2018004
  16.9789106  32.2019691
  16.9789562  32.2021378
  16.9790017  32.2023064
  16.9790473  32.2024751
  16.9790929  32.2026437
  16.9791385  32.2028123
  16.979184  32.2029809
  16.9792296  32.2031495
  16.9792751  32.203318
  16.9793207  32.2034866
  16.9793662  32.2036551
  16.9794118  32.2038236
  16.9794573  32.203992
  16.9795028  32.2041605
  16.9795484  32.204329
  16.9795939  32.2044974
  16.9796394  32.2046658
  16.9796849  32.2048342
  16.9797304  32.2050026
  16.9797759  32.2051709
  16.9798214  32.2053393
  16.9798669  32.2055076
  16.9799124  32.2056759
  16.9799579  32.2058442
  16.9800034  32.2060124
  16.9800488  32.2061807
  16.9800943  32.2063489
  16.9801398  32.2065171
  16.9801852  32.2066853
  16.9802307  32.2068535
  16.9802761  32.2070217
  16.9803216  32.2071898
  16.980367  32.207358
  16.9804125  32.2075261
  16.9804579  32.2076942
  16.9805033  32.2078622
  16.9805487  32.2080303
  16.9805942  32.2081983
  16.9806396  32.2083664
  16.980685  32.2085344
  16.9807304  32.2087024
  16.9807758  32.2088703
  16.9808212  32.2090383
  16.9808666  32.2092062
  16.9809119  32.2093741
  16.9809573  32.209542
  16.9810027  32.2097099
  16.9810481  32.2098778
  16.9810934  32.2100456
  16.9811388  32.2102135
  16.9811841  32.2103813
  16.9812295  32.2105491
  16.9812748  32.2107169
  16.9813202  32.2108846
  16.9813655  32.2110524
  16.9814108  32.2112201
  16.9814562  32.2113878
  16.9815015  32.2115555
  16.9815468  32.2117231
  16.9815921  32.2118908
  16.9816374  32.2120584
  16.9816827  32.2122261
  16.981728  32.2123937
  16.9817733  32.2125612
  16.9818186  32.2127288
  16.9818639  32.2128964
  16.9819092  32.2130639
  16.9819544  32.2132314
  16.9819997  32.2133989
  16.982045  32.2135664
  16.9820902  32.2137339
  16.9821355  32.2139013
  16.9821807  32.2140687
  16.982226  32.2142361
  16.9822712  32.2144035
  16.9823165  32.2145709
  16.9823617  32.2147383
  16.9824069  32.2149056
  16.9824522  32.2150729
  16.9824974  32.2152402
  16.9825426  32.2154075
  16.9825878  32.2155748
  16.982633  32.215742
  16.9826782  32.2159093
  16.9827234  32.2160765
  16.9827686  32.2162437
  16.9828138  32.2164109
  16.9828589  32.2165781
  16.9829041  32.2167452
  16.9829493  32.2169123
  16.9829945  32.2170795
  16.9830396  32.2172465
  16.9830848  32.2174136
  16.9831299  32.2175807
  16.9831751  32.2177477
  16.9832202  32.2179148
  16.9832654  32.2180818
  16.9833105  32.2182488
  16.9833556  32.2184157
  16.9834007  32.2185827
  16.9834459  32.2187496
  16.983491  32.2189166
  16.9835361  32.2190835
  16.9835812  32.2192504
  16.9836263  32.2194172
  16.9836714  32.2195841
  16.9837165  32.2197509
  16.9837616  32.2199177
  16.9838066  32.2200845
  16.9838517  32.2202513
  16.9838968  32.2204181
  16.9839419  32.2205848
  16.9839869  32.2207516
  16.984032  32.2209183
  16.984077  32.221085
  16.9841221  32.2212517
  16.9841671  32.2214183
  16.9842122  32.221585
  16.9842572  32.2217516
  16.9843022  32.2219182
  16.9843473  32.2220848
  16.9843923  32.2222514
  16.9844373  32.222418
  16.9844823  32.2225845
  16.9845273  32.222751
  16.9845723  32.2229175
  16.9846173  32.223084
  16.9846623  32.2232505
  16.9847073  32.223417
  16.9847523  32.2235834
  16.9847973  32.2237498
  16.9848422  32.2239162
  16.9848872  32.2240826
  16.9849322  32.224249
  16.9849771  32.2244153
  16.9850221  32.2245817
  16.985067  32.224748
  16.985112  32.2249143
  16.9851569  32.2250806
  16.9852019  32.2252468
  16.9852468  32.2254131
  16.9852917  32.2255793
  16.9853366  32.2257455
  16.9853816  32.2259117
  16.9854265  32.2260779
  16.9854714  32.2262441
  16.9855163  32.2264102
  16.9855612  32.2265764
  16.9856061  32.2267425
  16.985651  32.2269086
  16.9856959  32.2270747
  16.9857407  32.2272407
  16.9857856  32.2274068
  16.9858305  32.2275728
  16.9858754  32.2277388
  16.9859202  32.2279048
  16.9859651  32.2280708
  16.9860099  32.2282367
  16.9860548  32.2284027
  16.9860996  32.2285686
  16.9861445  32.2287345
  16.9861893  32.2289004
  16.9862341  32.2290663
  16.986279  32.2292321
  16.9863238  32.2293979
  16.9863686  32.2295638
  16.9864134  32.2297296
  16.9864582  32.2298954
  16.986503  32.2300611
  16.9865478  32.2302269
  16.9865926  32.2303926
  16.9866374  32.2305583
  16.9866822  32.230724
  16.986727  32.2308897
  16.9867717  32.2310554
  16.9868165  32.231221
  16.9868613  32.2313867
  16.986906  32.2315523
  16.9869508  32.2317179
  16.9869955  32.2318835
  16.9870403  32.232049
  16.987085  32.2322146
  16.9871298  32.2323801
  16.9871745  32.2325456
  16.9872192  32.2327111
  16.987264  32.2328766
  16.9873087  32.2330421
  16.9873534  32.2332075
  16.9873981  32.2333729
  16.9874428  32.2335383
  16.9874875  32.2337037
  16.9875322  32.2338691
  16.9875769  32.2340345
  16.9876216  32.2341998
  16.9876663  32.2343652
  16.9877109  32.2345305
  16.9877556  32.2346958
  16.9878003  32.234861
  16.987845  32.2350263
  16.9878896  32.2351915
  16.9879343  32.2353568
  16.9879789  32.235522
  16.9880236  32.2356871
  16.9880682  32.2358523
  16.9881128  32.2360175
  16.9881575  32.2361826
  16.9882021  32.2363477
  16.9882467  32.2365128
  16.9882913  32.2366779
  16.988336  32.236843
  16.9883806  32.2370081
  16.9884252  32.2371731
  16.9884698  32.2373381
  16.9885144  32.2375031
  16.988559  32.2376681
  16.9886035  32.2378331
  16.9886481  32.237998
  16.9886927  32.238163
  16.9887373  32.2383279
  16.9887818  32.2384928
  16.9888264  32.2386577
  16.988871  32.2388225
  16.9889155  32.2389874
  16.9889601  32.2391522
  16.9890046  32.239317
  16.9890492  32.2394818
  16.9890937  32.2396466
  16.9891382  32.2398114
  16.9891828  32.2399762
  16.9892273  32.2401409
  16.9892718  32.2403056
  16.9893163  32.2404703
  16.9893608  32.240635
  16.9894053  32.2407996
  16.9894498  32.2409643
  16.9894943  32.2411289
  16.9895388  32.2412935
  16.9895833  32.2414581
  16.9896278  32.2416227
  16.9896722  32.2417873
  16.9897167  32.2419518
  16.9897612  32.2421164
  16.9898057  32.2422809
  16.9898501  32.2424454
  16.9898946  32.2426099
  16.989939  32.2427743
  16.9899835  32.2429388
  16.9900279  32.2431032
  16.9900723  32.2432676
  16.9901168  32.243432
  16.9901612  32.2435964
  16.9902056  32.2437607
  16.99025  32.2439251
  16.9902944  32.2440894
  16.9903389  32.2442537
  16.9903833  32.244418
  16.9904277  32.2445823
  16.9904721  32.2447466
  16.9905164  32.2449108
  16.9905608  32.245075
  16.9906052  32.2452393
  16.9906496  32.2454034
  16.990694  32.2455676
  16.9907383  32.2457318
  16.9907827  32.2458959
  16.9908271  32.2460601
  16.9908714  32.2462242
  16.9909158  32.2463883
  16.9909601  32.2465523
  16.9910044  32.2467164
  16.9910488  32.2468804
  16.9910931  32.2470445
  16.9911374  32.2472085
  16.9911818  32.2473725
  16.9912261  32.2475365
  16.9912704  32.2477004
  16.9913147  32.2478644
  16.991359  32.2480283
  16.9914033  32.2481922
  16.9914476  32.2483561
  16.9914919  32.24852
  16.9915362  32.2486838
  16.9915805  32.2488477
  16.9916247  32.2490115
  16.991669  32.2491753
  16.9917133  32.2493391
  16.9917575  32.2495029
  16.9918018  32.2496666
  16.9918461  32.2498304
  16.9918903  32.2499941
  16.9919345  32.2501578
  16.9919788  32.2503215
  16.992023  32.2504852
  16.9920673  32.2506488
  16.9921115  32.2508125
  16.9921557  32.2509761
  16.9921999  32.2511397
  16.9922441  32.2513033
  16.9922884  32.2514669
  16.9923326  32.2516304
  16.9923768  32.251794
  16.992421  32.2519575
  16.9924651  32.252121
  16.9925093  32.2522845
  16.9925535  32.252448
  16.9925977  32.2526114
  16.9926419  32.2527749
  16.992686  32.2529383
  16.9927302  32.2531017
  16.9927744  32.2532651
  16.9928185  32.2534285
  16.9928627  32.2535919
  16.9929068  32.2537552
  16.992951  32.2539185
  16.9929951  32.2540818
  16.9930392  32.2542451
  16.9930834  32.2544084
  16.9931275  32.2545717
  16.9931716  32.2547349
  16.9932157  32.2548981
  16.9932598  32.2550613
  16.9933039  32.2552245
  16.993348  32.2553877
  16.9933921  32.2555509
  16.9934362  32.255714
  16.9934803  32.2558772
  16.9935244  32.2560403
  16.9935685  32.2562034
  16.9936126  32.2563664
  16.9936566  32.2565295
  16.9937007  32.2566925
  16.9937448  32.2568556
  16.9937888  32.2570186
  16.9938329  32.2571816
  16.9938769  32.2573446
  16.993921  32.2575075
  16.993965  32.2576705
  16.994009  32.2578334
  16.9940531  32.2579963
  16.9940971  32.2581592
  16.9941411  32.2583221
  16.9941851  32.2584849
  16.9942291  32.2586478
  16.9942731  32.2588106
  16.9943172  32.2589734
  16.9943612  32.2591362
  16.9944051  32.259299
  16.9944491  32.2594618
  16.9944931  32.2596245
  16.9945371  32.2597873
  16.9945811  32.25995
  16.9946251  32.2601127
  16.994669  32.2602754
  16.994713  32.260438
  16.9947569  32.2606007
  16.9948009  32.2607633
  16.9948448  32.2609259
  16.9948888  32.2610885
  16.9949327  32.2612511
  16.9949767  32.2614137
  16.9950206  32.2615762
  16.9950645  32.2617387
  16.9951085  32.2619013
  16.9951524  32.2620638
  16.9951963  32.2622263
  16.9952402  32.2623887
  16.9952841  32.2625512
  16.995328  32.2627136
  16.9953719  32.262876
  16.9954158  32.2630384
  16.9954597  32.2632008
  16.9955036  32.2633632
  16.9955474  32.2635255
  16.9955913  32.2636879
  16.9956352  32.2638502
  16.9956791  32.2640125
  16.9957229  32.2641748
  16.9957668  32.2643371
  16.9958106  32.2644993
  16.9958545  32.2646615
  16.9958983  32.2648238
  16.9959422  32.264986
  16.995986  32.2651482
  16.9960298  32.2653103
  16.9960737  32.2654725
  16.9961175  32.2656346
  16.9961613  32.2657968
  16.9962051  32.2659589
  16.9962489  32.266121
  16.9962927  32.266283
  16.9963365  32.2664451
  16.9963803  32.2666071
  16.9964241  32.2667692
  16.9964679  32.2669312
  16.9965117  32.2670932
  16.9965554  32.2672551
  16.9965992  32.2674171
  16.996643  32.267579
  16.9966868  32.267741
  16.9967305  32.2679029
  16.9967743  32.2680648
  16.996818  32.2682267
  16.9968618  32.2683885
  16.9969055  32.2685504
  16.9969492  32.2687122
  16.996993  32.268874
  16.9970367  32.2690358
  16.9970804  32.2691976
  16.9971242  32.2693593
  16.9971679  32.2695211
  16.9972116  32.2696828
  16.9972553  32.2698445
  16.997299  32.2700062
  16.9973427  32.2701679
  16.9973864  32.2703296
  16.9974301  32.2704912
  16.9974738  32.2706529
  16.9975174  32.2708145
  16.9975611  32.2709761
  16.9976048  32.2711377
  16.9976485  32.2712993
  16.9976921  32.2714608
  16.9977358  32.2716223
  16.9977794  32.2717839
  16.9978231  32.2719454
  16.9978667  32.2721069
  16.9979104  32.2722683
  16.997954  32.2724298
  16.9979976  32.2725912
  16.9980413  32.2727526
  16.9980849  32.2729141
  16.9981285  32.2730754
  16.9981721  32.2732368
  16.9982157  32.2733982
  16.9982593  32.2735595
  16.9983029  32.2737208
  16.9983465  32.2738822
  16.9983901  32.2740435
  16.9984337  32.2742047
  16.9984773  32.274366
  16.9985209  32.2745272
  16.9985645  32.2746885
  16.998608  32.2748497
  16.9986516  32.2750109
  16.9986952  32.2751721
  16.9987387  32.2753332
  16.9987823  32.2754944
  16.9988258  32.2756555
  16.9988694  32.2758166
  16.9989129  32.2759777
  16.9989564  32.2761388
  16.999  32.2762999
  16.9990435  32.2764609
  16.999087  32.276622
  16.9991305  32.276783
  16.9991741  32.276944
  16.9992176  32.277105
  16.9992611  32.2772659
  16.9993046  32.2774269
  16.9993481  32.2775878
  16.9993916  32.2777487
  16.999435  32.2779097
  16.9994785  32.2780705
  16.999522  32.2782314
  16.9995655  32.2783923
  16.999609  32.2785531
  16.9996524  32.2787139
  16.9996959  32.2788748
  16.9997393  32.2790355
  16.9997828  32.2791963
  16.9998262  32.2793571
  16.9998697  32.2795178
  16.9999131  32.2796786
  16.9999566  32.2798393
  17.  32.28


==> figure/correlation/fit_Lr_M500_noUSS_bces.dat <==
  14.  21.2319994
  14.0413927  21.3880498
  14.0791812  21.5305127
  14.1139434  21.6615658
  14.146128  21.7829021
  14.1760913  21.8958634
  14.20412  22.0015317
  14.2304489  22.1007918
  14.2552725  22.1943767
  14.2787536  22.2829005
  14.30103  22.3668825
  14.3222193  22.4467661
  14.3424227  22.5229329
  14.3617278  22.5957133
  14.3802112  22.6653958
  14.39794  22.7322332
  14.4149733  22.7964489
  14.4313638  22.8582408
  14.447158  22.9177852
  14.462398  22.9752398
  14.4771213  23.0307465
  14.4913617  23.084433
  14.50515  23.1364148
  14.5185139  23.1867969
  14.5314789  23.2356749
  14.544068  23.2831359
  14.5563025  23.3292598
  14.5682017  23.3741199
  14.5797836  23.4177835
  14.5910646  23.460313
  14.60206  23.5017656
  14.6127839  23.5421945
  14.6232493  23.5816492
  14.6334685  23.6201755
  14.6434527  23.657816
  14.6532125  23.6946106
  14.6627578  23.7305964
  14.6720979  23.7658083
  14.6812412  23.8002788
  14.6901961  23.8340386
  14.69897  23.8671163
  14.7075702  23.8995389
  14.7160033  23.931332
  14.7242759  23.9625194
  14.7323938  23.9931239
  14.7403627  24.0231667
  14.748188  24.0526682
  14.7558749  24.0816476
  14.763428  24.1101229
  14.770852  24.1381115
  14.7781513  24.1656296
  14.7853298  24.1926929
  14.7923917  24.2193161
  14.7993405  24.2455133
  14.80618  24.2712979
  14.8129134  24.2966827
  14.8195439  24.32168
  14.8260748  24.3463014
  14.8325089  24.370558
  14.8388491  24.3944605
  14.845098  24.418019
  14.8512583  24.4412434
  14.8573325  24.4641429
  14.8633229  24.4867266
  14.8692317  24.509003
  14.8750613  24.5309803
  14.8808136  24.5526666
  14.8864907  24.5740694
  14.8920946  24.595196
  14.8976271  24.6160535
  14.90309  24.6366486
  14.908485  24.6569879
  14.9138139  24.6770776
  14.9190781  24.6969238
  14.9242793  24.7165323
  14.9294189  24.7359087
  14.9344985  24.7550585
  14.9395193  24.773987
  14.9444827  24.7926991
  14.94939  24.8111997
  14.9542425  24.8294936
  14.9590414  24.8475854
  14.9637878  24.8654795
  14.9684829  24.8831801
  14.9731279  24.9006914
  14.9777236  24.9180174
  14.9822712  24.9351619
  14.9867717  24.9521288
  14.9912261  24.9689217
  14.9956352  24.9855441
  15.  25.0019994
  15.0043214  25.018291
  15.0086002  25.034422
  15.0128372  25.0503957
  15.0170333  25.0662151
  15.0211893  25.081883
  15.0253059  25.0974025
  15.0293838  25.1127762
  15.0334238  25.1280069
  15.0374265  25.1430973
  15.0413927  25.1580498
  15.045323  25.172867
  15.049218  25.1875513
  15.0530784  25.2021051
  15.0569049  25.2165307
  15.0606978  25.2308302
  15.064458  25.245006
  15.0681859  25.2590601
  15.071882  25.2729945
  15.075547  25.2868114
  15.0791812  25.3005127
  15.0827854  25.3141002
  15.0863598  25.3275759
  15.0899051  25.3409416
  15.0934217  25.3541991
  15.09691  25.3673501
  15.1003705  25.3803963
  15.1038037  25.3933394
  15.10721  25.406181
  15.1105897  25.4189226
  15.1139434  25.4315658
  15.1172713  25.4441122
  15.1205739  25.4565631
  15.1238516  25.4689201
  15.1271048  25.4811845
  15.1303338  25.4933577
  15.1335389  25.5054411
  15.1367206  25.5174359
  15.1398791  25.5293435
  15.1430148  25.5411652
  15.146128  25.5529021
  15.1492191  25.5645554
  15.1522883  25.5761264
  15.155336  25.5876162
  15.1583625  25.599026
  15.161368  25.6103567
  15.1643529  25.6216096
  15.1673173  25.6327857
  15.1702617  25.643886
  15.1731863  25.6549116
  15.1760913  25.6658634
  15.1789769  25.6767425
  15.1818436  25.6875497
  15.1846914  25.6982861
  15.1875207  25.7089525
  15.1903317  25.7195499
  15.1931246  25.7300791
  15.1958997  25.7405411
  15.1986571  25.7509366
  15.2013971  25.7612665
  15.20412  25.7715317
  15.2068259  25.7817329
  15.209515  25.791871
  15.2121876  25.8019466
  15.2148438  25.8119607
  15.2174839  25.8219138
  15.2201081  25.8318069
  15.2227165  25.8416405
  15.2253093  25.8514154
  15.2278867  25.8611323
  15.2304489  25.8707918
  15.2329961  25.8803947
  15.2355284  25.8899416
  15.2380461  25.8994332
  15.2405492  25.90887
  15.243038  25.9182528
  15.2455127  25.9275821
  15.2479733  25.9368586
  15.25042  25.9460828
  15.252853  25.9552553
  15.2552725  25.9643767
  15.2576786  25.9734476
  15.2600714  25.9824685
  15.2624511  25.99144
  15.2648178  26.0003626
  15.2671717  26.0092368
  15.2695129  26.0180632
  15.2718416  26.0268422
  15.2741578  26.0355745
  15.2764618  26.0442604
  15.2787536  26.0529004
  15.2810334  26.0614952
  15.2833012  26.070045
  15.2855573  26.0785504
  15.2878017  26.0870119
  15.2900346  26.0954299
  15.2922561  26.1038048
  15.2944662  26.112137
  15.2966652  26.1204271
  15.2988531  26.1286755
  15.30103  26.1368825
  15.3031961  26.1450485
  15.3053514  26.153174
  15.307496  26.1612594
  15.3096302  26.1693051
  15.3117539  26.1773114
  15.3138672  26.1852788
  15.3159703  26.1932076
  15.3180633  26.2010981
  15.3201463  26.2089509
  15.3222193  26.2167661
  15.3242825  26.2245442
  15.3263359  26.2322856
  15.3283796  26.2399905
  15.3304138  26.2476593
  15.3324385  26.2552924
  15.3344538  26.26289
  15.3364597  26.2704526
  15.3384565  26.2779804
  15.3404441  26.2854737
  15.3424227  26.2929329
  15.3443923  26.3003582
  15.346353  26.3077501
  15.3483049  26.3151087
  15.350248  26.3224344
  15.3521825  26.3297275
  15.3541084  26.3369882
  15.3560259  26.3442169
  15.3579348  26.3514137
  15.3598355  26.3585791
  15.3617278  26.3657133
  15.363612  26.3728165
  15.365488  26.3798891
  15.3673559  26.3869312
  15.3692159  26.3939432
  15.3710679  26.4009252
  15.372912  26.4078776
  15.3747483  26.4148006
  15.376577  26.4216945
  15.3783979  26.4285595
  15.3802112  26.4353958
  15.382017  26.4422036
  15.3838154  26.4489833
  15.3856063  26.455735
  15.3873898  26.462459
  15.3891661  26.4691555
  15.3909351  26.4758247
  15.392697  26.4824669
  15.3944517  26.4890822
  15.3961993  26.4956709
  15.39794  26.5022332
  15.3996737  26.5087693
  15.4014005  26.5152794
  15.4031205  26.5217637
  15.4048337  26.5282225
  15.4065402  26.5346559
  15.40824  26.541064
  15.4099331  26.5474472
  15.4116197  26.5538057
  15.4132998  26.5601395
  15.4149733  26.5664489
  15.4166405  26.5727341
  15.4183013  26.5789952
  15.4199557  26.5852325
  15.4216039  26.5914462
  15.4232459  26.5976363
  15.4248816  26.6038031
  15.4265113  26.6099468
  15.4281348  26.6160675
  15.4297523  26.6221655
  15.4313638  26.6282408
  15.4329693  26.6342936
  15.4345689  26.6403241
  15.4361626  26.6463325
  15.4377506  26.652319
  15.4393327  26.6582836
  15.4409091  26.6642266
  15.4424798  26.6701481
  15.4440448  26.6760483
  15.4456042  26.6819272
  15.447158  26.6877851
  15.4487063  26.6936222
  15.4502491  26.6994385
  15.4517864  26.7052342
  15.4533183  26.7110095
  15.4548449  26.7167645
  15.456366  26.7224993
  15.4578819  26.7282141
  15.4593925  26.733909
  15.4608978  26.7395842
  15.462398  26.7452398
  15.463893  26.7508759
  15.4653829  26.7564927
  15.4668676  26.7620903
  15.4683473  26.7676688
  15.469822  26.7732284
  15.4712917  26.7787691
  15.4727564  26.7842912
  15.4742163  26.7897947
  15.4756712  26.7952797
  15.4771213  26.8007465
  15.4785665  26.8061951
  15.4800069  26.8116255
  15.4814426  26.8170381
  15.4828736  26.8224328
  15.4842998  26.8278098
  15.4857214  26.8331691
  15.4871384  26.838511
  15.4885507  26.8438356
  15.4899585  26.8491428
  15.4913617  26.854433
  15.4927604  26.859706
  15.4941546  26.8649622
  15.4955443  26.8702015
  15.4969296  26.8754241
  15.4983106  26.8806302
  15.4996871  26.8858197
  15.5010593  26.8909928
  15.5024271  26.8961496
  15.5037907  26.9012902
  15.50515  26.9064148
  15.506505  26.9115233
  15.5078559  26.916616
  15.5092025  26.9216929
  15.510545  26.9267541
  15.5118834  26.9317996
  15.5132176  26.9368297
  15.5145478  26.9418444
  15.5158738  26.9468438
  15.5171959  26.9518279
  15.5185139  26.9567969
  15.519828  26.9617509
  15.5211381  26.9666899
  15.5224442  26.9716141
  15.5237465  26.9765235
  15.5250448  26.9814183
  15.5263393  26.9862984
  15.5276299  26.9911641
  15.5289167  26.9960153
  15.5301997  27.0008522
  15.5314789  27.0056749
  15.5327544  27.0104834
  15.5340261  27.0152778
  15.5352941  27.0200582
  15.5365584  27.0248247
  15.5378191  27.0295774
  15.5390761  27.0343163
  15.5403295  27.0390415
  15.5415792  27.0437531
  15.5428254  27.0484512
  15.544068  27.0531359
  15.5453071  27.0578072
  15.5465427  27.0624652
  15.5477747  27.06711
  15.5490033  27.0717417
  15.5502284  27.0763603
  15.55145  27.0809659
  15.5526682  27.0855585
  15.553883  27.0901384
  15.5550944  27.0947054
  15.5563025  27.0992598
  15.5575072  27.1038015
  15.5587086  27.1083307
  15.5599066  27.1128473
  15.5611014  27.1173516
  15.5622929  27.1218435
  15.5634811  27.1263231
  15.5646661  27.1307904
  15.5658478  27.1352456
  15.5670264  27.1396888
  15.5682017  27.1441199
  15.5693739  27.148539
  15.5705429  27.1529463
  15.5717088  27.1573417
  15.5728716  27.1617253
  15.5740313  27.1660972
  15.5751878  27.1704575
  15.5763414  27.1748063
  15.5774918  27.1791435
  15.5786392  27.1834692
  15.5797836  27.1877835
  15.580925  27.1920865
  15.5820634  27.1963782
  15.5831988  27.2006587
  15.5843312  27.2049281
  15.5854607  27.2091863
  15.5865873  27.2134335
  15.587711  27.2176697
  15.5888317  27.221895
  15.5899496  27.2261094
  15.5910646  27.2303129
  15.5921768  27.2345057
  15.5932861  27.2386878
  15.5943926  27.2428593
  15.5954962  27.2470201
  15.5965971  27.2511704
  15.5976952  27.2553102
  15.5987905  27.2594396
  15.5998831  27.2635585
  15.6009729  27.2676672
  15.60206  27.2717655
  15.6031444  27.2758537
  15.6042261  27.2799316
  15.605305  27.2839994
  15.6063814  27.2880571
  15.607455  27.2921048
  15.608526  27.2961425
  15.6095944  27.3001703
  15.6106602  27.3041882
  15.6117233  27.3081962
  15.6127839  27.3121945
  15.6138418  27.316183
  15.6148972  27.3201619
  15.6159501  27.3241311
  15.6170003  27.3280907
  15.6180481  27.3320407
  15.6190933  27.3359812
  15.6201361  27.3399123
  15.6211763  27.3438339
  15.622214  27.3477462
  15.6232493  27.3516492
  15.6242821  27.3555429
  15.6253125  27.3594273
  15.6263404  27.3633026
  15.6273659  27.3671686
  15.6283889  27.3710256
  15.6294096  27.3748736
  15.6304279  27.3787125
  15.6314438  27.3825424
  15.6324573  27.3863634
  15.6334685  27.3901754
  15.6344773  27.3939787
  15.6354837  27.3977731
  15.6364879  27.4015587
  15.6374897  27.4053356
  15.6384893  27.4091039
  15.6394865  27.4128634
  15.6404814  27.4166144
  15.6414741  27.4203568
  15.6424645  27.4240906
  15.6434527  27.427816
  15.6444386  27.4315328
  15.6454223  27.4352413
  15.6464037  27.4389414
  15.647383  27.4426332
  15.64836  27.4463166
  15.6493349  27.4499918
  15.6503075  27.4536587
  15.651278  27.4573175
  15.6522463  27.4609681
  15.6532125  27.4646105
  15.6541765  27.4682449
  15.6551384  27.4718713
  15.6560982  27.4754896
  15.6570559  27.4790999
  15.6580114  27.4827023
  15.6589648  27.4862968
  15.6599162  27.4898834
  15.6608655  27.4934622
  15.6618127  27.4970332
  15.6627578  27.5005964
  15.6637009  27.5041519
  15.664642  27.5076996
  15.665581  27.5112397
  15.666518  27.5147722
  15.667453  27.518297
  15.6683859  27.5218143
  15.6693169  27.525324
  15.6702459  27.5288262
  15.6711728  27.532321
  15.6720979  27.5358083
  15.6730209  27.5392882
  15.673942  27.5427607
  15.6748611  27.5462259
  15.6757783  27.5496837
  15.6766936  27.5531343
  15.677607  27.5565776
  15.6785184  27.5600137
  15.6794279  27.5634425
  15.6803355  27.5668643
  15.6812412  27.5702788
  15.6821451  27.5736863
  15.683047  27.5770867
  15.6839471  27.58048
  15.6848454  27.5838664
  15.6857417  27.5872457
  15.6866363  27.5906181
  15.687529  27.5939835
  15.6884198  27.5973421
  15.6893089  27.6006938
  15.6901961  27.6040386
  15.6910815  27.6073766
  15.6919651  27.6107078
  15.6928469  27.6140323
  15.6937269  27.61735
  15.6946052  27.620661
  15.6954817  27.6239653
  15.6963564  27.627263
  15.6972293  27.630554
  15.6981005  27.6338384
  15.69897  27.6371163
  15.6998377  27.6403876
  15.7007037  27.6436524
  15.701568  27.6469107
  15.7024305  27.6501625
  15.7032914  27.6534079
  15.7041505  27.6566468
  15.705008  27.6598794
  15.7058637  27.6631056
  15.7067178  27.6663254
  15.7075702  27.6695389
  15.7084209  27.6727462
  15.70927  27.6759471
  15.7101174  27.6791418
  15.7109631  27.6823303
  15.7118072  27.6855126
  15.7126497  27.6886887
  15.7134905  27.6918587
  15.7143298  27.6950226
  15.7151674  27.6981803
  15.7160033  27.701332
  15.7168377  27.7044776
  15.7176705  27.7076172
  15.7185017  27.7107507
  15.7193313  27.7138783
  15.7201593  27.7169999
  15.7209857  27.7201156
  15.7218106  27.7232254
  15.7226339  27.7263293
  15.7234557  27.7294272
  15.7242759  27.7325194
  15.7250945  27.7356057
  15.7259116  27.7386862
  15.7267272  27.7417609
  15.7275413  27.7448299
  15.7283538  27.7478931
  15.7291648  27.7509506
  15.7299743  27.7540024
  15.7307823  27.7570485
  15.7315888  27.760089
  15.7323938  27.7631238
  15.7331973  27.7661531
  15.7339993  27.7691767
  15.7347998  27.7721947
  15.7355989  27.7752072
  15.7363965  27.7782142
  15.7371926  27.7812156
  15.7379873  27.7842116
  15.7387806  27.7872021
  15.7395723  27.7901871
  15.7403627  27.7931667
  15.7411516  27.7961409
  15.7419391  27.7991097
  15.7427251  27.8020731
  15.7435098  27.8050312
  15.744293  27.8079839
  15.7450748  27.8109313
  15.7458552  27.8138734
  15.7466342  27.8168103
  15.7474118  27.8197419
  15.748188  27.8226682
  15.7489629  27.8255894
  15.7497363  27.8285053
  15.7505084  27.831416
  15.7512791  27.8343216
  15.7520484  27.837222
  15.7528164  27.8401173
  15.7535831  27.8430075
  15.7543483  27.8458926
  15.7551123  27.8487726
  15.7558749  27.8516476
  15.7566361  27.8545175
  15.757396  27.8573824
  15.7581546  27.8602423
  15.7589119  27.8630972
  15.7596678  27.8659471
  15.7604225  27.8687921
  15.7611758  27.8716322
  15.7619278  27.8744673
  15.7626786  27.8772975
  15.763428  27.8801229
  15.7641761  27.8829434
  15.764923  27.885759
  15.7656686  27.8885698
  15.7664128  27.8913758
  15.7671559  27.894177
  15.7678976  27.8969734
  15.7686381  27.899765
  15.7693773  27.9025519
  15.7701153  27.905334
  15.770852  27.9081114
  15.7715875  27.9108842
  15.7723217  27.9136522
  15.7730547  27.9164156
  15.7737864  27.9191743
  15.774517  27.9219283
  15.7752463  27.9246778
  15.7759743  27.9274226
  15.7767012  27.9301628
  15.7774268  27.9328985
  15.7781513  27.9356296
  15.7788745  27.9383561
  15.7795965  27.9410781
  15.7803173  27.9437956
  15.7810369  27.9465086
  15.7817554  27.9492171
  15.7824726  27.9519212
  15.7831887  27.9546207
  15.7839036  27.9573159
  15.7846173  27.9600066
  15.7853298  27.9626928
  15.7860412  27.9653747
  15.7867514  27.9680522
  15.7874605  27.9707254
  15.7881684  27.9733941
  15.7888751  27.9760585
  15.7895807  27.9787186
  15.7902852  27.9813744
  15.7909885  27.9840259
  15.7916906  27.9866731
  15.7923917  27.989316
  15.7930916  27.9919547
  15.7937904  27.9945891
  15.794488  27.9972193
  15.7951846  27.9998453
  15.79588  28.002467
  15.7965743  28.0050846
  15.7972675  28.007698
  15.7979596  28.0103072
  15.7986506  28.0129123
  15.7993405  28.0155132
  15.8000294  28.01811
  15.8007171  28.0207027
  15.8014037  28.0232913
  15.8020893  28.0258759
  15.8027737  28.0284563
  15.8034571  28.0310327
  15.8041394  28.033605
  15.8048207  28.0361733
  15.8055009  28.0387376
  15.80618  28.0412979
  15.806858  28.0438541
  15.807535  28.0464064
  15.808211  28.0489547
  15.8088859  28.0514991
  15.8095597  28.0540395
  15.8102325  28.056576
  15.8109043  28.0591085
  15.811575  28.0616371
  15.8122447  28.0641619
  15.8129134  28.0666827
  15.813581  28.0691997
  15.8142476  28.0717128
  15.8149132  28.0742221
  15.8155777  28.0767275
  15.8162413  28.0792291
  15.8169038  28.0817268
  15.8175654  28.0842208
  15.8182259  28.086711
  15.8188854  28.0891974
  15.8195439  28.09168
  15.8202015  28.0941589
  15.820858  28.096634
  15.8215135  28.0991054
  15.8221681  28.101573
  15.8228216  28.104037
  15.8234742  28.1064972
  15.8241258  28.1089538
  15.8247765  28.1114066
  15.8254261  28.1138558
  15.8260748  28.1163014
  15.8267225  28.1187433
  15.8273693  28.1211815
  15.8280151  28.1236162
  15.8286599  28.1260472
  15.8293038  28.1284746
  15.8299467  28.1308984
  15.8305887  28.1333186
  15.8312297  28.1357353
  15.8318698  28.1381484
  15.8325089  28.140558
  15.8331471  28.142964
  15.8337844  28.1453665
  15.8344207  28.1477654
  15.8350561  28.1501609
  15.8356906  28.1525528
  15.8363241  28.1549413
  15.8369567  28.1573263
  15.8375884  28.1597078
  15.8382192  28.1620858
  15.8388491  28.1644604
  15.839478  28.1668316
  15.8401061  28.1691993
  15.8407332  28.1715637
  15.8413595  28.1739246
  15.8419848  28.1762821
  15.8426092  28.1786362
  15.8432328  28.1809869
  15.8438554  28.1833343
  15.8444772  28.1856783
  15.845098  28.188019
  15.845718  28.1903563
  15.8463371  28.1926903
  15.8469553  28.1950209
  15.8475727  28.1973483
  15.8481891  28.1996723
  15.8488047  28.2019931
  15.8494194  28.2043106
  15.8500333  28.2066247
  15.8506462  28.2089357
  15.8512583  28.2112433
  15.8518696  28.2135478
  15.85248  28.2158489
  15.8530895  28.2181469
  15.8536982  28.2204416
  15.854306  28.2227331
  15.854913  28.2250215
  15.8555192  28.2273066
  15.8561244  28.2295885
  15.8567289  28.2318673
  15.8573325  28.2341429
  15.8579353  28.2364153
  15.8585372  28.2386846
  15.8591383  28.2409507
  15.8597386  28.2432138
  15.860338  28.2454736
  15.8609366  28.2477304
  15.8615344  28.2499841
  15.8621314  28.2522347
  15.8627275  28.2544821
  15.8633229  28.2567265
  15.8639174  28.2589679
  15.8645111  28.2612061
  15.865104  28.2634413
  15.8656961  28.2656735
  15.8662873  28.2679026
  15.8668778  28.2701287
  15.8674675  28.2723518
  15.8680564  28.2745718
  15.8686444  28.2767889
  15.8692317  28.2790029
  15.8698182  28.281214
  15.8704039  28.2834221
  15.8709888  28.2856272
  15.8715729  28.2878293
  15.8721563  28.2900285
  15.8727388  28.2922247
  15.8733206  28.294418
  15.8739016  28.2966084
  15.8744818  28.2987958
  15.8750613  28.3009803
  15.8756399  28.3031619
  15.8762178  28.3053406
  15.876795  28.3075164
  15.8773713  28.3096893
  15.877947  28.3118594
  15.8785218  28.3140265
  15.8790959  28.3161908
  15.8796692  28.3183523
  15.8802418  28.3205109
  15.8808136  28.3226666
  15.8813847  28.3248195
  15.881955  28.3269696
  15.8825245  28.3291169
  15.8830934  28.3312613
  15.8836614  28.333403
  15.8842288  28.3355418
  15.8847954  28.3376779
  15.8853612  28.3398112
  15.8859263  28.3419417
  15.8864907  28.3440694
  15.8870544  28.3461944
  15.8876173  28.3483166
  15.8881795  28.3504361
  15.888741  28.3525528
  15.8893017  28.3546668
  15.8898617  28.3567781
  15.890421  28.3588866
  15.8909796  28.3609924
  15.8915375  28.3630956
  15.8920946  28.365196
  15.892651  28.3672938
  15.8932068  28.3693888
  15.8937618  28.3714812
  15.8943161  28.3735709
  15.8948697  28.375658
  15.8954225  28.3777424
  15.8959747  28.3798241
  15.8965262  28.3819032
  15.897077  28.3839797
  15.8976271  28.3860535
  15.8981765  28.3881247
  15.8987252  28.3901933
  15.8992732  28.3922593
  15.8998205  28.3943227
  15.9003671  28.3963834
  15.9009131  28.3984416
  15.9014583  28.4004972
  15.9020029  28.4025503
  15.9025468  28.4046007
  15.90309  28.4066486
  15.9036325  28.4086939
  15.9041744  28.4107367
  15.9047155  28.412777
  15.905256  28.4148147
  15.9057959  28.4168498
  15.906335  28.4188825
  15.9068735  28.4209126
  15.9074114  28.4229402
  15.9079485  28.4249653
  15.908485  28.4269879
  15.9090209  28.429008
  15.909556  28.4310256
  15.9100905  28.4330407
  15.9106244  28.4350534
  15.9111576  28.4370635
  15.9116902  28.4390713
  15.9122221  28.4410765
  15.9127533  28.4430793
  15.9132839  28.4450797
  15.9138139  28.4470776
  15.9143432  28.4490731
  15.9148718  28.4510661
  15.9153998  28.4530567
  15.9159272  28.4550449
  15.9164539  28.4570307
  15.91698  28.4590141
  15.9175055  28.4609951
  15.9180303  28.4629737
  15.9185545  28.4649499
  15.9190781  28.4669238
  15.919601  28.4688952
  15.9201233  28.4708643
  15.920645  28.472831
  15.9211661  28.4747954
  15.9216865  28.4767574
  15.9222063  28.478717
  15.9227255  28.4806743
  15.923244  28.4826293
  15.923762  28.484582
  15.9242793  28.4865323
  15.924796  28.4884803
  15.9253121  28.4904259
  15.9258276  28.4923693
  15.9263424  28.4943104
  15.9268567  28.4962492
  15.9273704  28.4981856
  15.9278834  28.5001198
  15.9283959  28.5020517
  15.9289077  28.5039814
  15.9294189  28.5059087
  15.9299296  28.5078338
  15.9304396  28.5097566
  15.930949  28.5116772
  15.9314579  28.5135955
  15.9319661  28.5155116
  15.9324738  28.5174255
  15.9329808  28.5193371
  15.9334873  28.5212464
  15.9339932  28.5231536
  15.9344985  28.5250585
  15.9350032  28.5269612
  15.9355073  28.5288618
  15.9360108  28.5307601
  15.9365137  28.5326562
  15.9370161  28.5345501
  15.9375179  28.5364418
  15.9380191  28.5383314
  15.9385197  28.5402187
  15.9390198  28.5421039
  15.9395193  28.5439869
  15.9400182  28.5458678
  15.9405165  28.5477465
  15.9410142  28.5496231
  15.9415114  28.5514975
  15.9420081  28.5533697
  15.9425041  28.5552398
  15.9429996  28.5571078
  15.9434945  28.5589737
  15.9439889  28.5608374
  15.9444827  28.562699
  15.9449759  28.5645585
  15.9454686  28.5664159
  15.9459607  28.5682712
  15.9464523  28.5701244
  15.9469433  28.5719755
  15.9474337  28.5738245
  15.9479236  28.5756714
  15.948413  28.5775162
  15.9489018  28.579359
  15.94939  28.5811997
  15.9498777  28.5830383
  15.9503649  28.5848749
  15.9508515  28.5867094
  15.9513375  28.5885418
  15.951823  28.5903722
  15.952308  28.5922006
  15.9527924  28.5940269
  15.9532763  28.5958511
  15.9537597  28.5976734
  15.9542425  28.5994936
  15.9547248  28.6013118
  15.9552065  28.603128
  15.9556878  28.6049422
  15.9561684  28.6067543
  15.9566486  28.6085645
  15.9571282  28.6103727
  15.9576073  28.6121788
  15.9580858  28.613983
  15.9585639  28.6157852
  15.9590414  28.6175854
  15.9595184  28.6193836
  15.9599948  28.6211799
  15.9604708  28.6229742
  15.9609462  28.6247665
  15.9614211  28.6265569
  15.9618955  28.6283453
  15.9623693  28.6301318
  15.9628427  28.6319163
  15.9633155  28.6336988
  15.9637878  28.6354795
  15.9642596  28.6372582
  15.9647309  28.6390349
  15.9652017  28.6408098
  15.965672  28.6425827
  15.9661417  28.6443537
  15.966611  28.6461228
  15.9670797  28.64789
  15.967548  28.6496552
  15.9680157  28.6514186
  15.9684829  28.6531801
  15.9689497  28.6549397
  15.9694159  28.6566973
  15.9698816  28.6584532
  15.9703469  28.6602071
  15.9708116  28.6619591
  15.9712758  28.6637093
  15.9717396  28.6654576
  15.9722028  28.6672041
  15.9726656  28.6689486
  15.9731279  28.6706914
  15.9735896  28.6724322
  15.9740509  28.6741713
  15.9745117  28.6759084
  15.974972  28.6776438
  15.9754318  28.6793773
  15.9758911  28.6811089
  15.97635  28.6828388
  15.9768083  28.6845668
  15.9772662  28.686293
  15.9777236  28.6880174
  15.9781805  28.6897399
  15.9786369  28.6914607
  15.9790929  28.6931796
  15.9795484  28.6948967
  15.9800034  28.6966121
  15.9804579  28.6983256
  15.9809119  28.7000374
  15.9813655  28.7017473
  15.9818186  28.7034555
  15.9822712  28.7051619
  15.9827234  28.7068665
  15.9831751  28.7085694
  15.9836263  28.7102705
  15.984077  28.7119698
  15.9845273  28.7136673
  15.9849771  28.7153631
  15.9854265  28.7170572
  15.9858754  28.7187495
  15.9863238  28.72044
  15.9867717  28.7221288
  15.9872192  28.7238159
  15.9876663  28.7255012
  15.9881128  28.7271848
  15.988559  28.7288666
  15.9890046  28.7305468
  15.9894498  28.7322252
  15.9898946  28.7339019
  15.9903389  28.7355768
  15.9907827  28.7372501
  15.9912261  28.7389217
  15.991669  28.7405915
  15.9921115  28.7422597
  15.9925535  28.7439261
  15.9929951  28.7455909
  15.9934362  28.7472539
  15.9938769  28.7489153
  15.9943172  28.750575
  15.9947569  28.752233
  15.9951963  28.7538894
  15.9956352  28.755544
  15.9960737  28.757197
  15.9965117  28.7588484
  15.9969492  28.760498
  15.9973864  28.762146
  15.9978231  28.7637924
  15.9982593  28.7654371
  15.9986952  28.7670801
  15.9991305  28.7687215
  15.9995655  28.7703612
  16.  28.7719994
  16.0004341  28.7736358
  16.0008677  28.7752707
  16.0013009  28.7769039
  16.0017337  28.7785355
  16.0021661  28.7801654
  16.002598  28.7817937
  16.0030295  28.7834205
  16.0034605  28.7850456
  16.0038912  28.7866691
  16.0043214  28.7882909
  16.0047512  28.7899112
  16.0051805  28.7915299
  16.0056094  28.793147
  16.006038  28.7947624
  16.006466  28.7963763
  16.0068937  28.7979886
  16.007321  28.7995994
  16.0077478  28.8012085
  16.0081742  28.802816
  16.0086002  28.804422
  16.0090257  28.8060264
  16.0094509  28.8076292
  16.0098756  28.8092305
  16.0103  28.8108302
  16.0107239  28.8124283
  16.0111474  28.8140249
  16.0115704  28.8156199
  16.0119931  28.8172134
  16.0124154  28.8188053
  16.0128372  28.8203957
  16.0132587  28.8219845
  16.0136797  28.8235718
  16.0141003  28.8251576
  16.0145205  28.8267418
  16.0149403  28.8283245
  16.0153598  28.8299056
  16.0157788  28.8314853
  16.0161974  28.8330634
  16.0166155  28.83464
  16.0170333  28.836215
  16.0174507  28.8377886
  16.0178677  28.8393607
  16.0182843  28.8409312
  16.0187005  28.8425002
  16.0191163  28.8440678
  16.0195317  28.8456338
  16.0199467  28.8471983
  16.0203613  28.8487614
  16.0207755  28.8503229
  16.0211893  28.851883
  16.0216027  28.8534416
  16.0220157  28.8549987
  16.0224284  28.8565543
  16.0228406  28.8581085
  16.0232525  28.8596611
  16.0236639  28.8612123
  16.024075  28.8627621
  16.0244857  28.8643103
  16.024896  28.8658571
  16.0253059  28.8674025
  16.0257154  28.8689464
  16.0261245  28.8704888
  16.0265333  28.8720298
  16.0269416  28.8735693
  16.0273496  28.8751074
  16.0277572  28.876644
  16.0281644  28.8781792
  16.0285713  28.879713
  16.0289777  28.8812453
  16.0293838  28.8827762
  16.0297895  28.8843057
  16.0301948  28.8858337
  16.0305997  28.8873603
  16.0310043  28.8888855
  16.0314085  28.8904093
  16.0318123  28.8919316
  16.0322157  28.8934526
  16.0326188  28.8949721
  16.0330214  28.8964902
  16.0334238  28.8980069
  16.0338257  28.8995222
  16.0342273  28.9010361
  16.0346285  28.9025486
  16.0350293  28.9040598
  16.0354297  28.9055695
  16.0358298  28.9070778
  16.0362295  28.9085847
  16.0366289  28.9100903
  16.0370279  28.9115945
  16.0374265  28.9130973
  16.0378248  28.9145987
  16.0382226  28.9160987
  16.0386202  28.9175974
  16.0390173  28.9190947
  16.0394141  28.9205906
  16.0398106  28.9220851
  16.0402066  28.9235783
  16.0406023  28.9250702
  16.0409977  28.9265607
  16.0413927  28.9280498
  16.0417873  28.9295376
  16.0421816  28.931024
  16.0425755  28.932509
  16.0429691  28.9339928
  16.0433623  28.9354751
  16.0437551  28.9369562
  16.0441476  28.9384359
  16.0445398  28.9399143
  16.0449315  28.9413913
  16.045323  28.942867
  16.0457141  28.9443414
  16.0461048  28.9458144
  16.0464952  28.9472861
  16.0468852  28.9487565
  16.0472749  28.9502256
  16.0476642  28.9516934
  16.0480532  28.9531598
  16.0484418  28.954625
  16.0488301  28.9560888
  16.049218  28.9575513
  16.0496056  28.9590125
  16.0499929  28.9604724
  16.0503798  28.961931
  16.0507663  28.9633884
  16.0511525  28.9648444
  16.0515384  28.9662991
  16.0519239  28.9677525
  16.0523091  28.9692047
  16.0526939  28.9706555
  16.0530784  28.9721051
  16.0534626  28.9735534
  16.0538464  28.9750004
  16.0542299  28.9764461
  16.0546131  28.9778906
  16.0549959  28.9793338
  16.0553783  28.9807757
  16.0557605  28.9822163
  16.0561423  28.9836557
  16.0565237  28.9850938
  16.0569049  28.9865306
  16.0572856  28.9879662
  16.0576661  28.9894006
  16.0580462  28.9908336
  16.058426  28.9922655
  16.0588055  28.993696
  16.0591846  28.9951254
  16.0595634  28.9965534
  16.0599419  28.9979803
  16.06032  28.9994059
  16.0606978  29.0008302
  16.0610753  29.0022533
  16.0614525  29.0036752
  16.0618293  29.0050958
  16.0622058  29.0065153
  16.062582  29.0079334
  16.0629578  29.0093504
  16.0633334  29.0107661
  16.0637086  29.0121806
  16.0640834  29.0135939
  16.064458  29.015006
  16.0648322  29.0164168
  16.0652061  29.0178265
  16.0655797  29.0192349
  16.065953  29.0206421
  16.0663259  29.0220481
  16.0666986  29.0234529
  16.0670709  29.0248565
  16.0674428  29.0262589
  16.0678145  29.0276601
  16.0681859  29.0290601
  16.0685569  29.0304589
  16.0689276  29.0318565
  16.069298  29.0332529
  16.0696681  29.0346481
  16.0700379  29.0360421
  16.0704073  29.037435
  16.0707765  29.0388266
  16.0711453  29.0402171
  16.0715138  29.0416064
  16.071882  29.0429945
  16.0722499  29.0443815
  16.0726175  29.0457672
  16.0729847  29.0471518
  16.0733517  29.0485353
  16.0737184  29.0499175
  16.0740847  29.0512986
  16.0744507  29.0526786
  16.0748164  29.0540573
  16.0751819  29.0554349
  16.075547  29.0568114
  16.0759118  29.0581867
  16.0762763  29.0595608
  16.0766404  29.0609338
  16.0770043  29.0623057
  16.0773679  29.0636764
  16.0777312  29.0650459
  16.0780942  29.0664143
  16.0784568  29.0677816
  16.0788192  29.0691477
  16.0791812  29.0705127
  16.079543  29.0718765
  16.0799045  29.0732392
  16.0802656  29.0746008
  16.0806265  29.0759612
  16.080987  29.0773205
  16.0813473  29.0786787
  16.0817073  29.0800358
  16.0820669  29.0813917
  16.0824263  29.0827465
  16.0827854  29.0841002
  16.0831441  29.0854528
  16.0835026  29.0868042
  16.0838608  29.0881546
  16.0842187  29.0895038
  16.0845763  29.0908519
  16.0849336  29.0921989
  16.0852906  29.0935448
  16.0856473  29.0948896
  16.0860037  29.0962333
  16.0863598  29.0975759
  16.0867157  29.0989174
  16.0870712  29.1002578
  16.0874265  29.1015971
  16.0877814  29.1029353
  16.0881361  29.1042724
  16.0884905  29.1056084
  16.0888446  29.1069434
  16.0891984  29.1082772
  16.0895519  29.10961
  16.0899051  29.1109416
  16.0902581  29.1122722
  16.0906107  29.1136017
  16.0909631  29.1149302
  16.0913152  29.1162575
  16.091667  29.1175838
  16.0920185  29.118909
  16.0923697  29.1202331
  16.0927206  29.1215562
  16.0930713  29.1228782
  16.0934217  29.1241991
  16.0937718  29.125519
  16.0941216  29.1268378
  16.0944711  29.1281555
  16.0948204  29.1294722
  16.0951694  29.1307878
  16.095518  29.1321024
  16.0958665  29.1334159
  16.0962146  29.1347283
  16.0965624  29.1360397
  16.09691  29.1373501
  16.0972573  29.1386594
  16.0976043  29.1399677
  16.0979511  29.1412749
  16.0982975  29.1425811
  16.0986437  29.1438862
  16.0989896  29.1451903
  16.0993353  29.1464934
  16.0996806  29.1477954
  16.1000257  29.1490964
  16.1003705  29.1503963
  16.1007151  29.1516952
  16.1010594  29.1529931
  16.1014034  29.15429
  16.1017471  29.1555858
  16.1020905  29.1568806
  16.1024337  29.1581744
  16.1027766  29.1594672
  16.1031193  29.1607589
  16.1034616  29.1620497
  16.1038037  29.1633394
  16.1041456  29.1646281
  16.1044871  29.1659158
  16.1048284  29.1672024
  16.1051694  29.1684881
  16.1055102  29.1697728
  16.1058507  29.1710564
  16.1061909  29.172339
  16.1065309  29.1736207
  16.1068705  29.1749013
  16.10721  29.1761809
  16.1075491  29.1774596
  16.107888  29.1787372
  16.1082267  29.1800139
  16.108565  29.1812895
  16.1089031  29.1825641
  16.109241  29.1838378
  16.1095785  29.1851105
  16.1099159  29.1863822
  16.1102529  29.1876529
  16.1105897  29.1889226
  16.1109262  29.1901913
  16.1112625  29.191459
  16.1115985  29.1927258
  16.1119343  29.1939916
  16.1122698  29.1952564
  16.112605  29.1965202
  16.11294  29.1977831
  16.1132747  29.1990449
  16.1136092  29.2003059
  16.1139434  29.2015658
  16.1142773  29.2028248
  16.114611  29.2040828
  16.1149444  29.2053398
  16.1152776  29.2065959
  16.1156105  29.207851
  16.1159432  29.2091051
  16.1162756  29.2103583
  16.1166077  29.2116106
  16.1169396  29.2128618
  16.1172713  29.2141121
  16.1176027  29.2153615
  16.1179338  29.2166099
  16.1182647  29.2178574
  16.1185954  29.2191039
  16.1189258  29.2203494
  16.1192559  29.2215941
  16.1195858  29.2228377
  16.1199154  29.2240805
  16.1202448  29.2253222
  16.1205739  29.2265631
  16.1209028  29.227803
  16.1212315  29.2290419
  16.1215598  29.23028
  16.121888  29.2315171
  16.1222159  29.2327532
  16.1225435  29.2339884
  16.1228709  29.2352227
  16.1231981  29.2364561
  16.123525  29.2376885
  16.1238516  29.23892
  16.1241781  29.2401506
  16.1245042  29.2413803
  16.1248301  29.242609
  16.1251558  29.2438368
  16.1254813  29.2450637
  16.1258065  29.2462897
  16.1261314  29.2475148
  16.1264561  29.2487389
  16.1267806  29.2499621
  16.1271048  29.2511844
  16.1274288  29.2524058
  16.1277525  29.2536263
  16.128076  29.2548459
  16.1283993  29.2560646
  16.1287223  29.2572824
  16.1290451  29.2584992
  16.1293676  29.2597152
  16.1296899  29.2609303
  16.1300119  29.2621444
  16.1303338  29.2633577
  16.1306553  29.26457
  16.1309767  29.2657815
  16.1312978  29.266992
  16.1316187  29.2682017
  16.1319393  29.2694105
  16.1322597  29.2706184
  16.1325798  29.2718254
  16.1328998  29.2730315
  16.1332195  29.2742367
  16.1335389  29.275441
  16.1338581  29.2766445
  16.1341771  29.2778471
  16.1344959  29.2790487
  16.1348144  29.2802495
  16.1351327  29.2814495
  16.1354507  29.2826485
  16.1357685  29.2838467
  16.1360861  29.2850439
  16.1364034  29.2862404
  16.1367206  29.2874359
  16.1370375  29.2886306
  16.1373541  29.2898244
  16.1376705  29.2910173
  16.1379867  29.2922093
  16.1383027  29.2934005
  16.1386184  29.2945909
  16.1389339  29.2957803
  16.1392492  29.2969689
  16.1395643  29.2981566
  16.1398791  29.2993435
  16.1401937  29.3005295
  16.140508  29.3017147
  16.1408222  29.302899
  16.1411361  29.3040824
  16.1414498  29.305265
  16.1417632  29.3064467
  16.1420765  29.3076276
  16.1423895  29.3088076
  16.1427022  29.3099868
  16.1430148  29.3111652
  16.1433271  29.3123426
  16.1436392  29.3135193
  16.1439511  29.3146951
  16.1442628  29.31587
  16.1445742  29.3170441
  16.1448854  29.3182174
  16.1451964  29.3193898
  16.1455072  29.3205614
  16.1458177  29.3217321
  16.146128  29.3229021
  16.1464381  29.3240711
  16.146748  29.3252394
  16.1470577  29.3264068
  16.1473671  29.3275734
  16.1476763  29.3287391
  16.1479853  29.329904
  16.1482941  29.3310681
  16.1486027  29.3322314
  16.148911  29.3333938
  16.1492191  29.3345554
  16.149527  29.3357162
  16.1498347  29.3368762
  16.1501422  29.3380353
  16.1504494  29.3391936
  16.1507564  29.3403511
  16.1510633  29.3415078
  16.1513699  29.3426637
  16.1516762  29.3438187
  16.1519824  29.344973
  16.1522883  29.3461264
  16.1525941  29.347279
  16.1528996  29.3484308
  16.1532049  29.3495818
  16.15351  29.350732
  16.1538149  29.3518814
  16.1541195  29.35303
  16.154424  29.3541777
  16.1547282  29.3553247
  16.1550322  29.3564709
  16.155336  29.3576162
  16.1556396  29.3587608
  16.155943  29.3599045
  16.1562462  29.3610475
  16.1565492  29.3621897
  16.1568519  29.363331
  16.1571544  29.3644716
  16.1574568  29.3656114
  16.1577589  29.3667504
  16.1580608  29.3678885
  16.1583625  29.369026
  16.158664  29.3701626
  16.1589653  29.3712984
  16.1592663  29.3724334
  16.1595672  29.3735677
  16.1598678  29.3747011
  16.1601683  29.3758338
  16.1604685  29.3769657
  16.1607686  29.3780968
  16.1610684  29.3792272
  16.161368  29.3803567
  16.1616674  29.3814855
  16.1619666  29.3826135
  16.1622656  29.3837407
  16.1625644  29.3848672
  16.162863  29.3859928
  16.1631614  29.3871177
  16.1634596  29.3882419
  16.1637575  29.3893652
  16.1640553  29.3904878
  16.1643529  29.3916096
  16.1646502  29.3927307
  16.1649474  29.393851
  16.1652443  29.3949705
  16.1655411  29.3960892
  16.1658376  29.3972072
  16.166134  29.3983244
  16.1664301  29.3994409
  16.1667261  29.4005566
  16.1670218  29.4016715
  16.1673173  29.4027857
  16.1676127  29.4038991
  16.1679078  29.4050118
  16.1682027  29.4061237
  16.1684975  29.4072349
  16.168792  29.4083453
  16.1690864  29.4094549
  16.1693805  29.4105638
  16.1696744  29.411672
  16.1699682  29.4127794
  16.1702617  29.413886
  16.1705551  29.4149919
  16.1708482  29.4160971
  16.1711412  29.4172015
  16.1714339  29.4183052
  16.1717265  29.4194081
  16.1720188  29.4205103
  16.172311  29.4216117
  16.1726029  29.4227124
  16.1728947  29.4238124
  16.1731863  29.4249116
  16.1734776  29.4260101
  16.1737688  29.4271078
  16.1740598  29.4282048
  16.1743506  29.4293011
  16.1746412  29.4303967
  16.1749316  29.4314915
  16.1752218  29.4325855
  16.1755118  29.4336789
  16.1758016  29.4347715
  16.1760913  29.4358634
  16.1763807  29.4369546
  16.1766699  29.438045
  16.176959  29.4391347
  16.1772478  29.4402237
  16.1775365  29.441312
  16.177825  29.4423995
  16.1781133  29.4434863
  16.1784013  29.4445724
  16.1786892  29.4456578
  16.1789769  29.4467424
  16.1792645  29.4478264
  16.1795518  29.4489096
  16.1798389  29.4499921
  16.1801259  29.4510739
  16.1804126  29.452155
  16.1806992  29.4532353
  16.1809856  29.454315
  16.1812718  29.4553939
  16.1815578  29.4564722
  16.1818436  29.4575497
  16.1821292  29.4586265
  16.1824147  29.4597026
  16.1826999  29.460778
  16.182985  29.4618527
  16.1832698  29.4629267
  16.1835545  29.4639999
  16.183839  29.4650725
  16.1841234  29.4661444
  16.1844075  29.4672156
  16.1846914  29.468286
  16.1849752  29.4693558
  16.1852588  29.4704249
  16.1855422  29.4714933
  16.1858254  29.472561
  16.1861084  29.4736279
  16.1863912  29.4746942
  16.1866739  29.4757598
  16.1869563  29.4768247
  16.1872386  29.477889
  16.1875207  29.4789525
  16.1878026  29.4800153
  16.1880844  29.4810774
  16.1883659  29.4821389
  16.1886473  29.4831997
  16.1889285  29.4842597
  16.1892095  29.4853191
  16.1894903  29.4863778
  16.189771  29.4874359
  16.1900514  29.4884932
  16.1903317  29.4895499
  16.1906118  29.4906058
  16.1908917  29.4916611
  16.1911715  29.4927157
  16.191451  29.4937697
  16.1917304  29.4948229
  16.1920096  29.4958755
  16.1922886  29.4969274
  16.1925675  29.4979787
  16.1928461  29.4990292
  16.1931246  29.5000791
  16.1934029  29.5011283
  16.193681  29.5021768
  16.193959  29.5032247
  16.1942367  29.5042719
  16.1945143  29.5053184
  16.1947918  29.5063643
  16.195069  29.5074095
  16.1953461  29.508454
  16.1956229  29.5094979
  16.1958997  29.510541
  16.1961762  29.5115836
  16.1964525  29.5126254
  16.1967287  29.5136666
  16.1970047  29.5147072
  16.1972806  29.5157471
  16.1975562  29.5167863
  16.1978317  29.5178248
  16.198107  29.5188627
  16.1983821  29.5199
  16.1986571  29.5209366
  16.1989319  29.5219725
  16.1992065  29.5230078
  16.1994809  29.5240424
  16.1997552  29.5250764
  16.2000293  29.5261097
  16.2003032  29.5271424
  16.2005769  29.5281744
  16.2008505  29.5292057
  16.2011239  29.5302364
  16.2013971  29.5312665
  16.2016702  29.5322959
  16.2019431  29.5333247
  16.2022158  29.5343528
  16.2024883  29.5353803
  16.2027607  29.5364071
  16.2030329  29.5374333
  16.2033049  29.5384589
  16.2035768  29.5394838
  16.2038485  29.5405081
  16.20412  29.5415317
  16.2043913  29.5425547
  16.2046625  29.543577
  16.2049335  29.5445987
  16.2052044  29.5456198
  16.205475  29.5466402
  16.2057455  29.54766
  16.2060159  29.5486792
  16.206286  29.5496977
  16.206556  29.5507156
  16.2068259  29.5517329
  16.2070955  29.5527495
  16.207365  29.5537655
  16.2076344  29.5547809
  16.2079035  29.5557957
  16.2081725  29.5568098
  16.2084414  29.5578233
  16.20871  29.5588361
  16.2089785  29.5598484
  16.2092468  29.56086
  16.209515  29.561871
  16.209783  29.5628813
  16.2100508  29.5638911
  16.2103185  29.5649002
  16.210586  29.5659087
  16.2108534  29.5669165
  16.2111205  29.5679238
  16.2113876  29.5689304
  16.2116544  29.5699364
  16.2119211  29.5709418
  16.2121876  29.5719466
  16.212454  29.5729508
  16.2127202  29.5739543
  16.2129862  29.5749573
  16.2132521  29.5759596
  16.2135178  29.5769613
  16.2137833  29.5779624
  16.2140487  29.5789629
  16.2143139  29.5799627
  16.214579  29.580962
  16.2148438  29.5819607
  16.2151086  29.5829587
  16.2153732  29.5839561
  16.2156376  29.584953
  16.2159018  29.5859492
  16.2161659  29.5869448
  16.2164298  29.5879398
  16.2166936  29.5889342
  16.2169572  29.589928
  16.2172207  29.5909212
  16.2174839  29.5919138
  16.2177471  29.5929058
  16.21801  29.5938972
  16.2182729  29.594888
  16.2185355  29.5958782
  16.218798  29.5968678
  16.2190603  29.5978568
  16.2193225  29.5988452
  16.2195845  29.599833
  16.2198464  29.6008202
  16.2201081  29.6018068
  16.2203696  29.6027929
  16.220631  29.6037783
  16.2208922  29.6047631
  16.2211533  29.6057474
  16.2214142  29.606731
  16.221675  29.6077141
  16.2219356  29.6086966
  16.222196  29.6096784
  16.2224563  29.6106597
  16.2227165  29.6116405
  16.2229764  29.6126206
  16.2232363  29.6136001
  16.2234959  29.6145791
  16.2237555  29.6155574
  16.2240148  29.6165352
  16.224274  29.6175124
  16.2245331  29.618489
  16.224792  29.619465
  16.2250507  29.6204405
  16.2253093  29.6214153
  16.2255677  29.6223896
  16.225826  29.6233633
  16.2260841  29.6243365
  16.2263421  29.625309
  16.2265999  29.626281
  16.2268576  29.6272524
  16.2271151  29.6282232
  16.2273724  29.6291935
  16.2276296  29.6301631
  16.2278867  29.6311322
  16.2281436  29.6321008
  16.2284004  29.6330687
  16.228657  29.6340361
  16.2289134  29.6350029
  16.2291697  29.6359691
  16.2294258  29.6369348
  16.2296818  29.6378999
  16.2299377  29.6388644
  16.2301934  29.6398284
  16.2304489  29.6407918
  16.2307043  29.6417546
  16.2309596  29.6427169
  16.2312146  29.6436786
  16.2314696  29.6446397
  16.2317244  29.6456003
  16.231979  29.6465603
  16.2322335  29.6475197
  16.2324879  29.6484786
  16.2327421  29.6494369
  16.2329961  29.6503947
  16.23325  29.6513519
  16.2335038  29.6523085
  16.2337574  29.6532646
  16.2340108  29.6542201
  16.2342641  29.6551751
  16.2345173  29.6561295
  16.2347703  29.6570834
  16.2350232  29.6580367
  16.2352759  29.6589894
  16.2355284  29.6599416
  16.2357809  29.6608932
  16.2360331  29.6618443
  16.2362853  29.6627949
  16.2365373  29.6637448
  16.2367891  29.6646943
  16.2370408  29.6656431
  16.2372923  29.6665915
  16.2375437  29.6675392
  16.237795  29.6684865
  16.2380461  29.6694332
  16.2382971  29.6703793
  16.2385479  29.6713249
  16.2387986  29.6722699
  16.2390491  29.6732144
  16.2392995  29.6741584
  16.2395497  29.6751018
  16.2397998  29.6760447
  16.2400498  29.676987
  16.2402996  29.6779288
  16.2405492  29.67887
  16.2407988  29.6798107
  16.2410482  29.6807509
  16.2412974  29.6816905
  16.2415465  29.6826296
  16.2417954  29.6835681
  16.2420442  29.6845061
  16.2422929  29.6854436
  16.2425414  29.6863805
  16.2427898  29.6873169
  16.243038  29.6882528
  16.2432861  29.6891881
  16.2435341  29.6901229
  16.2437819  29.6910572
  16.2440296  29.6919909
  16.2442771  29.6929241
  16.2445245  29.6938568
  16.2447718  29.6947889
  16.2450189  29.6957205
  16.2452658  29.6966516
  16.2455127  29.6975821
  16.2457594  29.6985121
  16.2460059  29.6994416
  16.2462523  29.7003706
  16.2464986  29.701299
  16.2467447  29.7022269
  16.2469907  29.7031543
  16.2472365  29.7040811
  16.2474823  29.7050075
  16.2477278  29.7059333
  16.2479733  29.7068586
  16.2482186  29.7077833
  16.2484637  29.7087076
  16.2487087  29.7096313
  16.2489536  29.7105545
  16.2491984  29.7114772
  16.249443  29.7123993
  16.2496874  29.713321
  16.2499318  29.7142421
  16.2501759  29.7151627
  16.25042  29.7160828
  16.2506639  29.7170023
  16.2509077  29.7179214
  16.2511513  29.7188399
  16.2513949  29.7197579
  16.2516382  29.7206754
  16.2518815  29.7215924
  16.2521246  29.7225089
  16.2523675  29.7234249
  16.2526103  29.7243403
  16.252853  29.7252553
  16.2530956  29.7261697
  16.253338  29.7270836
  16.2535803  29.727997
  16.2538224  29.7289099
  16.2540645  29.7298223
  16.2543063  29.7307342
  16.2545481  29.7316456
  16.2547897  29.7325565
  16.2550312  29.7334668
  16.2552725  29.7343767
  16.2555137  29.7352861
  16.2557548  29.7361949
  16.2559957  29.7371032
  16.2562365  29.7380111
  16.2564772  29.7389184
  16.2567177  29.7398253
  16.2569582  29.7407316
  16.2571984  29.7416374
  16.2574386  29.7425428
  16.2576786  29.7434476
  16.2579185  29.7443519
  16.2581582  29.7452557
  16.2583978  29.7461591
  16.2586373  29.7470619
  16.2588766  29.7479642
  16.2591158  29.7488661
  16.2593549  29.7497674
  16.2595939  29.7506683
  16.2598327  29.7515686
  16.2600714  29.7524685
  16.2603099  29.7533678
  16.2605484  29.7542667
  16.2607867  29.7551651
  16.2610248  29.756063
  16.2612629  29.7569604
  16.2615008  29.7578573
  16.2617385  29.7587537
  16.2619762  29.7596496
  16.2622137  29.760545
  16.2624511  29.76144
  16.2626883  29.7623344
  16.2629255  29.7632284
  16.2631625  29.7641218
  16.2633993  29.7650148
  16.2636361  29.7659073
  16.2638727  29.7667993
  16.2641092  29.7676909
  16.2643455  29.7685819
  16.2645817  29.7694725
  16.2648178  29.7703625
  16.2650538  29.7712521
  16.2652896  29.7721412
  16.2655253  29.7730299
  16.2657609  29.773918
  16.2659964  29.7748057
  16.2662317  29.7756929
  16.2664669  29.7765795
  16.266702  29.7774658
  16.2669369  29.7783515
  16.2671717  29.7792368
  16.2674064  29.7801216
  16.267641  29.7810059
  16.2678754  29.7818897
  16.2681097  29.782773
  16.2683439  29.7836559
  16.268578  29.7845383
  16.2688119  29.7854202
  16.2690457  29.7863017
  16.2692794  29.7871827
  16.2695129  29.7880632
  16.2697464  29.7889432
  16.2699797  29.7898227
  16.2702129  29.7907018
  16.2704459  29.7915804
  16.2706788  29.7924586
  16.2709116  29.7933362
  16.2711443  29.7942134
  16.2713769  29.7950902
  16.2716093  29.7959664
  16.2718416  29.7968422
  16.2720738  29.7977175
  16.2723058  29.7985924
  16.2725378  29.7994668
  16.2727696  29.8003407
  16.2730013  29.8012141
  16.2732328  29.8020871
  16.2734643  29.8029597
  16.2736956  29.8038317
  16.2739268  29.8047033
  16.2741578  29.8055744
  16.2743888  29.8064451
  16.2746196  29.8073153
  16.2748503  29.8081851
  16.2750809  29.8090543
  16.2753114  29.8099232
  16.2755417  29.8107915
  16.2757719  29.8116594
  16.276002  29.8125269
  16.276232  29.8133938
  16.2764618  29.8142604
  16.2766915  29.8151264
  16.2769211  29.815992
  16.2771506  29.8168572
  16.27738  29.8177219
  16.2776092  29.8185861
  16.2778383  29.8194499
  16.2780673  29.8203132
  16.2782962  29.8211761
  16.278525  29.8220385
  16.2787536  29.8229004
  16.2789821  29.8237619
  16.2792105  29.824623
  16.2794388  29.8254836
  16.2796669  29.8263437
  16.279895  29.8272034
  16.2801229  29.8280627
  16.2803507  29.8289215
  16.2805784  29.8297798
  16.2808059  29.8306377
  16.2810334  29.8314951
  16.2812607  29.8323521
  16.2814879  29.8332087
  16.281715  29.8340648
  16.2819419  29.8349204
  16.2821688  29.8357756
  16.2823955  29.8366304
  16.2826221  29.8374847
  16.2828486  29.8383386
  16.283075  29.839192
  16.2833012  29.840045
  16.2835274  29.8408975
  16.2837534  29.8417496
  16.2839793  29.8426013
  16.2842051  29.8434525
  16.2844307  29.8443032
  16.2846563  29.8451535
  16.2848817  29.8460034
  16.285107  29.8468529
  16.2853322  29.8477019
  16.2855573  29.8485504
  16.2857823  29.8493985
  16.2860071  29.8502462
  16.2862319  29.8510934
  16.2864565  29.8519402
  16.286681  29.8527866
  16.2869054  29.8536325
  16.2871296  29.854478
  16.2873538  29.8553231
  16.2875778  29.8561677
  16.2878017  29.8570119
  16.2880255  29.8578556
  16.2882492  29.8586989
  16.2884728  29.8595418
  16.2886963  29.8603843
  16.2889196  29.8612263
  16.2891428  29.8620678
  16.289366  29.862909
  16.289589  29.8637497
  16.2898118  29.86459
  16.2900346  29.8654298
  16.2902573  29.8662693
  16.2904798  29.8671082
  16.2907022  29.8679468
  16.2909246  29.8687849
  16.2911468  29.8696226
  16.2913689  29.8704599
  16.2915908  29.8712968
  16.2918127  29.8721332
  16.2920344  29.8729692
  16.2922561  29.8738047
  16.2924776  29.8746399
  16.292699  29.8754746
  16.2929203  29.8763089
  16.2931415  29.8771427
  16.2933626  29.8779762
  16.2935835  29.8788092
  16.2938044  29.8796418
  16.2940251  29.880474
  16.2942457  29.8813057
  16.2944662  29.882137
  16.2946866  29.8829679
  16.2949069  29.8837984
  16.2951271  29.8846285
  16.2953471  29.8854581
  16.2955671  29.8862873
  16.2957869  29.8871161
  16.2960067  29.8879445
  16.2962263  29.8887725
  16.2964458  29.8896
  16.2966652  29.8904271
  16.2968845  29.8912538
  16.2971037  29.8920801
  16.2973227  29.892906
  16.2975417  29.8937314
  16.2977605  29.8945565
  16.2979792  29.8953811
  16.2981979  29.8962053
  16.2984164  29.8970291
  16.2986348  29.8978525
  16.2988531  29.8986755
  16.2990713  29.899498
  16.2992893  29.9003201
  16.2995073  29.9011419
  16.2997252  29.9019632
  16.2999429  29.9027841
  16.3001605  29.9036046
  16.3003781  29.9044247
  16.3005955  29.9052443
  16.3008128  29.9060636
  16.30103  29.9068824
  16.3012471  29.9077009
  16.3014641  29.9085189
  16.3016809  29.9093365
  16.3018977  29.9101537
  16.3021144  29.9109706
  16.3023309  29.911787
  16.3025474  29.9126029
  16.3027637  29.9134185
  16.3029799  29.9142337
  16.3031961  29.9150485
  16.3034121  29.9158629
  16.303628  29.9166768
  16.3038438  29.9174904
  16.3040595  29.9183035
  16.3042751  29.9191163
  16.3044905  29.9199286
  16.3047059  29.9207406
  16.3049212  29.9215521
  16.3051363  29.9223633
  16.3053514  29.923174
  16.3055663  29.9239844
  16.3057812  29.9247943
  16.3059959  29.9256038
  16.3062105  29.926413
  16.306425  29.9272217
  16.3066394  29.92803
  16.3068537  29.928838
  16.307068  29.9296455
  16.307282  29.9304527
  16.307496  29.9312594
  16.3077099  29.9320658
  16.3079237  29.9328717
  16.3081374  29.9336773
  16.3083509  29.9344824
  16.3085644  29.9352872
  16.3087778  29.9360916
  16.308991  29.9368955
  16.3092042  29.9376991
  16.3094172  29.9385023
  16.3096302  29.9393051
  16.309843  29.9401075
  16.3100557  29.9409095
  16.3102684  29.9417111
  16.3104809  29.9425123
  16.3106933  29.9433131
  16.3109056  29.9441136
  16.3111178  29.9449136
  16.31133  29.9457133
  16.311542  29.9465125
  16.3117539  29.9473114
  16.3119657  29.9481099
  16.3121774  29.948908
  16.3123889  29.9497057
  16.3126004  29.950503
  16.3128118  29.9512999
  16.3130231  29.9520965
  16.3132343  29.9528926
  16.3134454  29.9536884
  16.3136563  29.9544838
  16.3138672  29.9552788
  16.314078  29.9560734
  16.3142887  29.9568676
  16.3144992  29.9576614
  16.3147097  29.9584549
  16.3149201  29.959248
  16.3151303  29.9600406
  16.3153405  29.960833
  16.3155505  29.9616249
  16.3157605  29.9624164
  16.3159703  29.9632076
  16.3161801  29.9639983
  16.3163898  29.9647887
  16.3165993  29.9655787
  16.3168088  29.9663683
  16.3170181  29.9671576
  16.3172273  29.9679465
  16.3174365  29.9687349
  16.3176455  29.9695231
  16.3178545  29.9703108
  16.3180633  29.9710981
  16.3182721  29.9718851
  16.3184807  29.9726717
  16.3186893  29.9734579
  16.3188977  29.9742437
  16.3191061  29.9750292
  16.3193143  29.9758143
  16.3195224  29.976599
  16.3197305  29.9773833
  16.3199384  29.9781673
  16.3201463  29.9789509
  16.320354  29.9797341
  16.3205617  29.9805169
  16.3207692  29.9812993
  16.3209767  29.9820814
  16.321184  29.9828631
  16.3213913  29.9836445
  16.3215984  29.9844254
  16.3218055  29.985206
  16.3220124  29.9859862
  16.3222193  29.9867661
  16.3224261  29.9875456
  16.3226327  29.9883247
  16.3228393  29.9891034
  16.3230457  29.9898818
  16.3232521  29.9906598
  16.3234584  29.9914374
  16.3236645  29.9922147
  16.3238706  29.9929915
  16.3240766  29.9937681
  16.3242825  29.9945442
  16.3244882  29.99532
  16.3246939  29.9960954
  16.3248995  29.9968705
  16.325105  29.9976451
  16.3253104  29.9984195
  16.3255157  29.9991934
  16.3257209  29.999967
  16.325926  30.0007402
  16.326131  30.0015131
  16.3263359  30.0022855
  16.3265407  30.0030577
  16.3267454  30.0038294
  16.32695  30.0046008
  16.3271545  30.0053719
  16.3273589  30.0061425
  16.3275633  30.0069128
  16.3277675  30.0076828
  16.3279716  30.0084524
  16.3281757  30.0092216
  16.3283796  30.0099905
  16.3285834  30.010759
  16.3287872  30.0115271
  16.3289909  30.0122949
  16.3291944  30.0130623
  16.3293979  30.0138294
  16.3296012  30.0145961
  16.3298045  30.0153624
  16.3300077  30.0161284
  16.3302108  30.016894
  16.3304138  30.0176593
  16.3306167  30.0184242
  16.3308195  30.0191887
  16.3310222  30.0199529
  16.3312248  30.0207168
  16.3314273  30.0214803
  16.3316297  30.0222434
  16.331832  30.0230062
  16.3320343  30.0237686
  16.3322364  30.0245306
  16.3324385  30.0252923
  16.3326404  30.0260537
  16.3328423  30.0268147
  16.333044  30.0275753
  16.3332457  30.0283356
  16.3334473  30.0290956
  16.3336488  30.0298552
  16.3338501  30.0306144
  16.3340514  30.0313733
  16.3342526  30.0321318
  16.3344538  30.03289
  16.3346548  30.0336478
  16.3348557  30.0344053
  16.3350565  30.0351624
  16.3352573  30.0359192
  16.3354579  30.0366756
  16.3356585  30.0374317
  16.3358589  30.0381874
  16.3360593  30.0389428
  16.3362596  30.0396979
  16.3364597  30.0404525
  16.3366598  30.0412069
  16.3368598  30.0419609
  16.3370597  30.0427145
  16.3372595  30.0434678
  16.3374593  30.0442208
  16.3376589  30.0449734
  16.3378584  30.0457256
  16.3380579  30.0464775
  16.3382572  30.0472291
  16.3384565  30.0479803
  16.3386557  30.0487312
  16.3388547  30.0494817
  16.3390537  30.0502319
  16.3392526  30.0509818
  16.3394514  30.0517313
  16.3396502  30.0524804
  16.3398488  30.0532293
  16.3400473  30.0539777
  16.3402458  30.0547259
  16.3404441  30.0554737
  16.3406424  30.0562211
  16.3408405  30.0569682
  16.3410386  30.057715
  16.3412366  30.0584614
  16.3414345  30.0592075
  16.3416323  30.0599533
  16.3418301  30.0606987
  16.3420277  30.0614437
  16.3422252  30.0621885
  16.3424227  30.0629329
  16.34262  30.0636769
  16.3428173  30.0644206
  16.3430145  30.065164
  16.3432116  30.065907
  16.3434086  30.0666498
  16.3436055  30.0673921
  16.3438023  30.0681341
  16.3439991  30.0688758
  16.3441957  30.0696172
  16.3443923  30.0703582
  16.3445887  30.0710989
  16.3447851  30.0718393
  16.3449814  30.0725793
  16.3451776  30.073319
  16.3453737  30.0740583
  16.3455698  30.0747973
  16.3457657  30.075536
  16.3459615  30.0762744
  16.3461573  30.0770124
  16.346353  30.0777501
  16.3465486  30.0784874
  16.3467441  30.0792244
  16.3469395  30.0799611
  16.3471348  30.0806975
  16.34733  30.0814335
  16.3475252  30.0821692
  16.3477202  30.0829046
  16.3479152  30.0836396
  16.3481101  30.0843743
  16.3483049  30.0851087
  16.3484996  30.0858427
  16.3486942  30.0865764
  16.3488887  30.0873098
  16.3490832  30.0880429
  16.3492775  30.0887756
  16.3494718  30.089508
  16.349666  30.0902401
  16.3498601  30.0909719
  16.3500541  30.0917033
  16.350248  30.0924344
  16.3504419  30.0931652
  16.3506356  30.0938956
  16.3508293  30.0946257
  16.3510229  30.0953555
  16.3512163  30.096085
  16.3514098  30.0968141
  16.3516031  30.0975429
  16.3517963  30.0982714
  16.3519895  30.0989996
  16.3521825  30.0997274
  16.3523755  30.100455
  16.3525684  30.1011822
  16.3527612  30.101909
  16.3529539  30.1026356
  16.3531465  30.1033618
  16.3533391  30.1040877
  16.3535316  30.1048133
  16.3537239  30.1055386
  16.3539162  30.1062635
  16.3541084  30.1069882
  16.3543006  30.1077125
  16.3544926  30.1084365
  16.3546846  30.1091601
  16.3548764  30.1098835
  16.3550682  30.1106065
  16.3552599  30.1113292
  16.3554515  30.1120516
  16.3556431  30.1127737
  16.3558345  30.1134954
  16.3560259  30.1142168
  16.3562171  30.1149379
  16.3564083  30.1156587
  16.3565994  30.1163792
  16.3567905  30.1170994
  16.3569814  30.1178192
  16.3571723  30.1185388
  16.357363  30.119258
  16.3575537  30.1199769
  16.3577443  30.1206955
  16.3579348  30.1214137
  16.3581253  30.1221317
  16.3583156  30.1228493
  16.3585059  30.1235666
  16.3586961  30.1242836
  16.3588862  30.1250003
  16.3590762  30.1257167
  16.3592662  30.1264328
  16.359456  30.1271485
  16.3596458  30.127864
  16.3598355  30.1285791
  16.3600251  30.1292939
  16.3602146  30.1300084
  16.3604041  30.1307226
  16.3605934  30.1314365
  16.3607827  30.1321501
  16.3609719  30.1328634
  16.361161  30.1335763
  16.36135  30.1342889
  16.361539  30.1350013
  16.3617278  30.1357133
  16.3619166  30.136425
  16.3621053  30.1371364
  16.3622939  30.1378475
  16.3624825  30.1385583
  16.3626709  30.1392688
  16.3628593  30.1399789
  16.3630476  30.1406888
  16.3632358  30.1413983
  16.3634239  30.1421076
  16.363612  30.1428165
  16.3637999  30.1435251
  16.3639878  30.1442335
  16.3641756  30.1449415
  16.3643634  30.1456492
  16.364551  30.1463566
  16.3647386  30.1470637
  16.364926  30.1477705
  16.3651134  30.148477
  16.3653007  30.1491832
  16.365488  30.1498891
  16.3656751  30.1505946
  16.3658622  30.1512999
  16.3660492  30.1520049
  16.3662361  30.1527095
  16.366423  30.1534139
  16.3666097  30.154118
  16.3667964  30.1548217
  16.366983  30.1555252
  16.3671695  30.1562283
  16.3673559  30.1569312
  16.3675423  30.1576337
  16.3677285  30.158336
  16.3679147  30.1590379
  16.3681009  30.1597396
  16.3682869  30.1604409
  16.3684728  30.161142
  16.3686587  30.1618427
  16.3688445  30.1625431
  16.3690302  30.1632433
  16.3692159  30.1639431
  16.3694014  30.1646427
  16.3695869  30.1653419
  16.3697723  30.1660409
  16.3699576  30.1667395
  16.3701428  30.1674379
  16.370328  30.1681359
  16.3705131  30.1688337
  16.3706981  30.1695312
  16.370883  30.1702283
  16.3710679  30.1709252
  16.3712526  30.1716218
  16.3714373  30.172318
  16.3716219  30.173014
  16.3718065  30.1737097
  16.3719909  30.1744051
  16.3721753  30.1751002
  16.3723596  30.175795
  16.3725438  30.1764895
  16.3727279  30.1771837
  16.372912  30.1778776
  16.373096  30.1785712
  16.3732799  30.1792645
  16.3734637  30.1799576
  16.3736475  30.1806503
  16.3738311  30.1813428
  16.3740147  30.1820349
  16.3741983  30.1827268
  16.3743817  30.1834184
  16.3745651  30.1841096
  16.3747483  30.1848006
  16.3749316  30.1854913
  16.3751147  30.1861817
  16.3752977  30.1868718
  16.3754807  30.1875616
  16.3756636  30.1882512
  16.3758464  30.1889404
  16.3760292  30.1896294
  16.3762119  30.190318
  16.3763944  30.1910064
  16.376577  30.1916945
  16.3767594  30.1923823
  16.3769418  30.1930698
  16.377124  30.193757
  16.3773063  30.1944439
  16.3774884  30.1951306
  16.3776704  30.1958169
  16.3778524  30.196503
  16.3780343  30.1971887
  16.3782161  30.1978742
  16.3783979  30.1985594
  16.3785796  30.1992444
  16.3787612  30.199929
  16.3789427  30.2006133
  16.3791241  30.2012974
  16.3793055  30.2019812
  16.3794868  30.2026646
  16.379668  30.2033478
  16.3798492  30.2040308
  16.3800302  30.2047134
  16.3802112  30.2053957
  16.3803922  30.2060778
  16.380573  30.2067596
  16.3807538  30.2074411
  16.3809345  30.2081223
  16.3811151  30.2088032
  16.3812956  30.2094839
  16.3814761  30.2101642
  16.3816565  30.2108443
  16.3818368  30.2115241
  16.382017  30.2122036
  16.3821972  30.2128828
  16.3823773  30.2135618
  16.3825573  30.2142405
  16.3827373  30.2149188
  16.3829171  30.215597
  16.3830969  30.2162748
  16.3832767  30.2169523
  16.3834563  30.2176296
  16.3836359  30.2183066
  16.3838154  30.2189833
  16.3839948  30.2196597
  16.3841741  30.2203359
  16.3843534  30.2210117
  16.3845326  30.2216873
  16.3847117  30.2223626
  16.3848908  30.2230377
  16.3850698  30.2237124
  16.3852487  30.2243869
  16.3854275  30.2250611
  16.3856063  30.225735
  16.385785  30.2264086
  16.3859636  30.227082
  16.3861421  30.2277551
  16.3863206  30.2284279
  16.386499  30.2291005
  16.3866773  30.2297727
  16.3868555  30.2304447
  16.3870337  30.2311164
  16.3872118  30.2317878
  16.3873898  30.232459
  16.3875678  30.2331299
  16.3877457  30.2338005
  16.3879235  30.2344708
  16.3881012  30.2351409
  16.3882789  30.2358107
  16.3884565  30.2364802
  16.388634  30.2371494
  16.3888114  30.2378184
  16.3889888  30.2384871
  16.3891661  30.2391555
  16.3893433  30.2398236
  16.3895205  30.2404915
  16.3896975  30.2411591
  16.3898746  30.2418264
  16.3900515  30.2424935
  16.3902284  30.2431603
  16.3904052  30.2438268
  16.3905819  30.244493
  16.3907585  30.245159
  16.3909351  30.2458247
  16.3911116  30.2464901
  16.391288  30.2471553
  16.3914644  30.2478202
  16.3916407  30.2484848
  16.3918169  30.2491492
  16.3919931  30.2498132
  16.3921691  30.250477
  16.3923452  30.2511406
  16.3925211  30.2518039
  16.392697  30.2524669
  16.3928727  30.2531296
  16.3930485  30.2537921
  16.3932241  30.2544543
  16.3933997  30.2551162
  16.3935752  30.2557779
  16.3937506  30.2564393
  16.393926  30.2571004
  16.3941013  30.2577613
  16.3942765  30.2584219
  16.3944517  30.2590822
  16.3946268  30.2597423
  16.3948018  30.2604021
  16.3949767  30.2610616
  16.3951516  30.2617209
  16.3953264  30.2623799
  16.3955011  30.2630386
  16.3956758  30.2636971
  16.3958504  30.2643553
  16.3960249  30.2650132
  16.3961993  30.2656709
  16.3963737  30.2663283
  16.396548  30.2669855
  16.3967223  30.2676423
  16.3968964  30.268299
  16.3970705  30.2689553
  16.3972446  30.2696114
  16.3974185  30.2702673
  16.3975924  30.2709228
  16.3977663  30.2715781
  16.39794  30.2722332
  16.3981137  30.272888
  16.3982873  30.2735425
  16.3984608  30.2741968
  16.3986343  30.2748508
  16.3988077  30.2755045
  16.3989811  30.276158
  16.3991543  30.2768112
  16.3993275  30.2774641
  16.3995007  30.2781168
  16.3996737  30.2787693
  16.3998467  30.2794215
  16.4000196  30.2800734
  16.4001925  30.280725
  16.4003653  30.2813764
  16.400538  30.2820276
  16.4007106  30.2826785
  16.4008832  30.2833291
  16.4010557  30.2839794
  16.4012282  30.2846295
  16.4014005  30.2852794
  16.4015728  30.285929
  16.4017451  30.2865783
  16.4019173  30.2872274
  16.4020894  30.2878762
  16.4022614  30.2885248
  16.4024333  30.2891731
  16.4026052  30.2898211
  16.4027771  30.2904689
  16.4029488  30.2911164
  16.4031205  30.2917637
  16.4032921  30.2924107
  16.4034637  30.2930575
  16.4036352  30.293704
  16.4038066  30.2943503
  16.403978  30.2949963
  16.4041492  30.295642
  16.4043205  30.2962875
  16.4044916  30.2969328
  16.4046627  30.2975777
  16.4048337  30.2982225
  16.4050047  30.2988669
  16.4051755  30.2995112
  16.4053464  30.3001551
  16.4055171  30.3007988
  16.4056878  30.3014423
  16.4058584  30.3020855
  16.4060289  30.3027285
  16.4061994  30.3033712
  16.4063698  30.3040136
  16.4065402  30.3046558
  16.4067105  30.3052978
  16.4068807  30.3059395
  16.4070508  30.3065809
  16.4072209  30.3072221
  16.4073909  30.3078631
  16.4075608  30.3085038
  16.4077307  30.3091442
  16.4079005  30.3097844
  16.4080703  30.3104243
  16.40824  30.311064
  16.4084096  30.3117035
  16.4085791  30.3123427
  16.4087486  30.3129816
  16.408918  30.3136203
  16.4090874  30.3142587
  16.4092567  30.3148969
  16.4094259  30.3155349
  16.409595  30.3161726
  16.4097641  30.31681
  16.4099331  30.3174472
  16.4101021  30.3180842
  16.410271  30.3187209
  16.4104398  30.3193573
  16.4106085  30.3199936
  16.4107772  30.3206295
  16.4109459  30.3212652
  16.4111144  30.3219007
  16.4112829  30.3225359
  16.4114513  30.3231709
  16.4116197  30.3238056
  16.411788  30.3244401
  16.4119562  30.3250744
  16.4121244  30.3257084
  16.4122925  30.3263421
  16.4124605  30.3269756
  16.4126285  30.3276089
  16.4127964  30.3282419
  16.4129643  30.3288747
  16.4131321  30.3295072
  16.4132998  30.3301395
  16.4134674  30.3307715
  16.413635  30.3314033
  16.4138025  30.3320348
  16.41397  30.3326661
  16.4141374  30.3332972
  16.4143047  30.333928
  16.4144719  30.3345586
  16.4146391  30.3351889
  16.4148063  30.335819
  16.4149733  30.3364489
  16.4151404  30.3370785
  16.4153073  30.3377078
  16.4154742  30.338337
  16.415641  30.3389658
  16.4158077  30.3395945
  16.4159744  30.3402229
  16.416141  30.340851
  16.4163076  30.341479
  16.4164741  30.3421066
  16.4166405  30.3427341
  16.4168069  30.3433613
  16.4169732  30.3439882
  16.4171394  30.3446149
  16.4173056  30.3452414
  16.4174717  30.3458676
  16.4176377  30.3464936
  16.4178037  30.3471194
  16.4179696  30.3477449
  16.4181355  30.3483702
  16.4183013  30.3489952
  16.418467  30.34962
  16.4186327  30.3502446
  16.4187983  30.3508689
  16.4189638  30.351493
  16.4191293  30.3521168
  16.4192947  30.3527405
  16.4194601  30.3533638
  16.4196254  30.353987
  16.4197906  30.3546099
  16.4199557  30.3552325
  16.4201208  30.3558549
  16.4202859  30.3564771
  16.4204509  30.3570991
  16.4206158  30.3577208
  16.4207806  30.3583423
  16.4209454  30.3589635
  16.4211101  30.3595845
  16.4212748  30.3602053
  16.4214394  30.3608259
  16.4216039  30.3614462
  16.4217684  30.3620662
  16.4219328  30.3626861
  16.4220972  30.3633057
  16.4222615  30.363925
  16.4224257  30.3645442
  16.4225898  30.365163
  16.4227539  30.3657817
  16.422918  30.3664001
  16.423082  30.3670183
  16.4232459  30.3676363
  16.4234097  30.368254
  16.4235735  30.3688715
  16.4237372  30.3694888
  16.4239009  30.3701058
  16.4240645  30.3707226
  16.4242281  30.3713392
  16.4243916  30.3719555
  16.424555  30.3725716
  16.4247183  30.3731875
  16.4248816  30.3738031
  16.4250449  30.3744185
  16.4252081  30.3750337
  16.4253712  30.3756486
  16.4255342  30.3762634
  16.4256972  30.3768778
  16.4258601  30.3774921
  16.426023  30.3781061
  16.4261858  30.3787199
  16.4263486  30.3793335
  16.4265113  30.3799468
  16.4266739  30.3805599
  16.4268365  30.3811728
  16.426999  30.3817854
  16.4271614  30.3823978
  16.4273238  30.38301
  16.4274861  30.383622
  16.4276484  30.3842337
  16.4278106  30.3848452
  16.4279727  30.3854565
  16.4281348  30.3860675
  16.4282968  30.3866783
  16.4284588  30.3872889
  16.4286207  30.3878993
  16.4287825  30.3885094
  16.4289443  30.3891193
  16.429106  30.389729
  16.4292677  30.3903385
  16.4294293  30.3909477
  16.4295908  30.3915567
  16.4297523  30.3921654
  16.4299137  30.392774
  16.4300751  30.3933823
  16.4302364  30.3939904
  16.4303976  30.3945983
  16.4305588  30.3952059
  16.4307199  30.3958133
  16.4308809  30.3964205
  16.4310419  30.3970275
  16.4312029  30.3976342
  16.4313638  30.3982407
  16.4315246  30.398847
  16.4316853  30.3994531
  16.431846  30.4000589
  16.4320067  30.4006646
  16.4321673  30.40127
  16.4323278  30.4018751
  16.4324883  30.4024801
  16.4326487  30.4030848
  16.432809  30.4036893
  16.4329693  30.4042936
  16.4331295  30.4048976
  16.4332897  30.4055015
  16.4334498  30.4061051
  16.4336098  30.4067085
  16.4337698  30.4073116
  16.4339298  30.4079146
  16.4340896  30.4085173
  16.4342495  30.4091198
  16.4344092  30.4097221
  16.4345689  30.4103241
  16.4347285  30.410926
  16.4348881  30.4115276
  16.4350476  30.412129
  16.4352071  30.4127301
  16.4353665  30.4133311
  16.4355259  30.4139318
  16.4356851  30.4145323
  16.4358444  30.4151326
  16.4360035  30.4157327
  16.4361626  30.4163325
  16.4363217  30.4169322
  16.4364807  30.4175316
  16.4366396  30.4181308
  16.4367985  30.4187297
  16.4369573  30.4193285
  16.4371161  30.419927
  16.4372748  30.4205253
  16.4374334  30.4211234
  16.437592  30.4217213
  16.4377506  30.422319
  16.437909  30.4229164
  16.4380675  30.4235136
  16.4382258  30.4241106
  16.4383841  30.4247074
  16.4385423  30.425304
  16.4387005  30.4259004
  16.4388587  30.4264965
  16.4390167  30.4270924
  16.4391747  30.4276881
  16.4393327  30.4282836
  16.4394906  30.4288789
  16.4396484  30.4294739
  16.4398062  30.4300688
  16.4399639  30.4306634
  16.4401216  30.4312578
  16.4402792  30.431852
  16.4404368  30.432446
  16.4405943  30.4330397
  16.4407517  30.4336333
  16.4409091  30.4342266
  16.4410664  30.4348197
  16.4412237  30.4354126
  16.4413809  30.4360053
  16.441538  30.4365978
  16.4416951  30.43719
  16.4418522  30.4377821
  16.4420092  30.4383739
  16.4421661  30.4389655
  16.442323  30.4395569
  16.4424798  30.4401481
  16.4426365  30.4407391
  16.4427932  30.4413298
  16.4429499  30.4419204
  16.4431065  30.4425107
  16.443263  30.4431008
  16.4434195  30.4436907
  16.4435759  30.4442804
  16.4437322  30.4448699
  16.4438885  30.4454592
  16.4440448  30.4460482
  16.444201  30.4466371
  16.4443571  30.4472257
  16.4445132  30.4478141
  16.4446692  30.4484024
  16.4448252  30.4489904
  16.4449811  30.4495781
  16.445137  30.4501657
  16.4452928  30.4507531
  16.4454485  30.4513402
  16.4456042  30.4519272
  16.4457598  30.4525139
  16.4459154  30.4531005
  16.4460709  30.4536868
  16.4462264  30.4542729
  16.4463818  30.4548588
  16.4465372  30.4554445
  16.4466925  30.4560299
  16.4468477  30.4566152
  16.4470029  30.4572003
  16.447158  30.4577851
  16.4473131  30.4583698
  16.4474681  30.4589542
  16.4476231  30.4595384
  16.447778  30.4601224
  16.4479329  30.4607063
  16.4480877  30.4612899
  16.4482424  30.4618732
  16.4483971  30.4624564
  16.4485517  30.4630394
  16.4487063  30.4636222
  16.4488608  30.4642047
  16.4490153  30.4647871
  16.4491697  30.4653692
  16.4493241  30.4659512
  16.4494784  30.4665329
  16.4496327  30.4671144
  16.4497868  30.4676958
  16.449941  30.4682769
  16.4500951  30.4688578
  16.4502491  30.4694385
  16.4504031  30.470019
  16.450557  30.4705993
  16.4507109  30.4711794
  16.4508647  30.4717592
  16.4510185  30.4723389
  16.4511722  30.4729184
  16.4513258  30.4734976
  16.4514794  30.4740767
  16.4516329  30.4746556
  16.4517864  30.4752342
  16.4519399  30.4758127
  16.4520932  30.4763909
  16.4522466  30.4769689
  16.4523998  30.4775468
  16.4525531  30.4781244
  16.4527062  30.4787018
  16.4528593  30.479279
  16.4530124  30.4798561
  16.4531654  30.4804329
  16.4533183  30.4810095
  16.4534712  30.4815859
  16.4536241  30.4821621
  16.4537769  30.4827381
  16.4539296  30.4833139
  16.4540823  30.4838895
  16.4542349  30.4844649
  16.4543875  30.4850401
  16.45454  30.4856151
  16.4546924  30.4861899
  16.4548449  30.4867645
  16.4549972  30.4873389
  16.4551495  30.487913
  16.4553018  30.488487
  16.455454  30.4890608
  16.4556061  30.4896344
  16.4557582  30.4902078
  16.4559102  30.490781
  16.4560622  30.4913539
  16.4562142  30.4919267
  16.456366  30.4924993
  16.4565179  30.4930717
  16.4566696  30.4936439
  16.4568213  30.4942158
  16.456973  30.4947876
  16.4571246  30.4953592
  16.4572762  30.4959306
  16.4574277  30.4965018
  16.4575791  30.4970727
  16.4577305  30.4976435
  16.4578819  30.4982141
  16.4580332  30.4987845
  16.4581844  30.4993547
  16.4583356  30.4999247
  16.4584868  30.5004944
  16.4586378  30.501064
  16.4587889  30.5016334
  16.4589399  30.5022026
  16.4590908  30.5027716
  16.4592417  30.5033404
  16.4593925  30.503909
  16.4595433  30.5044774
  16.459694  30.5050456
  16.4598446  30.5056137
  16.4599953  30.5061815
  16.4601458  30.5067491
  16.4602963  30.5073165
  16.4604468  30.5078837
  16.4605972  30.5084508
  16.4607475  30.5090176
  16.4608978  30.5095842
  16.4610481  30.5101507
  16.4611983  30.5107169
  16.4613484  30.5112829
  16.4614985  30.5118488
  16.4616486  30.5124145
  16.4617986  30.5129799
  16.4619485  30.5135452
  16.4620984  30.5141102
  16.4622482  30.5146751
  16.462398  30.5152398
  16.4625477  30.5158043
  16.4626974  30.5163686
  16.462847  30.5169327
  16.4629966  30.5174966
  16.4631461  30.5180603
  16.4632956  30.5186238
  16.463445  30.5191871
  16.4635944  30.5197502
  16.4637437  30.5203132
  16.463893  30.5208759
  16.4640422  30.5214385
  16.4641914  30.5220008
  16.4643405  30.522563
  16.4644895  30.5231249
  16.4646386  30.5236867
  16.4647875  30.5242483
  16.4649364  30.5248097
  16.4650853  30.5253709
  16.4652341  30.5259319
  16.4653829  30.5264927
  16.4655316  30.5270533
  16.4656802  30.5276137
  16.4658288  30.528174
  16.4659774  30.528734
  16.4661259  30.5292939
  16.4662743  30.5298535
  16.4664227  30.530413
  16.4665711  30.5309723
  16.4667194  30.5315314
  16.4668676  30.5320903
  16.4670158  30.532649
  16.467164  30.5332075
  16.4673121  30.5337658
  16.4674601  30.534324
  16.4676081  30.5348819
  16.4677561  30.5354397
  16.4679039  30.5359972
  16.4680518  30.5365546
  16.4681996  30.5371118
  16.4683473  30.5376688
  16.468495  30.5382256
  16.4686427  30.5387822
  16.4687903  30.5393386
  16.4689378  30.5398949
  16.4690853  30.5404509
  16.4692327  30.5410068
  16.4693801  30.5415625
  16.4695275  30.5421179
  16.4696748  30.5426732
  16.469822  30.5432284
  16.4699692  30.5437833
  16.4701164  30.544338
  16.4702634  30.5448925
  16.4704105  30.5454469
  16.4705575  30.5460011
  16.4707044  30.5465551
  16.4708513  30.5471088
  16.4709982  30.5476624
  16.471145  30.5482159
  16.4712917  30.5487691
  16.4714384  30.5493221
  16.4715851  30.549875
  16.4717317  30.5504277
  16.4718782  30.5509802
  16.4720247  30.5515325
  16.4721711  30.5520846
  16.4723175  30.5526365
  16.4724639  30.5531882
  16.4726102  30.5537398
  16.4727564  30.5542912
  16.4729027  30.5548423
  16.4730488  30.5553933
  16.4731949  30.5559442
  16.473341  30.5564948
  16.473487  30.5570452
  16.4736329  30.5575955
  16.4737788  30.5581456
  16.4739247  30.5586954
  16.4740705  30.5592451
  16.4742163  30.5597947
  16.474362  30.560344
  16.4745076  30.5608931
  16.4746533  30.5614421
  16.4747988  30.5619909
  16.4749443  30.5625395
  16.4750898  30.5630879
  16.4752352  30.5636361
  16.4753806  30.5641842
  16.4755259  30.564732
  16.4756712  30.5652797
  16.4758164  30.5658272
  16.4759616  30.5663745
  16.4761067  30.5669217
  16.4762518  30.5674686
  16.4763968  30.5680154
  16.4765418  30.568562
  16.4766867  30.5691084
  16.4768316  30.5696546
  16.4769765  30.5702006
  16.4771213  30.5707465
  16.477266  30.5712922
  16.4774107  30.5718376
  16.4775553  30.572383
  16.4776999  30.5729281
  16.4778445  30.573473
  16.477989  30.5740178
  16.4781334  30.5745624
  16.4782778  30.5751068
  16.4784222  30.575651
  16.4785665  30.576195
  16.4787108  30.5767389
  16.478855  30.5772826
  16.4789991  30.5778261
  16.4791432  30.5783694
  16.4792873  30.5789125
  16.4794313  30.5794555
  16.4795753  30.5799983
  16.4797192  30.5805409
  16.4798631  30.5810833
  16.4800069  30.5816255
  16.4801507  30.5821676
  16.4802945  30.5827095
  16.4804381  30.5832512
  16.4805818  30.5837927
  16.4807254  30.584334
  16.4808689  30.5848752
  16.4810124  30.5854162
  16.4811559  30.585957
  16.4812993  30.5864976
  16.4814426  30.5870381
  16.4815859  30.5875783
  16.4817292  30.5881184
  16.4818724  30.5886583
  16.4820156  30.5891981
  16.4821587  30.5897376
  16.4823018  30.590277
  16.4824448  30.5908162
  16.4825878  30.5913552
  16.4827307  30.5918941
  16.4828736  30.5924328
  16.4830164  30.5929713
  16.4831592  30.5935096
  16.483302  30.5940477
  16.4834446  30.5945857
  16.4835873  30.5951235
  16.4837299  30.5956611
  16.4838725  30.5961985
  16.484015  30.5967358
  16.4841574  30.5972728
  16.4842998  30.5978097
  16.4844422  30.5983465
  16.4845845  30.598883
  16.4847268  30.5994194
  16.484869  30.5999556
  16.4850112  30.6004916
  16.4851533  30.6010275
  16.4852954  30.6015632
  16.4854375  30.6020987
  16.4855795  30.602634
  16.4857214  30.6031691
  16.4858633  30.6037041
  16.4860052  30.6042389
  16.486147  30.6047735
  16.4862888  30.605308
  16.4864305  30.6058423
  16.4865722  30.6063764
  16.4867138  30.6069103
  16.4868554  30.607444
  16.4869969  30.6079776
  16.4871384  30.608511
  16.4872798  30.6090443
  16.4874212  30.6095773
  16.4875626  30.6101102
  16.4877039  30.6106429
  16.4878451  30.6111755
  16.4879863  30.6117078
  16.4881275  30.61224
  16.4882686  30.612772
  16.4884097  30.6133039
  16.4885507  30.6138356
  16.4886917  30.6143671
  16.4888326  30.6148984
  16.4889735  30.6154295
  16.4891144  30.6159605
  16.4892552  30.6164913
  16.4893959  30.617022
  16.4895366  30.6175524
  16.4896773  30.6180827
  16.4898179  30.6186129
  16.4899585  30.6191428
  16.490099  30.6196726
  16.4902395  30.6202022
  16.4903799  30.6207316
  16.4905203  30.6212609
  16.4906607  30.62179
  16.490801  30.6223189
  16.4909412  30.6228477
  16.4910814  30.6233763
  16.4912216  30.6239047
  16.4913617  30.6244329
  16.4915018  30.624961
  16.4916418  30.6254889
  16.4917818  30.6260166
  16.4919217  30.6265442
  16.4920616  30.6270716
  16.4922015  30.6275988
  16.4923413  30.6281259
  16.492481  30.6286528
  16.4926207  30.6291795
  16.4927604  30.629706
  16.4929  30.6302324
  16.4930396  30.6307586
  16.4931791  30.6312846
  16.4933186  30.6318105
  16.4934581  30.6323362
  16.4935974  30.6328617
  16.4937368  30.6333871
  16.4938761  30.6339123
  16.4940154  30.6344373
  16.4941546  30.6349622
  16.4942938  30.6354869
  16.4944329  30.6360114
  16.494572  30.6365357
  16.494711  30.6370599
  16.49485  30.6375839
  16.494989  30.6381078
  16.4951279  30.6386315
  16.4952667  30.639155
  16.4954056  30.6396783
  16.4955443  30.6402015
  16.4956831  30.6407245
  16.4958218  30.6412474
  16.4959604  30.64177
  16.496099  30.6422926
  16.4962375  30.6428149
  16.4963761  30.6433371
  16.4965145  30.6438591
  16.4966529  30.6443809
  16.4967913  30.6449026
  16.4969296  30.6454241
  16.4970679  30.6459455
  16.4972062  30.6464667
  16.4973444  30.6469877
  16.4974825  30.6475085
  16.4976206  30.6480292
  16.4977587  30.6485497
  16.4978967  30.6490701
  16.4980347  30.6495903
  16.4981727  30.6501103
  16.4983106  30.6506301
  16.4984484  30.6511498
  16.4985862  30.6516694
  16.498724  30.6521887
  16.4988617  30.6527079
  16.4989994  30.653227
  16.499137  30.6537458
  16.4992746  30.6542645
  16.4994121  30.6547831
  16.4995496  30.6553014
  16.4996871  30.6558197
  16.4998245  30.6563377
  16.4999619  30.6568556
  16.5000992  30.6573733
  16.5002365  30.6578909
  16.5003737  30.6584083
  16.5005109  30.6589255
  16.5006481  30.6594425
  16.5007852  30.6599595
  16.5009222  30.6604762
  16.5010593  30.6609928
  16.5011962  30.6615092
  16.5013332  30.6620254
  16.5014701  30.6625415
  16.5016069  30.6630574
  16.5017437  30.6635732
  16.5018805  30.6640888
  16.5020172  30.6646042
  16.5021539  30.6651195
  16.5022905  30.6656346
  16.5024271  30.6661496
  16.5025637  30.6666644
  16.5027002  30.667179
  16.5028366  30.6676935
  16.5029731  30.6682078
  16.5031094  30.6687219
  16.5032458  30.6692359
  16.5033821  30.6697497
  16.5035183  30.6702634
  16.5036545  30.6707769
  16.5037907  30.6712902
  16.5039268  30.6718034
  16.5040629  30.6723164
  16.5041989  30.6728293
  16.5043349  30.673342
  16.5044709  30.6738545
  16.5046068  30.6743669
  16.5047426  30.6748791
  16.5048785  30.6753911
  16.5050142  30.675903
  16.50515  30.6764148
  16.5052857  30.6769263
  16.5054213  30.6774378
  16.5055569  30.677949
  16.5056925  30.6784601
  16.505828  30.678971
  16.5059635  30.6794818
  16.506099  30.6799924
  16.5062344  30.6805029
  16.5063697  30.6810132
  16.506505  30.6815233
  16.5066403  30.6820333
  16.5067755  30.6825431
  16.5069107  30.6830528
  16.5070459  30.6835623
  16.507181  30.6840716
  16.507316  30.6845808
  16.5074511  30.6850898
  16.507586  30.6855987
  16.507721  30.6861074
  16.5078559  30.686616
  16.5079907  30.6871244
  16.5081255  30.6876326
  16.5082603  30.6881407
  16.508395  30.6886486
  16.5085297  30.6891564
  16.5086644  30.689664
  16.508799  30.6901714
  16.5089335  30.6906787
  16.509068  30.6911859
  16.5092025  30.6916929
  16.509337  30.6921997
  16.5094714  30.6927063
  16.5096057  30.6932129
  16.50974  30.6937192
  16.5098743  30.6942254
  16.5100085  30.6947314
  16.5101427  30.6952373
  16.5102768  30.6957431
  16.5104109  30.6962486
  16.510545  30.696754
  16.510679  30.6972593
  16.510813  30.6977644
  16.5109469  30.6982693
  16.5110808  30.6987741
  16.5112147  30.6992788
  16.5113485  30.6997833
  16.5114823  30.7002876
  16.511616  30.7007917
  16.5117497  30.7012958
  16.5118834  30.7017996
  16.512017  30.7023033
  16.5121505  30.7028069
  16.5122841  30.7033103
  16.5124175  30.7038135
  16.512551  30.7043166
  16.5126844  30.7048195
  16.5128178  30.7053223
  16.5129511  30.7058249
  16.5130844  30.7063274
  16.5132176  30.7068297
  16.5133508  30.7073319
  16.513484  30.7078339
  16.5136171  30.7083357
  16.5137502  30.7088374
  16.5138832  30.709339
  16.5140162  30.7098403
  16.5141491  30.7103416
  16.514282  30.7108427
  16.5144149  30.7113436
  16.5145478  30.7118444
  16.5146805  30.712345
  16.5148133  30.7128455
  16.514946  30.7133458
  16.5150787  30.713846
  16.5152113  30.714346
  16.5153439  30.7148458
  16.5154764  30.7153455
  16.5156089  30.7158451
  16.5157414  30.7163445
  16.5158738  30.7168437
  16.5160062  30.7173428
  16.5161386  30.7178418
  16.5162709  30.7183406
  16.5164031  30.7188392
  16.5165354  30.7193377
  16.5166676  30.719836
  16.5167997  30.7203342
  16.5169318  30.7208323
  16.5170639  30.7213302
  16.5171959  30.7218279
  16.5173279  30.7223255
  16.5174598  30.7228229
  16.5175917  30.7233202
  16.5177236  30.7238173
  16.5178554  30.7243143
  16.5179872  30.7248111
  16.5181189  30.7253078
  16.5182507  30.7258043
  16.5183823  30.7263007
  16.5185139  30.7267969
  16.5186455  30.727293
  16.5187771  30.7277889
  16.5189086  30.7282847
  16.51904  30.7287803
  16.5191715  30.7292758
  16.5193028  30.7297711
  16.5194342  30.7302663
  16.5195655  30.7307613
  16.5196968  30.7312562
  16.519828  30.7317509
  16.5199592  30.7322455
  16.5200903  30.7327399
  16.5202214  30.7332342
  16.5203525  30.7337283
  16.5204835  30.7342223
  16.5206145  30.7347161
  16.5207455  30.7352098
  16.5208764  30.7357033
  16.5210073  30.7361967
  16.5211381  30.7366899
  16.5212689  30.737183
  16.5213996  30.7376759
  16.5215303  30.7381687
  16.521661  30.7386614
  16.5217916  30.7391539
  16.5219222  30.7396462
  16.5220528  30.7401384
  16.5221833  30.7406305
  16.5223138  30.7411224
  16.5224442  30.7416141
  16.5225746  30.7421057
  16.522705  30.7425972
  16.5228353  30.7430885
  16.5229656  30.7435796
  16.5230958  30.7440707
  16.523226  30.7445615
  16.5233562  30.7450522
  16.5234863  30.7455428
  16.5236164  30.7460332
  16.5237465  30.7465235
  16.5238765  30.7470137
  16.5240064  30.7475036
  16.5241364  30.7479935
  16.5242663  30.7484832
  16.5243961  30.7489727
  16.5245259  30.7494621
  16.5246557  30.7499514
  16.5247854  30.7504405
  16.5249151  30.7509295
  16.5250448  30.7514183
  16.5251744  30.7519069
  16.525304  30.7523955
  16.5254336  30.7528838
  16.5255631  30.7533721
  16.5256925  30.7538602
  16.525822  30.7543481
  16.5259513  30.7548359
  16.5260807  30.7553236
  16.52621  30.7558111
  16.5263393  30.7562984
  16.5264685  30.7567856
  16.5265977  30.7572727
  16.5267269  30.7577596
  16.526856  30.7582464
  16.5269851  30.7587331
  16.5271141  30.7592195
  16.5272431  30.7597059
  16.5273721  30.7601921
  16.527501  30.7606782
  16.5276299  30.7611641
  16.5277588  30.7616498
  16.5278876  30.7621355
  16.5280163  30.762621
  16.5281451  30.7631063
  16.5282738  30.7635915
  16.5284024  30.7640765
  16.5285311  30.7645614
  16.5286596  30.7650462
  16.5287882  30.7655308
  16.5289167  30.7660153
  16.5290452  30.7664996
  16.5291736  30.7669838
  16.529302  30.7674679
  16.5294304  30.7679518
  16.5295587  30.7684355
  16.529687  30.7689192
  16.5298152  30.7694026
  16.5299434  30.769886
  16.5300716  30.7703692
  16.5301997  30.7708522
  16.5303278  30.7713351
  16.5304558  30.7718179
  16.5305839  30.7723005
  16.5307118  30.772783
  16.5308398  30.7732653
  16.5309677  30.7737475
  16.5310955  30.7742296
  16.5312234  30.7747115
  16.5313512  30.7751932
  16.5314789  30.7756749
  16.5316066  30.7761564
  16.5317343  30.7766377
  16.5318619  30.7771189
  16.5319896  30.7776
  16.5321171  30.7780809
  16.5322446  30.7785617
  16.5323721  30.7790423
  16.5324996  30.7795228
  16.532627  30.7800031
  16.5327544  30.7804834
  16.5328817  30.7809634
  16.533009  30.7814434
  16.5331363  30.7819232
  16.5332635  30.7824028
  16.5333907  30.7828823
  16.5335179  30.7833617
  16.533645  30.7838409
  16.5337721  30.78432
  16.5338991  30.784799
  16.5340261  30.7852778
  16.5341531  30.7857564
  16.53428  30.786235
  16.5344069  30.7867134
  16.5345338  30.7871916
  16.5346606  30.7876697
  16.5347874  30.7881477
  16.5349141  30.7886255
  16.5350408  30.7891032
  16.5351675  30.7895808
  16.5352941  30.7900582
  16.5354207  30.7905355
  16.5355473  30.7910126
  16.5356738  30.7914896
  16.5358003  30.7919664
  16.5359267  30.7924432
  16.5360532  30.7929197
  16.5361795  30.7933962
  16.5363059  30.7938725
  16.5364322  30.7943487
  16.5365584  30.7948247
  16.5366847  30.7953006
  16.5368109  30.7957763
  16.536937  30.7962519
  16.5370631  30.7967274
  16.5371892  30.7972027
  16.5373153  30.7976779
  16.5374413  30.798153
  16.5375673  30.7986279
  16.5376932  30.7991027
  16.5378191  30.7995773
  16.537945  30.8000518
  16.5380708  30.8005262
  16.5381966  30.8010004
  16.5383223  30.8014745
  16.5384481  30.8019485
  16.5385737  30.8024223
  16.5386994  30.802896
  16.538825  30.8033696
  16.5389506  30.803843
  16.5390761  30.8043162
  16.5392016  30.8047894
  16.5393271  30.8052624
  16.5394525  30.8057352
  16.5395779  30.806208
  16.5397032  30.8066806
  16.5398286  30.807153
  16.5399538  30.8076253
  16.5400791  30.8080975
  16.5402043  30.8085696
  16.5403295  30.8090415
  16.5404546  30.8095132
  16.5405797  30.8099849
  16.5407048  30.8104564
  16.5408298  30.8109277
  16.5409548  30.811399
  16.5410798  30.8118701
  16.5412047  30.812341
  16.5413296  30.8128119
  16.5414544  30.8132825
  16.5415792  30.8137531
  16.541704  30.8142235
  16.5418288  30.8146938
  16.5419535  30.8151639
  16.5420781  30.815634
  16.5422028  30.8161038
  16.5423274  30.8165736
  16.5424519  30.8170432
  16.5425765  30.8175127
  16.542701  30.817982
  16.5428254  30.8184512
  16.5429498  30.8189203
  16.5430742  30.8193892
  16.5431986  30.819858
  16.5433229  30.8203267
  16.5434472  30.8207952
  16.5435714  30.8212636
  16.5436956  30.8217319
  16.5438198  30.8222
  16.5439439  30.822668
  16.544068  30.8231359
  16.5441921  30.8236036
  16.5443161  30.8240712
  16.5444401  30.8245387
  16.5445641  30.825006
  16.544688  30.8254732
  16.5448119  30.8259403
  16.5449358  30.8264072
  16.5450596  30.826874
  16.5451834  30.8273406
  16.5453071  30.8278072
  16.5454308  30.8282736
  16.5455545  30.8287398
  16.5456781  30.829206
  16.5458018  30.829672
  16.5459253  30.8301378
  16.5460489  30.8306036
  16.5461724  30.8310692
  16.5462958  30.8315346
  16.5464193  30.832
  16.5465427  30.8324652
  16.546666  30.8329303
  16.5467894  30.8333952
  16.5469126  30.83386
  16.5470359  30.8343247
  16.5471591  30.8347892
  16.5472823  30.8352536
  16.5474055  30.8357179
  16.5475286  30.8361821
  16.5476517  30.8366461
  16.5477747  30.83711
  16.5478977  30.8375737
  16.5480207  30.8380374
  16.5481436  30.8385009
  16.5482665  30.8389642
  16.5483894  30.8394275
  16.5485123  30.8398906
  16.5486351  30.8403535
  16.5487578  30.8408164
  16.5488806  30.8412791
  16.5490033  30.8417416
  16.5491259  30.8422041
  16.5492486  30.8426664
  16.5493712  30.8431286
  16.5494937  30.8435906
  16.5496162  30.8440526
  16.5497387  30.8445144
  16.5498612  30.844976
  16.5499836  30.8454376
  16.550106  30.845899
  16.5502284  30.8463602
  16.5503507  30.8468214
  16.550473  30.8472824
  16.5505952  30.8477433
  16.5507174  30.848204
  16.5508396  30.8486647
  16.5509618  30.8491252
  16.5510839  30.8495855
  16.5512059  30.8500458
  16.551328  30.8505059
  16.55145  30.8509658
  16.551572  30.8514257
  16.5516939  30.8518854
  16.5518158  30.852345
  16.5519377  30.8528045
  16.5520595  30.8532638
  16.5521813  30.853723
  16.5523031  30.8541821
  16.5524248  30.854641
  16.5525465  30.8550998
  16.5526682  30.8555585
  16.5527899  30.8560171
  16.5529115  30.8564755
  16.553033  30.8569338
  16.5531545  30.857392
  16.553276  30.85785
  16.5533975  30.858308
  16.5535189  30.8587658
  16.5536403  30.8592234
  16.5537617  30.859681
  16.553883  30.8601384
  16.5540043  30.8605956
  16.5541256  30.8610528
  16.5542468  30.8615098
  16.554368  30.8619667
  16.5544892  30.8624235
  16.5546103  30.8628801
  16.5547314  30.8633366
  16.5548524  30.863793
  16.5549735  30.8642493
  16.5550944  30.8647054
  16.5552154  30.8651614
  16.5553363  30.8656173
  16.5554572  30.8660731
  16.5555781  30.8665287
  16.5556989  30.8669842
  16.5558197  30.8674396
  16.5559404  30.8678948
  16.5560612  30.8683499
  16.5561818  30.8688049
  16.5563025  30.8692598
  16.5564231  30.8697145
  16.5565437  30.8701691
  16.5566643  30.8706236
  16.5567848  30.871078
  16.5569053  30.8715322
  16.5570257  30.8719863
  16.5571461  30.8724403
  16.5572665  30.8728942
  16.5573869  30.8733479
  16.5575072  30.8738015
  16.5576275  30.874255
  16.5577477  30.8747083
  16.557868  30.8751616
  16.5579881  30.8756147
  16.5581083  30.8760676
  16.5582284  30.8765205
  16.5583485  30.8769732
  16.5584686  30.8774258
  16.5585886  30.8778783
  16.5587086  30.8783307
  16.5588285  30.8787829
  16.5589484  30.879235
  16.5590683  30.879687
  16.5591882  30.8801388
  16.559308  30.8805905
  16.5594278  30.8810422
  16.5595476  30.8814936
  16.5596673  30.881945
  16.559787  30.8823962
  16.5599066  30.8828473
  16.5600262  30.8832983
  16.5601458  30.8837492
  16.5602654  30.8841999
  16.5603849  30.8846505
  16.5605044  30.885101
  16.5606239  30.8855514
  16.5607433  30.8860016
  16.5608627  30.8864517
  16.5609821  30.8869017
  16.5611014  30.8873516
  16.5612207  30.8878013
  16.5613399  30.8882509
  16.5614592  30.8887004
  16.5615784  30.8891498
  16.5616975  30.889599
  16.5618167  30.8900482
  16.5619358  30.8904972
  16.5620548  30.8909461
  16.5621739  30.8913948
  16.5622929  30.8918434
  16.5624118  30.892292
  16.5625308  30.8927403
  16.5626497  30.8931886
  16.5627685  30.8936368
  16.5628874  30.8940848
  16.5630062  30.8945327
  16.563125  30.8949804
  16.5632437  30.8954281
  16.5633624  30.8958756
  16.5634811  30.896323
  16.5635997  30.8967703
  16.5637183  30.8972175
  16.5638369  30.8976645
  16.5639555  30.8981115
  16.564074  30.8985582
  16.5641925  30.8990049
  16.5643109  30.8994515
  16.5644293  30.8998979
  16.5645477  30.9003442
  16.5646661  30.9007904
  16.5647844  30.9012365
  16.5649027  30.9016824
  16.5650209  30.9021282
  16.5651392  30.902574
  16.5652573  30.9030195
  16.5653755  30.903465
  16.5654936  30.9039103
  16.5656117  30.9043556
  16.5657298  30.9048006
  16.5658478  30.9052456
  16.5659658  30.9056905
  16.5660838  30.9061352
  16.5662017  30.9065798
  16.5663196  30.9070243
  16.5664375  30.9074687
  16.5665553  30.9079129
  16.5666731  30.9083571
  16.5667909  30.9088011
  16.5669087  30.909245
  16.5670264  30.9096887
  16.567144  30.9101324
  16.5672617  30.9105759
  16.5673793  30.9110193
  16.5674969  30.9114626
  16.5676144  30.9119058
  16.567732  30.9123488
  16.5678495  30.9127918
  16.5679669  30.9132346
  16.5680843  30.9136773
  16.5682017  30.9141198
  16.5683191  30.9145623
  16.5684364  30.9150046
  16.5685537  30.9154468
  16.568671  30.9158889
  16.5687882  30.9163309
  16.5689054  30.9167728
  16.5690226  30.9172145
  16.5691397  30.9176561
  16.5692568  30.9180976
  16.5693739  30.918539
  16.569491  30.9189802
  16.569608  30.9194214
  16.5697249  30.9198624
  16.5698419  30.9203033
  16.5699588  30.9207441
  16.5700757  30.9211848
  16.5701926  30.9216253
  16.5703094  30.9220657
  16.5704262  30.922506
  16.5705429  30.9229462
  16.5706597  30.9233863
  16.5707764  30.9238263
  16.570893  30.9242661
  16.5710097  30.9247058
  16.5711263  30.9251454
  16.5712429  30.9255849
  16.5713594  30.9260243
  16.5714759  30.9264635
  16.5715924  30.9269026
  16.5717088  30.9273416
  16.5718252  30.9277805
  16.5719416  30.9282193
  16.572058  30.928658
  16.5721743  30.9290965
  16.5722906  30.9295349
  16.5724069  30.9299732
  16.5725231  30.9304114
  16.5726393  30.9308495
  16.5727555  30.9312875
  16.5728716  30.9317253
  16.5729877  30.932163
  16.5731038  30.9326006
  16.5732198  30.9330381
  16.5733358  30.9334755
  16.5734518  30.9339127
  16.5735678  30.9343499
  16.5736837  30.9347869
  16.5737996  30.9352238
  16.5739154  30.9356606
  16.5740313  30.9360972
  16.5741471  30.9365338
  16.5742628  30.9369702
  16.5743786  30.9374065
  16.5744943  30.9378427
  16.5746099  30.9382788
  16.5747256  30.9387148
  16.5748412  30.9391507
  16.5749568  30.9395864
  16.5750723  30.940022
  16.5751878  30.9404575
  16.5753033  30.9408929
  16.5754188  30.9413282
  16.5755342  30.9417634
  16.5756496  30.9421984
  16.575765  30.9426333
  16.5758803  30.9430681
  16.5759956  30.9435028
  16.5761109  30.9439374
  16.5762261  30.9443719
  16.5763414  30.9448062
  16.5764565  30.9452405
  16.5765717  30.9456746
  16.5766868  30.9461086
  16.5768019  30.9465425
  16.576917  30.9469763
  16.577032  30.9474099
  16.577147  30.9478435
  16.577262  30.9482769
  16.5773769  30.9487102
  16.5774918  30.9491434
  16.5776067  30.9495765
  16.5777215  30.9500095
  16.5778363  30.9504424
  16.5779511  30.9508751
  16.5780659  30.9513077
  16.5781806  30.9517402
  16.5782953  30.9521726
  16.57841  30.9526049
  16.5785246  30.9530371
  16.5786392  30.9534692
  16.5787538  30.9539011
  16.5788683  30.9543329
  16.5789828  30.9547647
  16.5790973  30.9551963
  16.5792118  30.9556278
  16.5793262  30.9560591
  16.5794406  30.9564904
  16.579555  30.9569215
  16.5796693  30.9573526
  16.5797836  30.9577835
  16.5798979  30.9582143
  16.5800121  30.958645
  16.5801263  30.9590756
  16.5802405  30.9595061
  16.5803547  30.9599364
  16.5804688  30.9603667
  16.5805829  30.9607968
  16.5806969  30.9612268
  16.580811  30.9616567
  16.580925  30.9620865
  16.5810389  30.9625162
  16.5811529  30.9629458
  16.5812668  30.9633752
  16.5813807  30.9638045
  16.5814945  30.9642338
  16.5816084  30.9646629
  16.5817222  30.9650919
  16.5818359  30.9655208
  16.5819497  30.9659496
  16.5820634  30.9663782
  16.582177  30.9668068
  16.5822907  30.9672352
  16.5824043  30.9676636
  16.5825179  30.9680918
  16.5826314  30.9685199
  16.582745  30.9689479
  16.5828585  30.9693758
  16.5829719  30.9698035
  16.5830854  30.9702312
  16.5831988  30.9706587
  16.5833122  30.9710862
  16.5834255  30.9715135
  16.5835388  30.9719407
  16.5836521  30.9723678
  16.5837654  30.9727948
  16.5838786  30.9732217
  16.5839918  30.9736484
  16.584105  30.9740751
  16.5842181  30.9745016
  16.5843312  30.9749281
  16.5844443  30.9753544
  16.5845574  30.9757806
  16.5846704  30.9762067
  16.5847834  30.9766327
  16.5848963  30.9770586
  16.5850093  30.9774843
  16.5851222  30.97791
  16.5852351  30.9783355
  16.5853479  30.978761
  16.5854607  30.9791863
  16.5855735  30.9796115
  16.5856863  30.9800366
  16.585799  30.9804616
  16.5859117  30.9808865
  16.5860244  30.9813113
  16.586137  30.9817359
  16.5862496  30.9821605
  16.5863622  30.9825849
  16.5864748  30.9830093
  16.5865873  30.9834335
  16.5866998  30.9838576
  16.5868123  30.9842816
  16.5869247  30.9847055
  16.5870371  30.9851293
  16.5871495  30.985553
  16.5872618  30.9859765
  16.5873742  30.9864
  16.5874865  30.9868233
  16.5875987  30.9872466
  16.587711  30.9876697
  16.5878232  30.9880927
  16.5879353  30.9885156
  16.5880475  30.9889384
  16.5881596  30.9893611
  16.5882717  30.9897837
  16.5883838  30.9902062
  16.5884958  30.9906285
  16.5886078  30.9910508
  16.5887198  30.9914729
  16.5888317  30.991895
  16.5889436  30.9923169
  16.5890555  30.9927387
  16.5891674  30.9931604
  16.5892792  30.993582
  16.589391  30.9940035
  16.5895028  30.9944249
  16.5896145  30.9948462
  16.5897263  30.9952673
  16.5898379  30.9956884
  16.5899496  30.9961093
  16.5900612  30.9965302
  16.5901728  30.9969509
  16.5902844  30.9973715
  16.5903959  30.9977921
  16.5905075  30.9982125
  16.5906189  30.9986328
  16.5907304  30.999053
  16.5908418  30.9994731
  16.5909532  30.999893
  16.5910646  31.0003129
  16.591176  31.0007327
  16.5912873  31.0011523
  16.5913986  31.0015719
  16.5915098  31.0019913
  16.591621  31.0024107
  16.5917322  31.0028299
  16.5918434  31.003249
  16.5919546  31.003668
  16.5920657  31.0040869
  16.5921768  31.0045057
  16.5922878  31.0049244
  16.5923988  31.005343
  16.5925098  31.0057615
  16.5926208  31.0061798
  16.5927318  31.0065981
  16.5928427  31.0070163
  16.5929536  31.0074343
  16.5930644  31.0078523
  16.5931753  31.0082701
  16.5932861  31.0086878
  16.5933968  31.0091054
  16.5935076  31.009523
  16.5936183  31.0099404
  16.593729  31.0103577
  16.5938397  31.0107749
  16.5939503  31.011192
  16.5940609  31.0116089
  16.5941715  31.0120258
  16.594282  31.0124426
  16.5943926  31.0128593
  16.594503  31.0132758
  16.5946135  31.0136923
  16.5947239  31.0141086
  16.5948344  31.0145249
  16.5949447  31.014941
  16.5950551  31.015357
  16.5951654  31.015773
  16.5952757  31.0161888
  16.595386  31.0166045
  16.5954962  31.0170201
  16.5956064  31.0174356
  16.5957166  31.017851
  16.5958268  31.0182663
  16.5959369  31.0186815
  16.596047  31.0190966
  16.5961571  31.0195115
  16.5962671  31.0199264
  16.5963771  31.0203412
  16.5964871  31.0207558
  16.5965971  31.0211704
  16.596707  31.0215848
  16.5968169  31.0219992
  16.5969268  31.0224134
  16.5970367  31.0228276
  16.5971465  31.0232416
  16.5972563  31.0236555
  16.5973661  31.0240694
  16.5974758  31.0244831
  16.5975855  31.0248967
  16.5976952  31.0253102
  16.5978048  31.0257236
  16.5979145  31.0261369
  16.5980241  31.0265501
  16.5981336  31.0269632
  16.5982432  31.0273762
  16.5983527  31.0277891
  16.5984622  31.0282018
  16.5985717  31.0286145
  16.5986811  31.0290271
  16.5987905  31.0294396
  16.5988999  31.0298519
  16.5990092  31.0302642
  16.5991186  31.0306763
  16.5992279  31.0310884
  16.5993371  31.0315003
  16.5994464  31.0319122
  16.5995556  31.0323239
  16.5996648  31.0327356
  16.5997739  31.0331471
  16.5998831  31.0335585
  16.5999922  31.0339699
  16.6001013  31.0343811
  16.6002103  31.0347922
  16.6003193  31.0352032
  16.6004283  31.0356141
  16.6005373  31.0360249
  16.6006462  31.0364357
  16.6007551  31.0368463
  16.600864  31.0372568
  16.6009729  31.0376672
  16.6010817  31.0380775
  16.6011905  31.0384877
  16.6012993  31.0388977
  16.6014081  31.0393077
  16.6015168  31.0397176
  16.6016255  31.0401274
  16.6017341  31.0405371
  16.6018428  31.0409467
  16.6019514  31.0413561
  16.60206  31.0417655
  16.6021686  31.0421748
  16.6022771  31.042584
  16.6023856  31.042993
  16.6024941  31.043402
  16.6026025  31.0438108
  16.6027109  31.0442196
  16.6028193  31.0446283
  16.6029277  31.0450368
  16.6030361  31.0454453
  16.6031444  31.0458536
  16.6032527  31.0462619
  16.6033609  31.04667
  16.6034692  31.0470781
  16.6035774  31.047486
  16.6036855  31.0478939
  16.6037937  31.0483016
  16.6039018  31.0487093
  16.6040099  31.0491168
  16.604118  31.0495242
  16.6042261  31.0499316
  16.6043341  31.0503388
  16.6044421  31.0507459
  16.60455  31.051153
  16.604658  31.0515599
  16.6047659  31.0519667
  16.6048738  31.0523735
  16.6049816  31.0527801
  16.6050895  31.0531866
  16.6051973  31.053593
  16.605305  31.0539994
  16.6054128  31.0544056
  16.6055205  31.0548117
  16.6056282  31.0552177
  16.6057359  31.0556237
  16.6058435  31.0560295
  16.6059512  31.0564352
  16.6060587  31.0568408
  16.6061663  31.0572464
  16.6062739  31.0576518
  16.6063814  31.0580571
  16.6064889  31.0584623
  16.6065963  31.0588674
  16.6067037  31.0592725
  16.6068111  31.0596774
  16.6069185  31.0600822
  16.6070259  31.0604869
  16.6071332  31.0608915
  16.6072405  31.061296
  16.6073478  31.0617005
  16.607455  31.0621048
  16.6075622  31.062509
  16.6076694  31.0629131
  16.6077766  31.0633171
  16.6078837  31.0637211
  16.6079909  31.0641249
  16.6080979  31.0645286
  16.608205  31.0649322
  16.608312  31.0653357
  16.6084191  31.0657392
  16.608526  31.0661425
  16.608633  31.0665457
  16.6087399  31.0669488
  16.6088468  31.0673519
  16.6089537  31.0677548
  16.6090605  31.0681576
  16.6091674  31.0685603
  16.6092742  31.068963
  16.6093809  31.0693655
  16.6094877  31.0697679
  16.6095944  31.0701703
  16.6097011  31.0705725
  16.6098078  31.0709746
  16.6099144  31.0713767
  16.610021  31.0717786
  16.6101276  31.0721804
  16.6102342  31.0725822
  16.6103407  31.0729838
  16.6104472  31.0733854
  16.6105537  31.0737868
  16.6106602  31.0741882
  16.6107666  31.0745894
  16.610873  31.0749906
  16.6109794  31.0753916
  16.6110857  31.0757926
  16.6111921  31.0761934
  16.6112984  31.0765942
  16.6114046  31.0769948
  16.6115109  31.0773954
  16.6116171  31.0777959
  16.6117233  31.0781962
  16.6118295  31.0785965
  16.6119356  31.0789967
  16.6120417  31.0793967
  16.6121478  31.0797967
  16.6122539  31.0801966
  16.6123599  31.0805964
  16.612466  31.080996
  16.612572  31.0813956
  16.6126779  31.0817951
  16.6127839  31.0821945
  16.6128898  31.0825938
  16.6129957  31.082993
  16.6131015  31.0833921
  16.6132074  31.0837911
  16.6133132  31.08419
  16.6134189  31.0845888
  16.6135247  31.0849875
  16.6136304  31.0853861
  16.6137361  31.0857846
  16.6138418  31.086183
  16.6139475  31.0865813
  16.6140531  31.0869796
  16.6141587  31.0873777
  16.6142643  31.0877757
  16.6143698  31.0881736
  16.6144754  31.0885715
  16.6145809  31.0889692
  16.6146863  31.0893669
  16.6147918  31.0897644
  16.6148972  31.0901619
  16.6150026  31.0905592
  16.615108  31.0909565
  16.6152133  31.0913536
  16.6153187  31.0917507
  16.615424  31.0921476
  16.6155292  31.0925445
  16.6156345  31.0929413
  16.6157397  31.093338
  16.6158449  31.0937346
  16.6159501  31.094131
  16.6160552  31.0945274
  16.6161603  31.0949237
  16.6162654  31.0953199
  16.6163705  31.095716
  16.6164755  31.096112
  16.6165805  31.0965079
  16.6166855  31.0969038
  16.6167905  31.0972995
  16.6168954  31.0976951
  16.6170003  31.0980906
  16.6171052  31.0984861
  16.6172101  31.0988814
  16.6173149  31.0992766
  16.6174197  31.0996718
  16.6175245  31.1000668
  16.6176293  31.1004618
  16.617734  31.1008567
  16.6178387  31.1012514
  16.6179434  31.1016461
  16.6180481  31.1020407
  16.6181527  31.1024352
  16.6182573  31.1028295
  16.6183619  31.1032238
  16.6184665  31.103618
  16.618571  31.1040121
  16.6186755  31.1044061
  16.61878  31.1048
  16.6188845  31.1051939
  16.6189889  31.1055876
  16.6190933  31.1059812
  16.6191977  31.1063747
  16.6193021  31.1067682
  16.6194064  31.1071615
  16.6195107  31.1075548
  16.619615  31.1079479
  16.6197193  31.108341
  16.6198235  31.1087339
  16.6199277  31.1091268
  16.6200319  31.1095196
  16.6201361  31.1099123
  16.6202402  31.1103049
  16.6203443  31.1106974
  16.6204484  31.1110898
  16.6205524  31.1114821
  16.6206565  31.1118743
  16.6207605  31.1122664
  16.6208645  31.1126584
  16.6209684  31.1130503
  16.6210724  31.1134422
  16.6211763  31.1138339
  16.6212802  31.1142256
  16.621384  31.1146171
  16.6214879  31.1150086
  16.6215917  31.1154
  16.6216955  31.1157912
  16.6217992  31.1161824
  16.621903  31.1165735
  16.6220067  31.1169645
  16.6221104  31.1173554
  16.622214  31.1177462
  16.6223177  31.1181369
  16.6224213  31.1185276
  16.6225249  31.1189181
  16.6226284  31.1193085
  16.622732  31.1196989
  16.6228355  31.1200891
  16.622939  31.1204793
  16.6230424  31.1208693
  16.6231459  31.1212593
  16.6232493  31.1216492
  16.6233527  31.122039
  16.623456  31.1224286
  16.6235594  31.1228182
  16.6236627  31.1232078
  16.623766  31.1235972
  16.6238693  31.1239865
  16.6239725  31.1243757
  16.6240757  31.1247649
  16.6241789  31.1251539
  16.6242821  31.1255428
  16.6243852  31.1259317
  16.6244884  31.1263205
  16.6245915  31.1267091
  16.6246945  31.1270977
  16.6247976  31.1274862
  16.6249006  31.1278746
  16.6250036  31.1282629
  16.6251066  31.1286511
  16.6252095  31.1290393
  16.6253125  31.1294273
  16.6254154  31.1298152
  16.6255182  31.1302031
  16.6256211  31.1305908
  16.6257239  31.1309785
  16.6258267  31.1313661
  16.6259295  31.1317535
  16.6260322  31.1321409
  16.626135  31.1325282
  16.6262377  31.1329154
  16.6263404  31.1333025
  16.626443  31.1336896
  16.6265457  31.1340765
  16.6266483  31.1344633
  16.6267509  31.1348501
  16.6268534  31.1352367
  16.626956  31.1356233
  16.6270585  31.1360098
  16.627161  31.1363961
  16.6272634  31.1367824
  16.6273659  31.1371686
  16.6274683  31.1375547
  16.6275707  31.1379408
  16.627673  31.1383267
  16.6277754  31.1387125
  16.6278777  31.1390983
  16.62798  31.1394839
  16.6280823  31.1398695
  16.6281845  31.1402549
  16.6282867  31.1406403
  16.6283889  31.1410256
  16.6284911  31.1414108
  16.6285933  31.1417959
  16.6286954  31.1421809
  16.6287975  31.1425659
  16.6288996  31.1429507
  16.6290016  31.1433355
  16.6291037  31.1437201
  16.6292057  31.1441047
  16.6293076  31.1444892
  16.6294096  31.1448735
  16.6295115  31.1452578
  16.6296134  31.145642
  16.6297153  31.1460262
  16.6298172  31.1464102
  16.629919  31.1467941
  16.6300209  31.147178
  16.6301226  31.1475617
  16.6302244  31.1479454
  16.6303262  31.148329
  16.6304279  31.1487124
  16.6305296  31.1490958
  16.6306312  31.1494791
  16.6307329  31.1498624
  16.6308345  31.1502455
  16.6309361  31.1506285
  16.6310377  31.1510115
  16.6311393  31.1513943
  16.6312408  31.1517771
  16.6313423  31.1521598
  16.6314438  31.1525424
  16.6315452  31.1529249
  16.6316467  31.1533073
  16.6317481  31.1536896
  16.6318495  31.1540718
  16.6319508  31.154454
  16.6320522  31.154836
  16.6321535  31.155218
  16.6322548  31.1555999
  16.632356  31.1559816
  16.6324573  31.1563633
  16.6325585  31.1567449
  16.6326597  31.1571265
  16.6327609  31.1575079
  16.632862  31.1578892
  16.6329632  31.1582705
  16.6330643  31.1586517
  16.6331654  31.1590327
  16.6332664  31.1594137
  16.6333674  31.1597946
  16.6334685  31.1601754
  16.6335694  31.1605561
  16.6336704  31.1609368
  16.6337713  31.1613173
  16.6338723  31.1616978
  16.6339732  31.1620781
  16.634074  31.1624584
  16.6341749  31.1628386
  16.6342757  31.1632187
  16.6343765  31.1635987
  16.6344773  31.1639787
  16.634578  31.1643585
  16.6346788  31.1647382
  16.6347795  31.1651179
  16.6348801  31.1654975
  16.6349808  31.165877
  16.6350814  31.1662564
  16.635182  31.1666357
  16.6352826  31.1670149
  16.6353832  31.167394
  16.6354837  31.1677731
  16.6355843  31.168152
  16.6356848  31.1685309
  16.6357852  31.1689097
  16.6358857  31.1692884
  16.6359861  31.169667
  16.6360865  31.1700455
  16.6361869  31.1704239
  16.6362873  31.1708023
  16.6363876  31.1711805
  16.6364879  31.1715587
  16.6365882  31.1719368
  16.6366884  31.1723148
  16.6367887  31.1726927
  16.6368889  31.1730705
  16.6369891  31.1734483
  16.6370893  31.1738259
  16.6371894  31.1742035
  16.6372895  31.1745809
  16.6373897  31.1749583
  16.6374897  31.1753356
  16.6375898  31.1757128
  16.6376898  31.17609
  16.6377898  31.176467
  16.6378898  31.176844
  16.6379898  31.1772208
  16.6380897  31.1775976
  16.6381896  31.1779743
  16.6382895  31.1783509
  16.6383894  31.1787274
  16.6384893  31.1791038
  16.6385891  31.1794802
  16.6386889  31.1798564
  16.6387887  31.1802326
  16.6388884  31.1806087
  16.6389882  31.1809847
  16.6390879  31.1813606
  16.6391876  31.1817364
  16.6392872  31.1821122
  16.6393869  31.1824878
  16.6394865  31.1828634
  16.6395861  31.1832389
  16.6396857  31.1836143
  16.6397852  31.1839896
  16.6398847  31.1843648
  16.6399842  31.18474
  16.6400837  31.185115
  16.6401832  31.18549
  16.6402826  31.1858649
  16.640382  31.1862397
  16.6404814  31.1866144
  16.6405808  31.186989
  16.6406802  31.1873635
  16.6407795  31.187738
  16.6408788  31.1881123
  16.6409781  31.1884866
  16.6410773  31.1888608
  16.6411765  31.1892349
  16.6412758  31.189609
  16.6413749  31.1899829
  16.6414741  31.1903567
  16.6415733  31.1907305
  16.6416724  31.1911042
  16.6417715  31.1914778
  16.6418705  31.1918513
  16.6419696  31.1922247
  16.6420686  31.1925981
  16.6421676  31.1929713
  16.6422666  31.1933445
  16.6423656  31.1937176
  16.6424645  31.1940906
  16.6425634  31.1944635
  16.6426623  31.1948363
  16.6427612  31.1952091
  16.6428601  31.1955817
  16.6429589  31.1959543
  16.6430577  31.1963268
  16.6431565  31.1966992
  16.6432552  31.1970715
  16.643354  31.1974438
  16.6434527  31.1978159
  16.6435514  31.198188
  16.64365  31.19856
  16.6437487  31.1989319
  16.6438473  31.1993037
  16.6439459  31.1996754
  16.6440445  31.2000471
  16.6441431  31.2004186
  16.6442416  31.2007901
  16.6443401  31.2011615
  16.6444386  31.2015328
  16.6445371  31.2019041
  16.6446355  31.2022752
  16.6447339  31.2026463
  16.6448323  31.2030172
  16.6449307  31.2033881
  16.6450291  31.2037589
  16.6451274  31.2041296
  16.6452257  31.2045003
  16.645324  31.2048708
  16.6454223  31.2052413
  16.6455205  31.2056117
  16.6456187  31.205982
  16.6457169  31.2063522
  16.6458151  31.2067223
  16.6459133  31.2070924
  16.6460114  31.2074624
  16.6461095  31.2078322
  16.6462076  31.208202
  16.6463057  31.2085718
  16.6464037  31.2089414
  16.6465018  31.2093109
  16.6465998  31.2096804
  16.6466977  31.2100498
  16.6467957  31.2104191
  16.6468936  31.2107883
  16.6469915  31.2111574
  16.6470894  31.2115265
  16.6471873  31.2118955
  16.6472851  31.2122643
  16.647383  31.2126331
  16.6474808  31.2130019
  16.6475786  31.2133705
  16.6476763  31.213739
  16.6477741  31.2141075
  16.6478718  31.2144759
  16.6479695  31.2148442
  16.6480671  31.2152124
  16.6481648  31.2155806
  16.6482624  31.2159486
  16.64836  31.2163166
  16.6484576  31.2166845
  16.6485552  31.2170523
  16.6486527  31.21742
  16.6487502  31.2177876
  16.6488477  31.2181552
  16.6489452  31.2185227
  16.6490426  31.2188901
  16.6491401  31.2192574
  16.6492375  31.2196246
  16.6493349  31.2199918
  16.6494322  31.2203588
  16.6495296  31.2207258
  16.6496269  31.2210927
  16.6497242  31.2214595
  16.6498215  31.2218263
  16.6499187  31.2221929
  16.650016  31.2225595
  16.6501132  31.222926
  16.6502104  31.2232924
  16.6503075  31.2236587
  16.6504047  31.224025
  16.6505018  31.2243911
  16.6505989  31.2247572
  16.650696  31.2251232
  16.650793  31.2254891
  16.6508901  31.2258549
  16.6509871  31.2262207
  16.6510841  31.2265864
  16.6511811  31.226952
  16.651278  31.2273175
  16.6513749  31.2276829
  16.6514719  31.2280482
  16.6515687  31.2284135
  16.6516656  31.2287787
  16.6517624  31.2291438
  16.6518593  31.2295088
  16.6519561  31.2298737
  16.6520528  31.2302386
  16.6521496  31.2306034
  16.6522463  31.2309681
  16.6523431  31.2313327
  16.6524397  31.2316972
  16.6525364  31.2320616
  16.6526331  31.232426
  16.6527297  31.2327903
  16.6528263  31.2331545
  16.6529229  31.2335186
  16.6530195  31.2338827
  16.653116  31.2342466
  16.6532125  31.2346105
  16.653309  31.2349743
  16.6534055  31.235338
  16.6535019  31.2357017
  16.6535984  31.2360652
  16.6536948  31.2364287
  16.6537912  31.2367921
  16.6538876  31.2371554
  16.6539839  31.2375187
  16.6540802  31.2378818
  16.6541765  31.2382449
  16.6542728  31.2386079
  16.6543691  31.2389708
  16.6544653  31.2393337
  16.6545616  31.2396964
  16.6546578  31.2400591
  16.6547539  31.2404217
  16.6548501  31.2407842
  16.6549462  31.2411466
  16.6550423  31.241509
  16.6551384  31.2418712
  16.6552345  31.2422334
  16.6553306  31.2425956
  16.6554266  31.2429576
  16.6555226  31.2433195
  16.6556186  31.2436814
  16.6557145  31.2440432
  16.6558105  31.2444049
  16.6559064  31.2447665
  16.6560023  31.2451281
  16.6560982  31.2454896
  16.6561941  31.245851
  16.6562899  31.2462123
  16.6563857  31.2465735
  16.6564815  31.2469347
  16.6565773  31.2472957
  16.656673  31.2476567
  16.6567688  31.2480176
  16.6568645  31.2483785
  16.6569602  31.2487392
  16.6570559  31.2490999
  16.6571515  31.2494605
  16.6572471  31.249821
  16.6573427  31.2501815
  16.6574383  31.2505418
  16.6575339  31.2509021
  16.6576294  31.2512623
  16.657725  31.2516224
  16.6578205  31.2519825
  16.6579159  31.2523424
  16.6580114  31.2527023
  16.6581068  31.2530621
  16.6582023  31.2534218
  16.6582977  31.2537815
  16.658393  31.2541411
  16.6584884  31.2545005
  16.6585837  31.25486
  16.658679  31.2552193
  16.6587743  31.2555785
  16.6588696  31.2559377
  16.6589648  31.2562968
  16.6590601  31.2566558
  16.6591553  31.2570148
  16.6592505  31.2573736
  16.6593456  31.2577324
  16.6594408  31.2580911
  16.6595359  31.2584497
  16.659631  31.2588083
  16.6597261  31.2591667
  16.6598212  31.2595251
  16.6599162  31.2598834
  16.6600112  31.2602417
  16.6601062  31.2605998
  16.6602012  31.2609579
  16.6602962  31.2613159
  16.6603911  31.2616738
  16.660486  31.2620316
  16.6605809  31.2623894
  16.6606758  31.2627471
  16.6607706  31.2631047
  16.6608655  31.2634622
  16.6609603  31.2638196
  16.6610551  31.264177
  16.6611499  31.2645343
  16.6612446  31.2648915
  16.6613393  31.2652487
  16.6614341  31.2656057
  16.6615287  31.2659627
  16.6616234  31.2663196
  16.6617181  31.2666764
  16.6618127  31.2670332
  16.6619073  31.2673898
  16.6620019  31.2677464
  16.6620964  31.2681029
  16.662191  31.2684594
  16.6622855  31.2688157
  16.66238  31.269172
  16.6624745  31.2695282
  16.662569  31.2698844
  16.6626634  31.2702404
  16.6627578  31.2705964
  16.6628522  31.2709523
  16.6629466  31.2713081
  16.663041  31.2716638
  16.6631353  31.2720195
  16.6632296  31.2723751
  16.6633239  31.2727306
  16.6634182  31.273086
  16.6635125  31.2734414
  16.6636067  31.2737966
  16.6637009  31.2741518
  16.6637951  31.274507
  16.6638893  31.274862
  16.6639835  31.275217
  16.6640776  31.2755719
  16.6641717  31.2759267
  16.6642658  31.2762814
  16.6643599  31.2766361
  16.6644539  31.2769907
  16.664548  31.2773452
  16.664642  31.2776996
  16.664736  31.2780539
  16.6648299  31.2784082
  16.6649239  31.2787624
  16.6650178  31.2791165
  16.6651117  31.2794706
  16.6652056  31.2798246
  16.6652995  31.2801785
  16.6653934  31.2805323
  16.6654872  31.280886
  16.665581  31.2812397
  16.6656748  31.2815933
  16.6657686  31.2819468
  16.6658623  31.2823002
  16.665956  31.2826536
  16.6660497  31.2830069
  16.6661434  31.2833601
  16.6662371  31.2837132
  16.6663307  31.2840663
  16.6664244  31.2844192
  16.666518  31.2847721
  16.6666116  31.285125
  16.6667051  31.2854777
  16.6667987  31.2858304
  16.6668922  31.286183
  16.6669857  31.2865355
  16.6670792  31.286888
  16.6671727  31.2872403
  16.6672661  31.2875926
  16.6673595  31.2879448
  16.667453  31.288297
  16.6675463  31.288649
  16.6676397  31.289001
  16.6677331  31.289353
  16.6678264  31.2897048
  16.6679197  31.2900566
  16.668013  31.2904082
  16.6681062  31.2907599
  16.6681995  31.2911114
  16.6682927  31.2914629
  16.6683859  31.2918143
  16.6684791  31.2921656
  16.6685723  31.2925168
  16.6686654  31.292868
  16.6687585  31.293219
  16.6688516  31.2935701
  16.6689447  31.293921
  16.6690378  31.2942719
  16.6691308  31.2946226
  16.6692239  31.2949734
  16.6693169  31.295324
  16.6694099  31.2956745
  16.6695028  31.296025
  16.6695958  31.2963754
  16.6696887  31.2967258
  16.6697816  31.297076
  16.6698745  31.2974262
  16.6699674  31.2977763
  16.6700602  31.2981264
  16.670153  31.2984763
  16.6702459  31.2988262
  16.6703386  31.299176
  16.6704314  31.2995258
  16.6705242  31.2998754
  16.6706169  31.300225
  16.6707096  31.3005745
  16.6708023  31.300924
  16.670895  31.3012733
  16.6709876  31.3016226
  16.6710802  31.3019718
  16.6711728  31.302321
  16.6712654  31.30267
  16.671358  31.303019
  16.6714506  31.3033679
  16.6715431  31.3037168
  16.6716356  31.3040655
  16.6717281  31.3044142
  16.6718206  31.3047629
  16.671913  31.3051114
  16.6720054  31.3054599
  16.6720979  31.3058083
  16.6721903  31.3061566
  16.6722826  31.3065048
  16.672375  31.306853
  16.6724673  31.3072011
  16.6725596  31.3075491
  16.6726519  31.3078971
  16.6727442  31.308245
  16.6728365  31.3085928
  16.6729287  31.3089405
  16.6730209  31.3092882
  16.6731131  31.3096357
  16.6732053  31.3099833
  16.6732974  31.3103307
  16.6733896  31.3106781
  16.6734817  31.3110253
  16.6735738  31.3113726
  16.6736659  31.3117197
  16.6737579  31.3120668
  16.67385  31.3124138
  16.673942  31.3127607
  16.674034  31.3131075
  16.674126  31.3134543
  16.6742179  31.313801
  16.6743099  31.3141476
  16.6744018  31.3144942
  16.6744937  31.3148407
  16.6745856  31.3151871
  16.6746775  31.3155334
  16.6747693  31.3158797
  16.6748611  31.3162258
  16.6749529  31.316572
  16.6750447  31.316918
  16.6751365  31.317264
  16.6752283  31.3176099
  16.67532  31.3179557
  16.6754117  31.3183014
  16.6755034  31.3186471
  16.6755951  31.3189927
  16.6756867  31.3193382
  16.6757783  31.3196837
  16.67587  31.3200291
  16.6759615  31.3203744
  16.6760531  31.3207196
  16.6761447  31.3210648
  16.6762362  31.3214099
  16.6763277  31.3217549
  16.6764192  31.3220998
  16.6765107  31.3224447
  16.6766022  31.3227895
  16.6766936  31.3231343
  16.676785  31.3234789
  16.6768764  31.3238235
  16.6769678  31.324168
  16.6770592  31.3245124
  16.6771505  31.3248568
  16.6772418  31.3252011
  16.6773332  31.3255453
  16.6774244  31.3258895
  16.6775157  31.3262336
  16.677607  31.3265776
  16.6776982  31.3269215
  16.6777894  31.3272654
  16.6778806  31.3276091
  16.6779718  31.3279529
  16.6780629  31.3282965
  16.678154  31.3286401
  16.6782452  31.3289836
  16.6783362  31.329327
  16.6784273  31.3296704
  16.6785184  31.3300136
  16.6786094  31.3303568
  16.6787004  31.3307
  16.6787914  31.3310431
  16.6788824  31.331386
  16.6789734  31.331729
  16.6790643  31.3320718
  16.6791552  31.3324146
  16.6792461  31.3327573
  16.679337  31.3331
  16.6794279  31.3334425
  16.6795187  31.333785
  16.6796096  31.3341274
  16.6797004  31.3344698
  16.6797912  31.3348121
  16.6798819  31.3351543
  16.6799727  31.3354964
  16.6800634  31.3358385
  16.6801541  31.3361805
  16.6802448  31.3365224
  16.6803355  31.3368642
  16.6804262  31.337206
  16.6805168  31.3375477
  16.6806074  31.3378894
  16.680698  31.3382309
  16.6807886  31.3385724
  16.6808792  31.3389138
  16.6809697  31.3392552
  16.6810602  31.3395965
  16.6811507  31.3399377
  16.6812412  31.3402788
  16.6813317  31.3406199
  16.6814222  31.3409609
  16.6815126  31.3413018
  16.681603  31.3416427
  16.6816934  31.3419834
  16.6817838  31.3423241
  16.6818741  31.3426648
  16.6819645  31.3430054
  16.6820548  31.3433459
  16.6821451  31.3436863
  16.6822354  31.3440266
  16.6823256  31.3443669
  16.6824159  31.3447071
  16.6825061  31.3450473
  16.6825963  31.3453874
  16.6826865  31.3457274
  16.6827766  31.3460673
  16.6828668  31.3464072
  16.6829569  31.346747
  16.683047  31.3470867
  16.6831371  31.3474263
  16.6832272  31.3477659
  16.6833173  31.3481054
  16.6834073  31.3484449
  16.6834973  31.3487842
  16.6835873  31.3491235
  16.6836773  31.3494628
  16.6837673  31.3498019
  16.6838572  31.350141
  16.6839471  31.35048
  16.684037  31.350819
  16.6841269  31.3511579
  16.6842168  31.3514967
  16.6843066  31.3518354
  16.6843965  31.3521741
  16.6844863  31.3525127
  16.6845761  31.3528512
  16.6846659  31.3531897
  16.6847556  31.353528
  16.6848454  31.3538664
  16.6849351  31.3542046
  16.6850248  31.3545428
  16.6851145  31.3548809
  16.6852041  31.3552189
  16.6852938  31.3555569
  16.6853834  31.3558948
  16.685473  31.3562326
  16.6855626  31.3565704
  16.6856522  31.3569081
  16.6857417  31.3572457
  16.6858313  31.3575833
  16.6859208  31.3579207
  16.6860103  31.3582581
  16.6860998  31.3585955
  16.6861892  31.3589328
  16.6862787  31.35927
  16.6863681  31.3596071
  16.6864575  31.3599442
  16.6865469  31.3602812
  16.6866363  31.3606181
  16.6867256  31.3609549
  16.686815  31.3612917
  16.6869043  31.3616284
  16.6869936  31.3619651
  16.6870828  31.3623017
  16.6871721  31.3626382
  16.6872613  31.3629746
  16.6873506  31.363311
  16.6874398  31.3636473
  16.687529  31.3639835
  16.6876181  31.3643197
  16.6877073  31.3646558
  16.6877964  31.3649918
  16.6878855  31.3653278
  16.6879746  31.3656637
  16.6880637  31.3659995
  16.6881528  31.3663352
  16.6882418  31.3666709
  16.6883308  31.3670065
  16.6884198  31.3673421
  16.6885088  31.3676776
  16.6885978  31.368013
  16.6886867  31.3683483
  16.6887757  31.3686836
  16.6888646  31.3690188
  16.6889535  31.3693539
  16.6890423  31.369689
  16.6891312  31.370024
  16.68922  31.3703589
  16.6893089  31.3706937
  16.6893977  31.3710285
  16.6894864  31.3713633
  16.6895752  31.3716979
  16.689664  31.3720325
  16.6897527  31.372367
  16.6898414  31.3727015
  16.6899301  31.3730358
  16.6900188  31.3733701
  16.6901074  31.3737044
  16.6901961  31.3740386
  16.6902847  31.3743727
  16.6903733  31.3747067
  16.6904619  31.3750407
  16.6905505  31.3753746
  16.690639  31.3757084
  16.6907275  31.3760422
  16.6908161  31.3763759
  16.6909046  31.3767095
  16.690993  31.3770431
  16.6910815  31.3773766
  16.6911699  31.37771
  16.6912584  31.3780434
  16.6913468  31.3783766
  16.6914352  31.3787099
  16.6915235  31.379043
  16.6916119  31.3793761
  16.6917002  31.3797091
  16.6917885  31.3800421
  16.6918768  31.380375
  16.6919651  31.3807078
  16.6920534  31.3810405
  16.6921416  31.3813732
  16.6922298  31.3817058
  16.692318  31.3820384
  16.6924062  31.3823709
  16.6924944  31.3827033
  16.6925826  31.3830356
  16.6926707  31.3833679
  16.6927588  31.3837001
  16.6928469  31.3840322
  16.692935  31.3843643
  16.6930231  31.3846963
  16.6931111  31.3850283
  16.6931991  31.3853601
  16.6932872  31.3856919
  16.6933752  31.3860237
  16.6934631  31.3863553
  16.6935511  31.3866869
  16.693639  31.3870185
  16.6937269  31.3873499
  16.6938149  31.3876813
  16.6939027  31.3880127
  16.6939906  31.3883439
  16.6940785  31.3886751
  16.6941663  31.3890063
  16.6942541  31.3893373
  16.6943419  31.3896683
  16.6944297  31.3899993
  16.6945175  31.3903301
  16.6946052  31.3906609
  16.6946929  31.3909917
  16.6947806  31.3913223
  16.6948683  31.3916529
  16.694956  31.3919835
  16.6950437  31.3923139
  16.6951313  31.3926443
  16.6952189  31.3929747
  16.6953065  31.3933049
  16.6953941  31.3936351
  16.6954817  31.3939653
  16.6955692  31.3942953
  16.6956568  31.3946253
  16.6957443  31.3949553
  16.6958318  31.3952851
  16.6959193  31.3956149
  16.6960067  31.3959447
  16.6960942  31.3962743
  16.6961816  31.3966039
  16.696269  31.3969335
  16.6963564  31.3972629
  16.6964438  31.3975923
  16.6965311  31.3979217
  16.6966185  31.3982509
  16.6967058  31.3985801
  16.6967931  31.3989093
  16.6968804  31.3992383
  16.6969676  31.3995674
  16.6970549  31.3998963
  16.6971421  31.4002252
  16.6972293  31.400554
  16.6973165  31.4008827
  16.6974037  31.4012114
  16.6974909  31.40154
  16.697578  31.4018685
  16.6976652  31.402197
  16.6977523  31.4025254
  16.6978394  31.4028538
  16.6979264  31.403182
  16.6980135  31.4035103
  16.6981005  31.4038384
  16.6981876  31.4041665
  16.6982746  31.4044945
  16.6983616  31.4048224
  16.6984485  31.4051503
  16.6985355  31.4054782
  16.6986224  31.4058059
  16.6987093  31.4061336
  16.6987963  31.4064612
  16.6988831  31.4067888
  16.69897  31.4071163
  16.6990569  31.4074437
  16.6991437  31.407771
  16.6992305  31.4080983
  16.6993173  31.4084256
  16.6994041  31.4087527
  16.6994908  31.4090798
  16.6995776  31.4094069
  16.6996643  31.4097338
  16.699751  31.4100607
  16.6998377  31.4103876
  16.6999244  31.4107143
  16.7000111  31.4110411
  16.7000977  31.4113677
  16.7001843  31.4116943
  16.7002709  31.4120208
  16.7003575  31.4123472
  16.7004441  31.4126736
  16.7005307  31.4129999
  16.7006172  31.4133262
  16.7007037  31.4136524
  16.7007902  31.4139785
  16.7008767  31.4143045
  16.7009632  31.4146305
  16.7010496  31.4149565
  16.7011361  31.4152823
  16.7012225  31.4156081
  16.7013089  31.4159338
  16.7013953  31.4162595
  16.7014816  31.4165851
  16.701568  31.4169106
  16.7016543  31.4172361
  16.7017406  31.4175615
  16.7018269  31.4178869
  16.7019132  31.4182122
  16.7019995  31.4185374
  16.7020857  31.4188625
  16.702172  31.4191876
  16.7022582  31.4195126
  16.7023444  31.4198376
  16.7024305  31.4201625
  16.7025167  31.4204873
  16.7026028  31.4208121
  16.702689  31.4211368
  16.7027751  31.4214614
  16.7028612  31.421786
  16.7029472  31.4221105
  16.7030333  31.4224349
  16.7031193  31.4227593
  16.7032054  31.4230836
  16.7032914  31.4234078
  16.7033774  31.423732
  16.7034633  31.4240561
  16.7035493  31.4243802
  16.7036352  31.4247042
  16.7037212  31.4250281
  16.7038071  31.425352
  16.703893  31.4256758
  16.7039788  31.4259995
  16.7040647  31.4263232
  16.7041505  31.4266468
  16.7042363  31.4269703
  16.7043221  31.4272938
  16.7044079  31.4276172
  16.7044937  31.4279406
  16.7045794  31.4282639
  16.7046652  31.4285871
  16.7047509  31.4289103
  16.7048366  31.4292334
  16.7049223  31.4295564
  16.705008  31.4298794
  16.7050936  31.4302023
  16.7051792  31.4305251
  16.7052649  31.4308479
  16.7053505  31.4311706
  16.705436  31.4314932
  16.7055216  31.4318158
  16.7056072  31.4321384
  16.7056927  31.4324608
  16.7057782  31.4327832
  16.7058637  31.4331055
  16.7059492  31.4334278
  16.7060347  31.43375
  16.7061201  31.4340722
  16.7062055  31.4343942
  16.706291  31.4347163
  16.7063764  31.4350382
  16.7064617  31.4353601
  16.7065471  31.4356819
  16.7066325  31.4360037
  16.7067178  31.4363254
  16.7068031  31.436647
  16.7068884  31.4369686
  16.7069737  31.4372901
  16.7070589  31.4376116
  16.7071442  31.4379329
  16.7072294  31.4382543
  16.7073146  31.4385755
  16.7073998  31.4388967
  16.707485  31.4392178
  16.7075702  31.4395389
  16.7076553  31.4398599
  16.7077405  31.4401809
  16.7078256  31.4405017
  16.7079107  31.4408226
  16.7079957  31.4411433
  16.7080808  31.441464
  16.7081659  31.4417846
  16.7082509  31.4421052
  16.7083359  31.4424257
  16.7084209  31.4427461
  16.7085059  31.4430665
  16.7085908  31.4433868
  16.7086758  31.4437071
  16.7087607  31.4440273
  16.7088456  31.4443474
  16.7089305  31.4446675
  16.7090154  31.4449875
  16.7091003  31.4453074
  16.7091851  31.4456273
  16.70927  31.4459471
  16.7093548  31.4462669
  16.7094396  31.4465865
  16.7095244  31.4469062
  16.7096091  31.4472257
  16.7096939  31.4475452
  16.7097786  31.4478647
  16.7098633  31.4481841
  16.709948  31.4485034
  16.7100327  31.4488226
  16.7101174  31.4491418
  16.710202  31.4494609
  16.7102866  31.44978
  16.7103713  31.450099
  16.7104559  31.450418
  16.7105404  31.4507368
  16.710625  31.4510557
  16.7107096  31.4513744
  16.7107941  31.4516931
  16.7108786  31.4520117
  16.7109631  31.4523303
  16.7110476  31.4526488
  16.7111321  31.4529673
  16.7112165  31.4532856
  16.711301  31.453604
  16.7113854  31.4539222
  16.7114698  31.4542404
  16.7115542  31.4545586
  16.7116385  31.4548766
  16.7117229  31.4551946
  16.7118072  31.4555126
  16.7118915  31.4558305
  16.7119759  31.4561483
  16.7120601  31.4564661
  16.7121444  31.4567838
  16.7122287  31.4571014
  16.7123129  31.457419
  16.7123971  31.4577365
  16.7124813  31.458054
  16.7125655  31.4583714
  16.7126497  31.4586887
  16.7127339  31.459006
  16.712818  31.4593232
  16.7129021  31.4596404
  16.7129862  31.4599574
  16.7130703  31.4602745
  16.7131544  31.4605914
  16.7132385  31.4609083
  16.7133225  31.4612252
  16.7134065  31.461542
  16.7134905  31.4618587
  16.7135745  31.4621754
  16.7136585  31.462492
  16.7137425  31.4628085
  16.7138264  31.463125
  16.7139104  31.4634414
  16.7139943  31.4637577
  16.7140782  31.464074
  16.714162  31.4643903
  16.7142459  31.4647064
  16.7143298  31.4650225
  16.7144136  31.4653386
  16.7144974  31.4656546
  16.7145812  31.4659705
  16.714665  31.4662864
  16.7147488  31.4666022
  16.7148325  31.4669179
  16.7149162  31.4672336
  16.715  31.4675492
  16.7150837  31.4678648
  16.7151674  31.4681803
  16.715251  31.4684957
  16.7153347  31.4688111
  16.7154183  31.4691264
  16.7155019  31.4694417
  16.7155856  31.4697569
  16.7156691  31.470072
  16.7157527  31.4703871
  16.7158363  31.4707021
  16.7159198  31.4710171
  16.7160033  31.471332
  16.7160869  31.4716468
  16.7161703  31.4719616
  16.7162538  31.4722763
  16.7163373  31.4725909
  16.7164207  31.4729055
  16.7165042  31.47322
  16.7165876  31.4735345
  16.716671  31.4738489
  16.7167544  31.4741633
  16.7168377  31.4744776
  16.7169211  31.4747918
  16.7170044  31.475106
  16.7170877  31.4754201
  16.717171  31.4757341
  16.7172543  31.4760481
  16.7173376  31.476362
  16.7174208  31.4766759
  16.7175041  31.4769897
  16.7175873  31.4773035
  16.7176705  31.4776171
  16.7177537  31.4779308
  16.7178369  31.4782443
  16.71792  31.4785578
  16.7180032  31.4788713
  16.7180863  31.4791847
  16.7181694  31.479498
  16.7182525  31.4798113
  16.7183356  31.4801245
  16.7184186  31.4804376
  16.7185017  31.4807507
  16.7185847  31.4810637
  16.7186677  31.4813767
  16.7187507  31.4816896
  16.7188337  31.4820025
  16.7189167  31.4823153
  16.7189996  31.482628
  16.7190826  31.4829406
  16.7191655  31.4832533
  16.7192484  31.4835658
  16.7193313  31.4838783
  16.7194142  31.4841907
  16.719497  31.4845031
  16.7195799  31.4848154
  16.7196627  31.4851277
  16.7197455  31.4854399
  16.7198283  31.485752
  16.7199111  31.4860641
  16.7199938  31.4863761
  16.7200766  31.486688
  16.7201593  31.4869999
  16.720242  31.4873118
  16.7203247  31.4876235
  16.7204074  31.4879352
  16.7204901  31.4882469
  16.7205727  31.4885585
  16.7206554  31.48887
  16.720738  31.4891815
  16.7208206  31.4894929
  16.7209032  31.4898043
  16.7209857  31.4901156
  16.7210683  31.4904268
  16.7211508  31.490738
  16.7212334  31.4910492
  16.7213159  31.4913602
  16.7213984  31.4916712
  16.7214809  31.4919822
  16.7215633  31.4922931
  16.7216458  31.4926039
  16.7217282  31.4929147
  16.7218106  31.4932254
  16.721893  31.493536
  16.7219754  31.4938466
  16.7220578  31.4941571
  16.7221401  31.4944676
  16.7222225  31.494778
  16.7223048  31.4950884
  16.7223871  31.4953987
  16.7224694  31.4957089
  16.7225517  31.4960191
  16.7226339  31.4963292
  16.7227162  31.4966393
  16.7227984  31.4969493
  16.7228806  31.4972592
  16.7229628  31.4975691
  16.723045  31.497879
  16.7231272  31.4981887
  16.7232093  31.4984984
  16.7232914  31.4988081
  16.7233736  31.4991177
  16.7234557  31.4994272
  16.7235378  31.4997367
  16.7236198  31.5000461
  16.7237019  31.5003555
  16.7237839  31.5006648
  16.723866  31.500974
  16.723948  31.5012832
  16.72403  31.5015923
  16.724112  31.5019014
  16.7241939  31.5022104
  16.7242759  31.5025194
  16.7243578  31.5028283
  16.7244397  31.5031371
  16.7245216  31.5034459
  16.7246035  31.5037546
  16.7246854  31.5040633
  16.7247672  31.5043719
  16.7248491  31.5046804
  16.7249309  31.5049889
  16.7250127  31.5052973
  16.7250945  31.5056057
  16.7251763  31.505914
  16.7252581  31.5062223
  16.7253398  31.5065305
  16.7254216  31.5068386
  16.7255033  31.5071467
  16.725585  31.5074547
  16.7256667  31.5077627
  16.7257483  31.5080706
  16.72583  31.5083784
  16.7259116  31.5086862
  16.7259933  31.5089939
  16.7260749  31.5093016
  16.7261565  31.5096092
  16.726238  31.5099168
  16.7263196  31.5102243
  16.7264012  31.5105317
  16.7264827  31.5108391
  16.7265642  31.5111464
  16.7266457  31.5114537
  16.7267272  31.5117609
  16.7268087  31.5120681
  16.7268901  31.5123752
  16.7269716  31.5126822
  16.727053  31.5129892
  16.7271344  31.5132961
  16.7272158  31.513603
  16.7272972  31.5139098
  16.7273786  31.5142166
  16.7274599  31.5145232
  16.7275413  31.5148299
  16.7276226  31.5151365
  16.7277039  31.515443
  16.7277852  31.5157495
  16.7278664  31.5160559
  16.7279477  31.5163622
  16.728029  31.5166685
  16.7281102  31.5169747
  16.7281914  31.5172809
  16.7282726  31.517587
  16.7283538  31.5178931
  16.728435  31.5181991
  16.7285161  31.5185051
  16.7285972  31.518811
  16.7286784  31.5191168
  16.7287595  31.5194226
  16.7288406  31.5197283
  16.7289216  31.520034
  16.7290027  31.5203396
  16.7290838  31.5206451
  16.7291648  31.5209506
  16.7292458  31.521256
  16.7293268  31.5215614
  16.7294078  31.5218667
  16.7294888  31.522172
  16.7295697  31.5224772
  16.7296507  31.5227824
  16.7297316  31.5230875
  16.7298125  31.5233925
  16.7298934  31.5236975
  16.7299743  31.5240024
  16.7300552  31.5243073
  16.730136  31.5246121
  16.7302168  31.5249168
  16.7302977  31.5252215
  16.7303785  31.5255262
  16.7304593  31.5258308
  16.73054  31.5261353
  16.7306208  31.5264398
  16.7307015  31.5267442
  16.7307823  31.5270485
  16.730863  31.5273528
  16.7309437  31.5276571
  16.7310244  31.5279613
  16.7311051  31.5282654
  16.7311857  31.5285695
  16.7312663  31.5288735
  16.731347  31.5291774
  16.7314276  31.5294813
  16.7315082  31.5297852
  16.7315888  31.530089
  16.7316693  31.5303927
  16.7317499  31.5306964
  16.7318304  31.531
  16.7319109  31.5313036
  16.7319914  31.5316071
  16.7320719  31.5319106
  16.7321524  31.532214
  16.7322329  31.5325173
  16.7323133  31.5328206
  16.7323938  31.5331238
  16.7324742  31.533427
  16.7325546  31.5337301
  16.732635  31.5340332
  16.7327153  31.5343362
  16.7327957  31.5346391
  16.732876  31.534942
  16.7329564  31.5352449
  16.7330367  31.5355476
  16.733117  31.5358504
  16.7331973  31.536153
  16.7332775  31.5364556
  16.7333578  31.5367582
  16.733438  31.5370607
  16.7335183  31.5373632
  16.7335985  31.5376655
  16.7336787  31.5379679
  16.7337588  31.5382702
  16.733839  31.5385724
  16.7339192  31.5388745
  16.7339993  31.5391767
  16.7340794  31.5394787
  16.7341595  31.5397807
  16.7342396  31.5400827
  16.7343197  31.5403845
  16.7343997  31.5406864
  16.7344798  31.5409882
  16.7345598  31.5412899
  16.7346398  31.5415915
  16.7347198  31.5418931
  16.7347998  31.5421947
  16.7348798  31.5424962
  16.7349598  31.5427976
  16.7350397  31.543099
  16.7351196  31.5434004
  16.7351995  31.5437016
  16.7352794  31.5440029
  16.7353593  31.544304
  16.7354392  31.5446051
  16.7355191  31.5449062
  16.7355989  31.5452072
  16.7356787  31.5455081
  16.7357585  31.545809
  16.7358383  31.5461099
  16.7359181  31.5464106
  16.7359979  31.5467114
  16.7360776  31.547012
  16.7361574  31.5473126
  16.7362371  31.5476132
  16.7363168  31.5479137
  16.7363965  31.5482142
  16.7364762  31.5485146
  16.7365558  31.5488149
  16.7366355  31.5491152
  16.7367151  31.5494154
  16.7367948  31.5497156
  16.7368744  31.5500157
  16.736954  31.5503158
  16.7370335  31.5506158
  16.7371131  31.5509157
  16.7371926  31.5512156
  16.7372722  31.5515155
  16.7373517  31.5518152
  16.7374312  31.552115
  16.7375107  31.5524146
  16.7375902  31.5527143
  16.7376696  31.5530138
  16.7377491  31.5533134
  16.7378285  31.5536128
  16.7379079  31.5539122
  16.7379873  31.5542116
  16.7380667  31.5545109
  16.7381461  31.5548101
  16.7382254  31.5551093
  16.7383048  31.5554084
  16.7383841  31.5557075
  16.7384634  31.5560065
  16.7385427  31.5563055
  16.738622  31.5566044
  16.7387013  31.5569032
  16.7387806  31.5572021
  16.7388598  31.5575008
  16.738939  31.5577995
  16.7390182  31.5580981
  16.7390974  31.5583967
  16.7391766  31.5586952
  16.7392558  31.5589937
  16.739335  31.5592921
  16.7394141  31.5595905
  16.7394932  31.5598888
  16.7395723  31.5601871
  16.7396514  31.5604853
  16.7397305  31.5607834
  16.7398096  31.5610815
  16.7398887  31.5613796
  16.7399677  31.5616776
  16.7400467  31.5619755
  16.7401257  31.5622734
  16.7402047  31.5625712
  16.7402837  31.562869
  16.7403627  31.5631667
  16.7404416  31.5634643
  16.7405206  31.563762
  16.7405995  31.5640595
  16.7406784  31.564357
  16.7407573  31.5646545
  16.7408362  31.5649518
  16.7409151  31.5652492
  16.7409939  31.5655465
  16.7410728  31.5658437
  16.7411516  31.5661409
  16.7412304  31.566438
  16.7413092  31.5667351
  16.741388  31.5670321
  16.7414668  31.567329
  16.7415455  31.5676259
  16.7416243  31.5679228
  16.741703  31.5682196
  16.7417817  31.5685163
  16.7418604  31.568813
  16.7419391  31.5691097
  16.7420177  31.5694063
  16.7420964  31.5697028
  16.742175  31.5699993
  16.7422537  31.5702957
  16.7423323  31.570592
  16.7424109  31.5708884
  16.7424895  31.5711846
  16.742568  31.5714808
  16.7426466  31.571777
  16.7427251  31.5720731
  16.7428037  31.5723691
  16.7428822  31.5726651
  16.7429607  31.5729611
  16.7430392  31.573257
  16.7431176  31.5735528
  16.7431961  31.5738486
  16.7432745  31.5741443
  16.743353  31.57444
  16.7434314  31.5747356
  16.7435098  31.5750312
  16.7435882  31.5753267
  16.7436665  31.5756221
  16.7437449  31.5759175
  16.7438232  31.5762129
  16.7439016  31.5765082
  16.7439799  31.5768034
  16.7440582  31.5770986
  16.7441365  31.5773938
  16.7442147  31.5776889
  16.744293  31.5779839
  16.7443712  31.5782789
  16.7444495  31.5785738
  16.7445277  31.5788687
  16.7446059  31.5791635
  16.7446841  31.5794583
  16.7447622  31.579753
  16.7448404  31.5800476
  16.7449185  31.5803422
  16.7449967  31.5806368
  16.7450748  31.5809313
  16.7451529  31.5812258
  16.745231  31.5815202
  16.7453091  31.5818145
  16.7453871  31.5821088
  16.7454652  31.582403
  16.7455432  31.5826972
  16.7456212  31.5829913
  16.7456992  31.5832854
  16.7457772  31.5835795
  16.7458552  31.5838734
  16.7459332  31.5841674
  16.7460111  31.5844612
  16.746089  31.584755
  16.746167  31.5850488
  16.7462449  31.5853425
  16.7463228  31.5856362
  16.7464006  31.5859298
  16.7464785  31.5862233
  16.7465564  31.5865168
  16.7466342  31.5868103
  16.746712  31.5871037
  16.7467898  31.587397
  16.7468676  31.5876903
  16.7469454  31.5879835
  16.7470232  31.5882767
  16.7471009  31.5885699
  16.7471787  31.5888629
  16.7472564  31.589156
  16.7473341  31.5894489
  16.7474118  31.5897419
  16.7474895  31.5900347
  16.7475672  31.5903275
  16.7476448  31.5906203
  16.7477225  31.590913
  16.7478001  31.5912057
  16.7478777  31.5914983
  16.7479553  31.5917909
  16.7480329  31.5920834
  16.7481105  31.5923758
  16.748188  31.5926682
  16.7482656  31.5929606
  16.7483431  31.5932528
  16.7484206  31.5935451
  16.7484981  31.5938373
  16.7485756  31.5941294
  16.7486531  31.5944215
  16.7487306  31.5947135
  16.748808  31.5950055
  16.7488854  31.5952975
  16.7489629  31.5955893
  16.7490403  31.5958812
  16.7491177  31.5961729
  16.749195  31.5964647
  16.7492724  31.5967563
  16.7493498  31.5970479
  16.7494271  31.5973395
  16.7495044  31.597631
  16.7495817  31.5979225
  16.749659  31.5982139
  16.7497363  31.5985053
  16.7498136  31.5987966
  16.7498908  31.5990878
  16.7499681  31.599379
  16.7500453  31.5996702
  16.7501225  31.5999613
  16.7501997  31.6002523
  16.7502769  31.6005433
  16.7503541  31.6008343
  16.7504312  31.6011252
  16.7505084  31.601416
  16.7505855  31.6017068
  16.7506626  31.6019975
  16.7507398  31.6022882
  16.7508168  31.6025788
  16.7508939  31.6028694
  16.750971  31.60316
  16.751048  31.6034504
  16.7511251  31.6037409
  16.7512021  31.6040312
  16.7512791  31.6043216
  16.7513561  31.6046118
  16.7514331  31.6049021
  16.7515101  31.6051922
  16.751587  31.6054824
  16.7516639  31.6057724
  16.7517409  31.6060624
  16.7518178  31.6063524
  16.7518947  31.6066423
  16.7519716  31.6069322
  16.7520484  31.607222
  16.7521253  31.6075118
  16.7522022  31.6078015
  16.752279  31.6080911
  16.7523558  31.6083807
  16.7524326  31.6086703
  16.7525094  31.6089598
  16.7525862  31.6092492
  16.7526629  31.6095386
  16.7527397  31.609828
  16.7528164  31.6101173
  16.7528932  31.6104065
  16.7529699  31.6106957
  16.7530466  31.6109849
  16.7531232  31.611274
  16.7531999  31.611563
  16.7532766  31.611852
  16.7533532  31.612141
  16.7534298  31.6124298
  16.7535065  31.6127187
  16.7535831  31.6130075
  16.7536596  31.6132962
  16.7537362  31.6135849
  16.7538128  31.6138735
  16.7538893  31.6141621
  16.7539659  31.6144507
  16.7540424  31.6147391
  16.7541189  31.6150276
  16.7541954  31.615316
  16.7542719  31.6156043
  16.7543483  31.6158926
  16.7544248  31.6161808
  16.7545012  31.616469
  16.7545777  31.6167571
  16.7546541  31.6170452
  16.7547305  31.6173332
  16.7548069  31.6176212
  16.7548832  31.6179091
  16.7549596  31.618197
  16.7550359  31.6184848
  16.7551123  31.6187726
  16.7551886  31.6190603
  16.7552649  31.619348
  16.7553412  31.6196356
  16.7554175  31.6199232
  16.7554937  31.6202107
  16.75557  31.6204982
  16.7556462  31.6207856
  16.7557224  31.621073
  16.7557987  31.6213603
  16.7558749  31.6216476
  16.755951  31.6219348
  16.7560272  31.6222219
  16.7561034  31.6225091
  16.7561795  31.6227961
  16.7562556  31.6230831
  16.7563318  31.6233701
  16.7564079  31.623657
  16.756484  31.6239439
  16.75656  31.6242307
  16.7566361  31.6245175
  16.7567122  31.6248042
  16.7567882  31.6250909
  16.7568642  31.6253775
  16.7569402  31.625664
  16.7570162  31.6259505
  16.7570922  31.626237
  16.7571682  31.6265234
  16.7572442  31.6268098
  16.7573201  31.6270961
  16.757396  31.6273824
  16.7574719  31.6276686
  16.7575479  31.6279548
  16.7576237  31.6282409
  16.7576996  31.6285269
  16.7577755  31.6288129
  16.7578513  31.6290989
  16.7579272  31.6293848
  16.758003  31.6296707
  16.7580788  31.6299565
  16.7581546  31.6302423
  16.7582304  31.630528
  16.7583062  31.6308136
  16.7583819  31.6310993
  16.7584577  31.6313848
  16.7585334  31.6316703
  16.7586091  31.6319558
  16.7586848  31.6322412
  16.7587605  31.6325266
  16.7588362  31.6328119
  16.7589119  31.6330972
  16.7589875  31.6333824
  16.7590632  31.6336676
  16.7591388  31.6339527
  16.7592144  31.6342378
  16.75929  31.6345228
  16.7593656  31.6348077
  16.7594412  31.6350927
  16.7595168  31.6353775
  16.7595923  31.6356623
  16.7596678  31.6359471
  16.7597434  31.6362318
  16.7598189  31.6365165
  16.7598944  31.6368011
  16.7599699  31.6370857
  16.7600453  31.6373702
  16.7601208  31.6376547
  16.7601962  31.6379391
  16.7602717  31.6382235
  16.7603471  31.6385078
  16.7604225  31.6387921
  16.7604979  31.6390763
  16.7605733  31.6393605
  16.7606486  31.6396446
  16.760724  31.6399287
  16.7607993  31.6402127
  16.7608746  31.6404967
  16.76095  31.6407807
  16.7610253  31.6410645
  16.7611005  31.6413484
  16.7611758  31.6416322
  16.7612511  31.6419159
  16.7613263  31.6421996
  16.7614016  31.6424832
  16.7614768  31.6427668
  16.761552  31.6430503
  16.7616272  31.6433338
  16.7617024  31.6436173
  16.7617775  31.6439007
  16.7618527  31.644184
  16.7619278  31.6444673
  16.762003  31.6447505
  16.7620781  31.6450337
  16.7621532  31.6453169
  16.7622283  31.6456
  16.7623034  31.645883
  16.7623784  31.646166
  16.7624535  31.646449
  16.7625285  31.6467319
  16.7626035  31.6470147
  16.7626786  31.6472975
  16.7627536  31.6475803
  16.7628286  31.647863
  16.7629035  31.6481456
  16.7629785  31.6484283
  16.7630534  31.6487108
  16.7631284  31.6489933
  16.7632033  31.6492758
  16.7632782  31.6495582
  16.7633531  31.6498406
  16.763428  31.6501229
  16.7635029  31.6504051
  16.7635777  31.6506874
  16.7636526  31.6509695
  16.7637274  31.6512517
  16.7638022  31.6515337
  16.763877  31.6518158
  16.7639518  31.6520977
  16.7640266  31.6523797
  16.7641014  31.6526615
  16.7641761  31.6529434
  16.7642509  31.6532251
  16.7643256  31.6535069
  16.7644003  31.6537886
  16.764475  31.6540702
  16.7645497  31.6543518
  16.7646244  31.6546333
  16.7646991  31.6549148
  16.7647737  31.6551963
  16.7648484  31.6554777
  16.764923  31.655759
  16.7649976  31.6560403
  16.7650722  31.6563215
  16.7651468  31.6566027
  16.7652214  31.6568839
  16.7652959  31.657165
  16.7653705  31.6574461
  16.765445  31.6577271
  16.7655195  31.658008
  16.7655941  31.6582889
  16.7656686  31.6585698
  16.765743  31.6588506
  16.7658175  31.6591314
  16.765892  31.6594121
  16.7659664  31.6596928
  16.7660409  31.6599734
  16.7661153  31.660254
  16.7661897  31.6605345
  16.7662641  31.660815
  16.7663385  31.6610954
  16.7664128  31.6613758
  16.7664872  31.6616561
  16.7665616  31.6619364
  16.7666359  31.6622166
  16.7667102  31.6624968
  16.7667845  31.662777
  16.7668588  31.6630571
  16.7669331  31.6633371
  16.7670074  31.6636171
  16.7670816  31.6638971
  16.7671559  31.664177
  16.7672301  31.6644568
  16.7673043  31.6647366
  16.7673785  31.6650164
  16.7674527  31.6652961
  16.7675269  31.6655758
  16.7676011  31.6658554
  16.7676752  31.6661349
  16.7677494  31.6664145
  16.7678235  31.6666939
  16.7678976  31.6669734
  16.7679717  31.6672527
  16.7680458  31.6675321
  16.7681199  31.6678113
  16.768194  31.6680906
  16.768268  31.6683698
  16.7683421  31.6686489
  16.7684161  31.668928
  16.7684901  31.669207
  16.7685641  31.669486
  16.7686381  31.669765
  16.7687121  31.6700439
  16.768786  31.6703227
  16.76886  31.6706015
  16.7689339  31.6708803
  16.7690079  31.671159
  16.7690818  31.6714377
  16.7691557  31.6717163
  16.7692296  31.6719949
  16.7693035  31.6722734
  16.7693773  31.6725519
  16.7694512  31.6728303
  16.769525  31.6731087
  16.7695988  31.673387
  16.7696727  31.6736653
  16.7697465  31.6739435
  16.7698203  31.6742217
  16.769894  31.6744999
  16.7699678  31.674778
  16.7700416  31.675056
  16.7701153  31.675334
  16.770189  31.675612
  16.7702627  31.6758899
  16.7703364  31.6761677
  16.7704101  31.6764455
  16.7704838  31.6767233
  16.7705575  31.677001
  16.7706311  31.6772787
  16.7707048  31.6775563
  16.7707784  31.6778339
  16.770852  31.6781114
  16.7709256  31.6783889
  16.7709992  31.6786663
  16.7710728  31.6789437
  16.7711463  31.6792211
  16.7712199  31.6794984
  16.7712934  31.6797756
  16.771367  31.6800528
  16.7714405  31.68033
  16.771514  31.6806071
  16.7715875  31.6808841
  16.771661  31.6811612
  16.7717344  31.6814381
  16.7718079  31.681715
  16.7718813  31.6819919
  16.7719547  31.6822687
  16.7720282  31.6825455
  16.7721016  31.6828223
  16.772175  31.6830989
  16.7722483  31.6833756
  16.7723217  31.6836522
  16.7723951  31.6839287
  16.7724684  31.6842052
  16.7725417  31.6844817
  16.772615  31.6847581
  16.7726884  31.6850344
  16.7727616  31.6853108
  16.7728349  31.685587
  16.7729082  31.6858632
  16.7729815  31.6861394
  16.7730547  31.6864155
  16.7731279  31.6866916
  16.7732011  31.6869677
  16.7732743  31.6872436
  16.7733475  31.6875196
  16.7734207  31.6877955
  16.7734939  31.6880713
  16.773567  31.6883471
  16.7736402  31.6886229
  16.7737133  31.6888986
  16.7737864  31.6891742
  16.7738596  31.6894499
  16.7739326  31.6897254
  16.7740057  31.6900009
  16.7740788  31.6902764
  16.7741519  31.6905519
  16.7742249  31.6908272
  16.7742979  31.6911026
  16.774371  31.6913779
  16.774444  31.6916531
  16.774517  31.6919283
  16.77459  31.6922035
  16.7746629  31.6924786
  16.7747359  31.6927536
  16.7748088  31.6930286
  16.7748818  31.6933036
  16.7749547  31.6935785
  16.7750276  31.6938534
  16.7751005  31.6941282
  16.7751734  31.694403
  16.7752463  31.6946777
  16.7753191  31.6949524
  16.775392  31.6952271
  16.7754648  31.6955017
  16.7755376  31.6957762
  16.7756104  31.6960507
  16.7756832  31.6963252
  16.775756  31.6965996
  16.7758288  31.696874
  16.7759016  31.6971483
  16.7759743  31.6974226
  16.7760471  31.6976968
  16.7761198  31.697971
  16.7761925  31.6982451
  16.7762652  31.6985192
  16.7763379  31.6987933
  16.7764106  31.6990673
  16.7764833  31.6993412
  16.7765559  31.6996151
  16.7766286  31.699889
  16.7767012  31.7001628
  16.7767738  31.7004366
  16.7768464  31.7007103
  16.776919  31.700984
  16.7769916  31.7012576
  16.7770642  31.7015312
  16.7771367  31.7018048
  16.7772093  31.7020782
  16.7772818  31.7023517
  16.7773543  31.7026251
  16.7774268  31.7028985
  16.7774993  31.7031718
  16.7775718  31.703445
  16.7776443  31.7037183
  16.7777167  31.7039914
  16.7777892  31.7042646
  16.7778616  31.7045377
  16.777934  31.7048107
  16.7780065  31.7050837
  16.7780789  31.7053567
  16.7781513  31.7056296
  16.7782236  31.7059024
  16.778296  31.7061752
  16.7783683  31.706448
  16.7784407  31.7067207
  16.778513  31.7069934
  16.7785853  31.707266
  16.7786576  31.7075386
  16.7787299  31.7078112
  16.7788022  31.7080837
  16.7788745  31.7083561
  16.7789467  31.7086285
  16.779019  31.7089009
  16.7790912  31.7091732
  16.7791634  31.7094455
  16.7792356  31.7097177
  16.7793078  31.7099899
  16.77938  31.710262
  16.7794522  31.7105341
  16.7795243  31.7108061
  16.7795965  31.7110781
  16.7796686  31.7113501
  16.7797408  31.711622
  16.7798129  31.7118938
  16.779885  31.7121657
  16.7799571  31.7124374
  16.7800291  31.7127092
  16.7801012  31.7129808
  16.7801732  31.7132525
  16.7802453  31.7135241
  16.7803173  31.7137956
  16.7803893  31.7140671
  16.7804613  31.7143386
  16.7805333  31.71461
  16.7806053  31.7148813
  16.7806773  31.7151527
  16.7807492  31.7154239
  16.7808212  31.7156952
  16.7808931  31.7159664
  16.780965  31.7162375
  16.7810369  31.7165086
  16.7811088  31.7167797
  16.7811807  31.7170507
  16.7812526  31.7173216
  16.7813245  31.7175925
  16.7813963  31.7178634
  16.7814681  31.7181342
  16.78154  31.718405
  16.7816118  31.7186758
  16.7816836  31.7189465
  16.7817554  31.7192171
  16.7818272  31.7194877
  16.7818989  31.7197583
  16.7819707  31.7200288
  16.7820424  31.7202993
  16.7821141  31.7205697
  16.7821859  31.7208401
  16.7822576  31.7211104
  16.7823293  31.7213807
  16.782401  31.7216509
  16.7824726  31.7219211
  16.7825443  31.7221913
  16.7826159  31.7224614
  16.7826876  31.7227315
  16.7827592  31.7230015
  16.7828308  31.7232715
  16.7829024  31.7235414
  16.782974  31.7238113
  16.7830456  31.7240812
  16.7831171  31.724351
  16.7831887  31.7246207
  16.7832602  31.7248904
  16.7833318  31.7251601
  16.7834033  31.7254297
  16.7834748  31.7256993
  16.7835463  31.7259688
  16.7836178  31.7262383
  16.7836892  31.7265078
  16.7837607  31.7267772
  16.7838321  31.7270465
  16.7839036  31.7273158
  16.783975  31.7275851
  16.7840464  31.7278543
  16.7841178  31.7281235
  16.7841892  31.7283926
  16.7842606  31.7286617
  16.7843319  31.7289308
  16.7844033  31.7291998
  16.7844746  31.7294688
  16.784546  31.7297377
  16.7846173  31.7300065
  16.7846886  31.7302754
  16.7847599  31.7305441
  16.7848312  31.7308129
  16.7849024  31.7310816
  16.7849737  31.7313502
  16.785045  31.7316188
  16.7851162  31.7318874
  16.7851874  31.7321559
  16.7852586  31.7324244
  16.7853298  31.7326928
  16.785401  31.7329612
  16.7854722  31.7332296
  16.7855434  31.7334978
  16.7856145  31.7337661
  16.7856857  31.7340343
  16.7857568  31.7343025
  16.7858279  31.7345706
  16.785899  31.7348387
  16.7859701  31.7351067
  16.7860412  31.7353747
  16.7861123  31.7356427
  16.7861833  31.7359106
  16.7862544  31.7361784
  16.7863254  31.7364462
  16.7863965  31.736714
  16.7864675  31.7369817
  16.7865385  31.7372494
  16.7866095  31.7375171
  16.7866805  31.7377847
  16.7867514  31.7380522
  16.7868224  31.7383197
  16.7868933  31.7385872
  16.7869643  31.7388546
  16.7870352  31.739122
  16.7871061  31.7393893
  16.787177  31.7396566
  16.7872479  31.7399239
  16.7873188  31.7401911
  16.7873896  31.7404582
  16.7874605  31.7407253
  16.7875313  31.7409924
  16.7876021  31.7412594
  16.787673  31.7415264
  16.7877438  31.7417934
  16.7878146  31.7420603
  16.7878854  31.7423271
  16.7879561  31.7425939
  16.7880269  31.7428607
  16.7880976  31.7431274
  16.7881684  31.7433941
  16.7882391  31.7436607
  16.7883098  31.7439273
  16.7883805  31.7441939
  16.7884512  31.7444604
  16.7885219  31.7447269
  16.7885926  31.7449933
  16.7886632  31.7452597
  16.7887339  31.745526
  16.7888045  31.7457923
  16.7888751  31.7460585
  16.7889457  31.7463247
  16.7890163  31.7465909
  16.7890869  31.746857
  16.7891575  31.7471231
  16.7892281  31.7473891
  16.7892986  31.7476551
  16.7893692  31.7479211
  16.7894397  31.748187
  16.7895102  31.7484528
  16.7895807  31.7487186
  16.7896512  31.7489844
  16.7897217  31.7492501
  16.7897922  31.7495158
  16.7898626  31.7497815
  16.7899331  31.7500471
  16.7900035  31.7503126
  16.7900739  31.7505781
  16.7901444  31.7508436
  16.7902148  31.751109
  16.7902852  31.7513744
  16.7903555  31.7516398
  16.7904259  31.7519051
  16.7904963  31.7521703
  16.7905666  31.7524355
  16.790637  31.7527007
  16.7907073  31.7529658
  16.7907776  31.7532309
  16.7908479  31.7534959
  16.7909182  31.7537609
  16.7909885  31.7540259
  16.7910587  31.7542908
  16.791129  31.7545557
  16.7911992  31.7548205
  16.7912695  31.7550853
  16.7913397  31.75535
  16.7914099  31.7556147
  16.7914801  31.7558794
  16.7915503  31.756144
  16.7916205  31.7564086
  16.7916906  31.7566731
  16.7917608  31.7569376
  16.7918309  31.757202
  16.7919011  31.7574664
  16.7919712  31.7577308
  16.7920413  31.7579951
  16.7921114  31.7582594
  16.7921815  31.7585236
  16.7922516  31.7587878
  16.7923216  31.7590519
  16.7923917  31.759316
  16.7924617  31.7595801
  16.7925318  31.7598441
  16.7926018  31.7601081
  16.7926718  31.760372
  16.7927418  31.7606359
  16.7928118  31.7608997
  16.7928817  31.7611635
  16.7929517  31.7614273
  16.7930217  31.761691
  16.7930916  31.7619547
  16.7931615  31.7622183
  16.7932314  31.7624819
  16.7933014  31.7627454
  16.7933712  31.763009
  16.7934411  31.7632724
  16.793511  31.7635358
  16.7935809  31.7637992
  16.7936507  31.7640625
  16.7937206  31.7643258
  16.7937904  31.7645891
  16.7938602  31.7648523
  16.79393  31.7651155
  16.7939998  31.7653786
  16.7940696  31.7656417
  16.7941394  31.7659047
  16.7942091  31.7661677
  16.7942789  31.7664307
  16.7943486  31.7666936
  16.7944183  31.7669565
  16.794488  31.7672193
  16.7945578  31.7674821
  16.7946274  31.7677448
  16.7946971  31.7680075
  16.7947668  31.7682702
  16.7948365  31.7685328
  16.7949061  31.7687954
  16.7949757  31.7690579
  16.7950454  31.7693204
  16.795115  31.7695828
  16.7951846  31.7698452
  16.7952542  31.7701076
  16.7953238  31.7703699
  16.7953933  31.7706322
  16.7954629  31.7708945
  16.7955324  31.7711567
  16.795602  31.7714188
  16.7956715  31.7716809
  16.795741  31.771943
  16.7958105  31.772205
  16.79588  31.772467
  16.7959495  31.772729
  16.796019  31.7729909
  16.7960884  31.7732527
  16.7961579  31.7735145
  16.7962273  31.7737763
  16.7962967  31.7740381
  16.7963662  31.7742997
  16.7964356  31.7745614
  16.796505  31.774823
  16.7965743  31.7750846
  16.7966437  31.7753461
  16.7967131  31.7756076
  16.7967824  31.775869
  16.7968517  31.7761304
  16.7969211  31.7763918
  16.7969904  31.7766531
  16.7970597  31.7769144
  16.797129  31.7771756
  16.7971983  31.7774368
  16.7972675  31.777698
  16.7973368  31.7779591
  16.797406  31.7782202
  16.7974753  31.7784812
  16.7975445  31.7787422
  16.7976137  31.7790031
  16.7976829  31.779264
  16.7977521  31.7795249
  16.7978213  31.7797857
  16.7978905  31.7800465
  16.7979596  31.7803072
  16.7980288  31.7805679
  16.7980979  31.7808285
  16.7981671  31.7810892
  16.7982362  31.7813497
  16.7983053  31.7816103
  16.7983744  31.7818707
  16.7984435  31.7821312
  16.7985125  31.7823916
  16.7985816  31.782652
  16.7986506  31.7829123
  16.7987197  31.7831726
  16.7987887  31.7834328
  16.7988577  31.783693
  16.7989267  31.7839531
  16.7989957  31.7842133
  16.7990647  31.7844733
  16.7991337  31.7847334
  16.7992027  31.7849934
  16.7992716  31.7852533
  16.7993405  31.7855132
  16.7994095  31.7857731
  16.7994784  31.7860329
  16.7995473  31.7862927
  16.7996162  31.7865524
  16.7996851  31.7868121
  16.799754  31.7870718
  16.7998228  31.7873314
  16.7998917  31.787591
  16.7999605  31.7878505
  16.8000294  31.78811
  16.8000982  31.7883695
  16.800167  31.7886289
  16.8002358  31.7888883
  16.8003046  31.7891476
  16.8003734  31.7894069
  16.8004421  31.7896661
  16.8005109  31.7899253
  16.8005796  31.7901845
  16.8006484  31.7904436
  16.8007171  31.7907027
  16.8007858  31.7909618
  16.8008545  31.7912208
  16.8009232  31.7914797
  16.8009919  31.7917387
  16.8010605  31.7919975
  16.8011292  31.7922564
  16.8011978  31.7925152
  16.8012665  31.7927739
  16.8013351  31.7930327
  16.8014037  31.7932913
  16.8014723  31.79355
  16.8015409  31.7938086
  16.8016095  31.7940671
  16.8016781  31.7943256
  16.8017466  31.7945841
  16.8018152  31.7948425
  16.8018837  31.7951009
  16.8019522  31.7953593
  16.8020208  31.7956176
  16.8020893  31.7958758
  16.8021578  31.7961341
  16.8022262  31.7963923
  16.8022947  31.7966504
  16.8023632  31.7969085
  16.8024316  31.7971666
  16.8025001  31.7974246
  16.8025685  31.7976826
  16.8026369  31.7979405
  16.8027053  31.7981984
  16.8027737  31.7984563
  16.8028421  31.7987141
  16.8029105  31.7989719
  16.8029789  31.7992296
  16.8030472  31.7994873
  16.8031156  31.799745
  16.8031839  31.8000026
  16.8032522  31.8002602
  16.8033205  31.8005177
  16.8033888  31.8007752
  16.8034571  31.8010327
  16.8035254  31.8012901
  16.8035937  31.8015475
  16.8036619  31.8018048
  16.8037302  31.8020621
  16.8037984  31.8023193
  16.8038666  31.8025766
  16.8039348  31.8028337
  16.8040031  31.8030909
  16.8040712  31.803348
  16.8041394  31.803605
  16.8042076  31.803862
  16.8042758  31.804119
  16.8043439  31.8043759
  16.8044121  31.8046328
  16.8044802  31.8048897
  16.8045483  31.8051465
  16.8046164  31.8054032
  16.8046845  31.80566
  16.8047526  31.8059167
  16.8048207  31.8061733
  16.8048887  31.8064299
  16.8049568  31.8066865
  16.8050248  31.806943
  16.8050929  31.8071995
  16.8051609  31.8074559
  16.8052289  31.8077124
  16.8052969  31.8079687
  16.8053649  31.808225
  16.8054329  31.8084813
  16.8055009  31.8087376
  16.8055688  31.8089938
  16.8056368  31.80925
  16.8057047  31.8095061
  16.8057726  31.8097622
  16.8058405  31.8100182
  16.8059085  31.8102742
  16.8059764  31.8105302
  16.8060442  31.8107861
  16.8061121  31.811042
  16.80618  31.8112978
  16.8062478  31.8115537
  16.8063157  31.8118094
  16.8063835  31.8120651
  16.8064513  31.8123208
  16.8065191  31.8125765
  16.8065869  31.8128321
  16.8066547  31.8130877
  16.8067225  31.8133432
  16.8067903  31.8135987
  16.806858  31.8138541
  16.8069258  31.8141095
  16.8069935  31.8143649
  16.8070612  31.8146202
  16.807129  31.8148755
  16.8071967  31.8151308
  16.8072644  31.815386
  16.807332  31.8156411
  16.8073997  31.8158963
  16.8074674  31.8161514
  16.807535  31.8164064
  16.8076027  31.8166614
  16.8076703  31.8169164
  16.8077379  31.8171713
  16.8078055  31.8174262
  16.8078731  31.8176811
  16.8079407  31.8179359
  16.8080083  31.8181906
  16.8080759  31.8184454
  16.8081434  31.8187001
  16.808211  31.8189547
  16.8082785  31.8192093
  16.808346  31.8194639
  16.8084136  31.8197184
  16.8084811  31.8199729
  16.8085486  31.8202274
  16.808616  31.8204818
  16.8086835  31.8207362
  16.808751  31.8209905
  16.8088184  31.8212448
  16.8088859  31.8214991
  16.8089533  31.8217533
  16.8090207  31.8220075
  16.8090881  31.8222616
  16.8091555  31.8225157
  16.8092229  31.8227698
  16.8092903  31.8230238
  16.8093577  31.8232778
  16.809425  31.8235317
  16.8094924  31.8237856
  16.8095597  31.8240395
  16.809627  31.8242933
  16.8096944  31.8245471
  16.8097617  31.8248008
  16.809829  31.8250545
  16.8098962  31.8253082
  16.8099635  31.8255618
  16.8100308  31.8258154
  16.810098  31.826069
  16.8101653  31.8263225
  16.8102325  31.8265759
  16.8102997  31.8268294
  16.810367  31.8270828
  16.8104342  31.8273361
  16.8105013  31.8275894
  16.8105685  31.8278427
  16.8106357  31.8280959
  16.8107029  31.8283491
  16.81077  31.8286023
  16.8108372  31.8288554
  16.8109043  31.8291085
  16.8109714  31.8293615
  16.8110385  31.8296145
  16.8111056  31.8298675
  16.8111727  31.8301204
  16.8112398  31.8303733
  16.8113068  31.8306261
  16.8113739  31.8308789
  16.8114409  31.8311317
  16.811508  31.8313844
  16.811575  31.8316371
  16.811642  31.8318898
  16.811709  31.8321424
  16.811776  31.8323949
  16.811843  31.8326475
  16.81191  31.8329
  16.8119769  31.8331524
  16.8120439  31.8334048
  16.8121108  31.8336572
  16.8121778  31.8339096
  16.8122447  31.8341619
  16.8123116  31.8344141
  16.8123785  31.8346663
  16.8124454  31.8349185
  16.8125123  31.8351707
  16.8125792  31.8354228
  16.812646  31.8356748
  16.8127129  31.8359269
  16.8127797  31.8361788
  16.8128465  31.8364308
  16.8129134  31.8366827
  16.8129802  31.8369346
  16.813047  31.8371864
  16.8131138  31.8374382
  16.8131805  31.83769
  16.8132473  31.8379417
  16.8133141  31.8381933
  16.8133808  31.838445
  16.8134475  31.8386966
  16.8135143  31.8389481
  16.813581  31.8391997
  16.8136477  31.8394512
  16.8137144  31.8397026
  16.8137811  31.839954
  16.8138478  31.8402054
  16.8139144  31.8404567
  16.8139811  31.840708
  16.8140477  31.8409593
  16.8141144  31.8412105
  16.814181  31.8414616
  16.8142476  31.8417128
  16.8143142  31.8419639
  16.8143808  31.8422149
  16.8144474  31.842466
  16.814514  31.8427169
  16.8145805  31.8429679
  16.8146471  31.8432188
  16.8147136  31.8434697
  16.8147801  31.8437205
  16.8148467  31.8439713
  16.8149132  31.844222
  16.8149797  31.8444728
  16.8150462  31.8447234
  16.8151127  31.8449741
  16.8151791  31.8452247
  16.8152456  31.8454752
  16.815312  31.8457257
  16.8153785  31.8459762
  16.8154449  31.8462267
  16.8155113  31.8464771
  16.8155777  31.8467275
  16.8156441  31.8469778
  16.8157105  31.8472281
  16.8157769  31.8474783
  16.8158433  31.8477285
  16.8159097  31.8479787
  16.815976  31.8482289
  16.8160423  31.848479
  16.8161087  31.848729
  16.816175  31.8489791
  16.8162413  31.849229
  16.8163076  31.849479
  16.8163739  31.8497289
  16.8164402  31.8499788
  16.8165064  31.8502286
  16.8165727  31.8504784
  16.8166389  31.8507282
  16.8167052  31.8509779
  16.8167714  31.8512276
  16.8168376  31.8514772
  16.8169038  31.8517268
  16.81697  31.8519764
  16.8170362  31.8522259
  16.8171024  31.8524754
  16.8171686  31.8527249
  16.8172347  31.8529743
  16.8173009  31.8532237
  16.817367  31.853473
  16.8174331  31.8537223
  16.8174993  31.8539716
  16.8175654  31.8542208
  16.8176315  31.85447
  16.8176976  31.8547191
  16.8177636  31.8549682
  16.8178297  31.8552173
  16.8178958  31.8554663
  16.8179618  31.8557153
  16.8180278  31.8559643
  16.8180939  31.8562132
  16.8181599  31.8564621
  16.8182259  31.856711
  16.8182919  31.8569598
  16.8183579  31.8572085
  16.8184239  31.8574573
  16.8184898  31.857706
  16.8185558  31.8579546
  16.8186217  31.8582033
  16.8186877  31.8584518
  16.8187536  31.8587004
  16.8188195  31.8589489
  16.8188854  31.8591974
  16.8189513  31.8594458
  16.8190172  31.8596942
  16.8190831  31.8599425
  16.8191489  31.8601909
  16.8192148  31.8604391
  16.8192806  31.8606874
  16.8193465  31.8609356
  16.8194123  31.8611838
  16.8194781  31.8614319
  16.8195439  31.86168
  16.8196097  31.861928
  16.8196755  31.8621761
  16.8197413  31.862424
  16.8198071  31.862672
  16.8198728  31.8629199
  16.8199386  31.8631677
  16.8200043  31.8634156
  16.82007  31.8636634
  16.8201358  31.8639111
  16.8202015  31.8641588
  16.8202672  31.8644065
  16.8203328  31.8646542
  16.8203985  31.8649018
  16.8204642  31.8651493
  16.8205298  31.8653969
  16.8205955  31.8656444
  16.8206611  31.8658918
  16.8207268  31.8661392
  16.8207924  31.8663866
  16.820858  31.866634
  16.8209236  31.8668813
  16.8209892  31.8671285
  16.8210548  31.8673758
  16.8211203  31.867623
  16.8211859  31.8678701
  16.8212514  31.8681172
  16.821317  31.8683643
  16.8213825  31.8686114
  16.821448  31.8688584
  16.8215135  31.8691053
  16.821579  31.8693523
  16.8216445  31.8695992
  16.82171  31.869846
  16.8217755  31.8700929
  16.8218409  31.8703396
  16.8219064  31.8705864
  16.8219718  31.8708331
  16.8220372  31.8710798
  16.8221027  31.8713264
  16.8221681  31.871573
  16.8222335  31.8718196
  16.8222989  31.8720661
  16.8223643  31.8723126
  16.8224296  31.872559
  16.822495  31.8728054
  16.8225603  31.8730518
  16.8226257  31.8732982
  16.822691  31.8735445
  16.8227563  31.8737907
  16.8228216  31.8740369
  16.8228869  31.8742831
  16.8229522  31.8745293
  16.8230175  31.8747754
  16.8230828  31.8750215
  16.8231481  31.8752675
  16.8232133  31.8755135
  16.8232786  31.8757595
  16.8233438  31.8760054
  16.823409  31.8762513
  16.8234742  31.8764972
  16.8235394  31.876743
  16.8236046  31.8769888
  16.8236698  31.8772345
  16.823735  31.8774802
  16.8238002  31.8777259
  16.8238653  31.8779716
  16.8239305  31.8782172
  16.8239956  31.8784627
  16.8240607  31.8787082
  16.8241258  31.8789537
  16.8241909  31.8791992
  16.824256  31.8794446
  16.8243211  31.87969
  16.8243862  31.8799353
  16.8244513  31.8801806
  16.8245163  31.8804259
  16.8245814  31.8806711
  16.8246464  31.8809163
  16.8247114  31.8811615
  16.8247765  31.8814066
  16.8248415  31.8816517
  16.8249065  31.8818967
  16.8249715  31.8821418
  16.8250364  31.8823867
  16.8251014  31.8826317
  16.8251664  31.8828766
  16.8252313  31.8831214
  16.8252963  31.8833663
  16.8253612  31.8836111
  16.8254261  31.8838558
  16.825491  31.8841005
  16.8255559  31.8843452
  16.8256208  31.8845899
  16.8256857  31.8848345
  16.8257506  31.885079
  16.8258154  31.8853236
  16.8258803  31.8855681
  16.8259451  31.8858125
  16.82601  31.886057
  16.8260748  31.8863013
  16.8261396  31.8865457
  16.8262044  31.88679
  16.8262692  31.8870343
  16.826334  31.8872785
  16.8263988  31.8875228
  16.8264635  31.8877669
  16.8265283  31.8880111
  16.8265931  31.8882552
  16.8266578  31.8884992
  16.8267225  31.8887432
  16.8267872  31.8889872
  16.8268519  31.8892312
  16.8269166  31.8894751
  16.8269813  31.889719
  16.827046  31.8899628
  16.8271107  31.8902066
  16.8271753  31.8904504
  16.82724  31.8906941
  16.8273046  31.8909378
  16.8273693  31.8911815
  16.8274339  31.8914251
  16.8274985  31.8916687
  16.8275631  31.8919123
  16.8276277  31.8921558
  16.8276923  31.8923993
  16.8277569  31.8926427
  16.8278214  31.8928861
  16.827886  31.8931295
  16.8279505  31.8933728
  16.8280151  31.8936161
  16.8280796  31.8938594
  16.8281441  31.8941026
  16.8282086  31.8943458
  16.8282731  31.894589
  16.8283376  31.8948321
  16.8284021  31.8950752
  16.8284665  31.8953182
  16.828531  31.8955612
  16.8285955  31.8958042
  16.8286599  31.8960472
  16.8287243  31.8962901
  16.8287887  31.8965329
  16.8288532  31.8967758
  16.8289176  31.8970186
  16.828982  31.8972613
  16.8290463  31.897504
  16.8291107  31.8977467
  16.8291751  31.8979894
  16.8292394  31.898232
  16.8293038  31.8984746
  16.8293681  31.8987171
  16.8294324  31.8989596
  16.8294967  31.8992021
  16.8295611  31.8994445
  16.8296254  31.8996869
  16.8296896  31.8999293
  16.8297539  31.9001716
  16.8298182  31.9004139
  16.8298824  31.9006562
  16.8299467  31.9008984
  16.8300109  31.9011406
  16.8300752  31.9013827
  16.8301394  31.9016248
  16.8302036  31.9018669
  16.8302678  31.902109
  16.830332  31.902351
  16.8303962  31.9025929
  16.8304604  31.9028349
  16.8305245  31.9030768
  16.8305887  31.9033186
  16.8306528  31.9035605
  16.8307169  31.9038022
  16.8307811  31.904044
  16.8308452  31.9042857
  16.8309093  31.9045274
  16.8309734  31.9047691
  16.8310375  31.9050107
  16.8311016  31.9052522
  16.8311656  31.9054938
  16.8312297  31.9057353
  16.8312937  31.9059768
  16.8313578  31.9062182
  16.8314218  31.9064596
  16.8314858  31.906701
  16.8315499  31.9069423
  16.8316139  31.9071836
  16.8316778  31.9074248
  16.8317418  31.9076661
  16.8318058  31.9079072
  16.8318698  31.9081484
  16.8319337  31.9083895
  16.8319977  31.9086306
  16.8320616  31.9088716
  16.8321255  31.9091126
  16.8321895  31.9093536
  16.8322534  31.9095945
  16.8323173  31.9098355
  16.8323812  31.9100763
  16.832445  31.9103171
  16.8325089  31.9105579
  16.8325728  31.9107987
  16.8326366  31.9110394
  16.8327005  31.9112801
  16.8327643  31.9115208
  16.8328281  31.9117614
  16.8328919  31.912002
  16.8329558  31.9122425
  16.8330195  31.912483
  16.8330833  31.9127235
  16.8331471  31.912964
  16.8332109  31.9132044
  16.8332746  31.9134447
  16.8333384  31.9136851
  16.8334021  31.9139254
  16.8334659  31.9141656
  16.8335296  31.9144059
  16.8335933  31.9146461
  16.833657  31.9148862
  16.8337207  31.9151263
  16.8337844  31.9153664
  16.833848  31.9156065
  16.8339117  31.9158465
  16.8339754  31.9160865
  16.834039  31.9163264
  16.8341027  31.9165664
  16.8341663  31.9168062
  16.8342299  31.9170461
  16.8342935  31.9172859
  16.8343571  31.9175257
  16.8344207  31.9177654
  16.8344843  31.9180051
  16.8345479  31.9182448
  16.8346114  31.9184844
  16.834675  31.918724
  16.8347385  31.9189636
  16.8348021  31.9192031
  16.8348656  31.9194426
  16.8349291  31.919682
  16.8349926  31.9199215
  16.8350561  31.9201608
  16.8351196  31.9204002
  16.8351831  31.9206395
  16.8352465  31.9208788
  16.83531  31.921118
  16.8353735  31.9213573
  16.8354369  31.9215964
  16.8355003  31.9218356
  16.8355638  31.9220747
  16.8356272  31.9223138
  16.8356906  31.9225528
  16.835754  31.9227918
  16.8358174  31.9230308
  16.8358807  31.9232697
  16.8359441  31.9235086
  16.8360075  31.9237475
  16.8360708  31.9239863
  16.8361341  31.9242251
  16.8361975  31.9244638
  16.8362608  31.9247026
  16.8363241  31.9249413
  16.8363874  31.9251799
  16.8364507  31.9254185
  16.836514  31.9256571
  16.8365773  31.9258957
  16.8366405  31.9261342
  16.8367038  31.9263727
  16.836767  31.9266111
  16.8368303  31.9268495
  16.8368935  31.9270879
  16.8369567  31.9273262
  16.8370199  31.9275645
  16.8370832  31.9278028
  16.8371463  31.9280411
  16.8372095  31.9282793
  16.8372727  31.9285174
  16.8373359  31.9287556
  16.837399  31.9289937
  16.8374622  31.9292317
  16.8375253  31.9294698
  16.8375884  31.9297078
  16.8376516  31.9299457
  16.8377147  31.9301836
  16.8377778  31.9304215
  16.8378409  31.9306594
  16.8379039  31.9308972
  16.837967  31.931135
  16.8380301  31.9313728
  16.8380931  31.9316105
  16.8381562  31.9318482
  16.8382192  31.9320858
  16.8382822  31.9323234
  16.8383453  31.932561
  16.8384083  31.9327986
  16.8384713  31.9330361
  16.8385343  31.9332735
  16.8385973  31.933511
  16.8386602  31.9337484
  16.8387232  31.9339858
  16.8387861  31.9342231
  16.8388491  31.9344604
  16.838912  31.9346977
  16.838975  31.9349349
  16.8390379  31.9351721
  16.8391008  31.9354093
  16.8391637  31.9356464
  16.8392266  31.9358835
  16.8392895  31.9361206
  16.8393523  31.9363576
  16.8394152  31.9365946
  16.839478  31.9368316
  16.8395409  31.9370685
  16.8396037  31.9373054
  16.8396666  31.9375423
  16.8397294  31.9377791
  16.8397922  31.9380159
  16.839855  31.9382526
  16.8399178  31.9384894
  16.8399806  31.938726
  16.8400433  31.9389627
  16.8401061  31.9391993
  16.8401688  31.9394359
  16.8402316  31.9396725
  16.8402943  31.939909
  16.8403571  31.9401455
  16.8404198  31.9403819
  16.8404825  31.9406183
  16.8405452  31.9408547
  16.8406079  31.941091
  16.8406706  31.9413274
  16.8407332  31.9415636
  16.8407959  31.9417999
  16.8408586  31.9420361
  16.8409212  31.9422723
  16.8409838  31.9425084
  16.8410465  31.9427445
  16.8411091  31.9429806
  16.8411717  31.9432166
  16.8412343  31.9434526
  16.8412969  31.9436886
  16.8413595  31.9439245
  16.841422  31.9441605
  16.8414846  31.9443963
  16.8415472  31.9446322
  16.8416097  31.944868
  16.8416723  31.9451037
  16.8417348  31.9453395
  16.8417973  31.9455752
  16.8418598  31.9458108
  16.8419223  31.9460465
  16.8419848  31.9462821
  16.8420473  31.9465176
  16.8421098  31.9467532
  16.8421722  31.9469886
  16.8422347  31.9472241
  16.8422971  31.9474595
  16.8423596  31.9476949
  16.842422  31.9479303
  16.8424844  31.9481656
  16.8425468  31.9484009
  16.8426092  31.9486362
  16.8426716  31.9488714
  16.842734  31.9491066
  16.8427964  31.9493418
  16.8428588  31.9495769
  16.8429211  31.949812
  16.8429835  31.950047
  16.8430458  31.950282
  16.8431081  31.950517
  16.8431705  31.950752
  16.8432328  31.9509869
  16.8432951  31.9512218
  16.8433574  31.9514567
  16.8434197  31.9516915
  16.8434819  31.9519263
  16.8435442  31.952161
  16.8436065  31.9523957
  16.8436687  31.9526304
  16.843731  31.9528651
  16.8437932  31.9530997
  16.8438554  31.9533343
  16.8439176  31.9535688
  16.8439798  31.9538034
  16.844042  31.9540378
  16.8441042  31.9542723
  16.8441664  31.9545067
  16.8442286  31.9547411
  16.8442907  31.9549754
  16.8443529  31.9552098
  16.844415  31.955444
  16.8444772  31.9556783
  16.8445393  31.9559125
  16.8446014  31.9561467
  16.8446635  31.9563808
  16.8447256  31.956615
  16.8447877  31.956849
  16.8448498  31.9570831
  16.8449119  31.9573171
  16.8449739  31.9575511
  16.845036  31.957785
  16.845098  31.958019
  16.8451601  31.9582528
  16.8452221  31.9584867
  16.8452841  31.9587205
  16.8453461  31.9589543
  16.8454081  31.959188
  16.8454701  31.9594217
  16.8455321  31.9596554
  16.8455941  31.9598891
  16.8456561  31.9601227
  16.845718  31.9603563
  16.84578  31.9605898
  16.8458419  31.9608233
  16.8459038  31.9610568
  16.8459658  31.9612903
  16.8460277  31.9615237
  16.8460896  31.9617571
  16.8461515  31.9619904
  16.8462134  31.9622237
  16.8462752  31.962457
  16.8463371  31.9626903
  16.846399  31.9629235
  16.8464608  31.9631567
  16.8465227  31.9633898
  16.8465845  31.9636229
  16.8466463  31.963856
  16.8467081  31.9640891
  16.84677  31.9643221
  16.8468318  31.9645551
  16.8468935  31.964788
  16.8469553  31.9650209
  16.8470171  31.9652538
  16.8470789  31.9654867
  16.8471406  31.9657195
  16.8472024  31.9659523
  16.8472641  31.966185
  16.8473258  31.9664177
  16.8473876  31.9666504
  16.8474493  31.9668831
  16.847511  31.9671157
  16.8475727  31.9673483
  16.8476343  31.9675808
  16.847696  31.9678133
  16.8477577  31.9680458
  16.8478193  31.9682783
  16.847881  31.9685107
  16.8479426  31.9687431
  16.8480043  31.9689754
  16.8480659  31.9692078
  16.8481275  31.9694401
  16.8481891  31.9696723
  16.8482507  31.9699045
  16.8483123  31.9701367
  16.8483739  31.9703689
  16.8484355  31.970601
  16.848497  31.9708331
  16.8485586  31.9710652
  16.8486201  31.9712972
  16.8486817  31.9715292
  16.8487432  31.9717611
  16.8488047  31.9719931
  16.8488662  31.972225
  16.8489277  31.9724568
  16.8489892  31.9726887
  16.8490507  31.9729204
  16.8491122  31.9731522
  16.8491736  31.9733839
  16.8492351  31.9736156
  16.8492965  31.9738473
  16.849358  31.9740789
  16.8494194  31.9743105
  16.8494808  31.9745421
  16.8495423  31.9747736
  16.8496037  31.9750051
  16.8496651  31.9752366
  16.8497264  31.975468
  16.8497878  31.9756994
  16.8498492  31.9759308
  16.8499106  31.9761621
  16.8499719  31.9763935
  16.8500333  31.9766247
  16.8500946  31.976856
  16.8501559  31.9770872
  16.8502172  31.9773183
  16.8502786  31.9775495
  16.8503399  31.9777806
  16.8504011  31.9780117
  16.8504624  31.9782427
  16.8505237  31.9784737
  16.850585  31.9787047
  16.8506462  31.9789356
  16.8507075  31.9791666
  16.8507687  31.9793974
  16.85083  31.9796283
  16.8508912  31.9798591
  16.8509524  31.9800899
  16.8510136  31.9803206
  16.8510748  31.9805514
  16.851136  31.980782
  16.8511972  31.9810127
  16.8512583  31.9812433
  16.8513195  31.9814739
  16.8513807  31.9817045
  16.8514418  31.981935
  16.851503  31.9821655
  16.8515641  31.9823959
  16.8516252  31.9826264
  16.8516863  31.9828568
  16.8517474  31.9830871
  16.8518085  31.9833174
  16.8518696  31.9835477
  16.8519307  31.983778
  16.8519917  31.9840082
  16.8520528  31.9842384
  16.8521139  31.9844686
  16.8521749  31.9846987
  16.8522359  31.9849288
  16.852297  31.9851589
  16.852358  31.9853889
  16.852419  31.9856189
  16.85248  31.9858489
  16.852541  31.9860789
  16.852602  31.9863088
  16.8526629  31.9865386
  16.8527239  31.9867685
  16.8527849  31.9869983
  16.8528458  31.9872281
  16.8529068  31.9874578
  16.8529677  31.9876875
  16.8530286  31.9879172
  16.8530895  31.9881469
  16.8531504  31.9883765
  16.8532113  31.9886061
  16.8532722  31.9888356
  16.8533331  31.9890651
  16.853394  31.9892946
  16.8534548  31.9895241
  16.8535157  31.9897535
  16.8535765  31.9899829
  16.8536374  31.9902123
  16.8536982  31.9904416
  16.853759  31.9906709
  16.8538198  31.9909002
  16.8538807  31.9911294
  16.8539414  31.9913586
  16.8540022  31.9915878
  16.854063  31.9918169
  16.8541238  31.992046
  16.8541845  31.9922751
  16.8542453  31.9925041
  16.854306  31.9927331
  16.8543668  31.9929621
  16.8544275  31.993191
  16.8544882  31.99342
  16.8545489  31.9936488
  16.8546096  31.9938777
  16.8546703  31.9941065
  16.854731  31.9943353
  16.8547917  31.994564
  16.8548524  31.9947927
  16.854913  31.9950214
  16.8549737  31.9952501
  16.8550343  31.9954787
  16.855095  31.9957073
  16.8551556  31.9959359
  16.8552162  31.9961644
  16.8552768  31.9963929
  16.8553374  31.9966214
  16.855398  31.9968498
  16.8554586  31.9970782
  16.8555192  31.9973066
  16.8555797  31.9975349
  16.8556403  31.9977632
  16.8557008  31.9979915
  16.8557614  31.9982197
  16.8558219  31.9984479
  16.8558824  31.9986761
  16.8559429  31.9989043
  16.8560035  31.9991324
  16.856064  31.9993604
  16.8561244  31.9995885
  16.8561849  31.9998165
  16.8562454  32.0000445
  16.8563059  32.0002725
  16.8563663  32.0005004
  16.8564268  32.0007283
  16.8564872  32.0009561
  16.8565476  32.001184
  16.8566081  32.0014118
  16.8566685  32.0016395
  16.8567289  32.0018673
  16.8567893  32.002095
  16.8568497  32.0023226
  16.8569101  32.0025503
  16.8569704  32.0027779
  16.8570308  32.0030055
  16.8570912  32.003233
  16.8571515  32.0034605
  16.8572118  32.003688
  16.8572722  32.0039154
  16.8573325  32.0041429
  16.8573928  32.0043702
  16.8574531  32.0045976
  16.8575134  32.0048249
  16.8575737  32.0050522
  16.857634  32.0052795
  16.8576943  32.0055067
  16.8577545  32.0057339
  16.8578148  32.0059611
  16.857875  32.0061882
  16.8579353  32.0064153
  16.8579955  32.0066424
  16.8580557  32.0068694
  16.8581159  32.0070964
  16.8581761  32.0073234
  16.8582363  32.0075503
  16.8582965  32.0077772
  16.8583567  32.0080041
  16.8584169  32.008231
  16.858477  32.0084578
  16.8585372  32.0086846
  16.8585973  32.0089113
  16.8586575  32.0091381
  16.8587176  32.0093648
  16.8587777  32.0095914
  16.8588379  32.009818
  16.858898  32.0100446
  16.8589581  32.0102712
  16.8590181  32.0104977
  16.8590782  32.0107243
  16.8591383  32.0109507
  16.8591984  32.0111772
  16.8592584  32.0114036
  16.8593185  32.01163
  16.8593785  32.0118563
  16.8594385  32.0120826
  16.8594986  32.0123089
  16.8595586  32.0125352
  16.8596186  32.0127614
  16.8596786  32.0129876
  16.8597386  32.0132137
  16.8597985  32.0134399
  16.8598585  32.013666
  16.8599185  32.013892
  16.8599784  32.0141181
  16.8600384  32.0143441
  16.8600983  32.01457
  16.8601583  32.014796
  16.8602182  32.0150219
  16.8602781  32.0152478
  16.860338  32.0154736
  16.8603979  32.0156994
  16.8604578  32.0159252
  16.8605177  32.016151
  16.8605776  32.0163767
  16.8606374  32.0166024
  16.8606973  32.0168281
  16.8607571  32.0170537
  16.860817  32.0172793
  16.8608768  32.0175049
  16.8609366  32.0177304
  16.8609964  32.0179559
  16.8610562  32.0181814
  16.861116  32.0184068
  16.8611758  32.0186322
  16.8612356  32.0188576
  16.8612954  32.019083
  16.8613552  32.0193083
  16.8614149  32.0195336
  16.8614747  32.0197588
  16.8615344  32.0199841
  16.8615941  32.0202093
  16.8616539  32.0204344
  16.8617136  32.0206596
  16.8617733  32.0208847
  16.861833  32.0211097
  16.8618927  32.0213348
  16.8619524  32.0215598
  16.8620121  32.0217848
  16.8620717  32.0220097
  16.8621314  32.0222346
  16.862191  32.0224595
  16.8622507  32.0226844
  16.8623103  32.0229092
  16.8623699  32.023134
  16.8624296  32.0233588
  16.8624892  32.0235835
  16.8625488  32.0238082
  16.8626084  32.0240329
  16.862668  32.0242575
  16.8627275  32.0244821
  16.8627871  32.0247067
  16.8628467  32.0249313
  16.8629062  32.0251558
  16.8629658  32.0253803
  16.8630253  32.0256047
  16.8630848  32.0258291
  16.8631443  32.0260535
  16.8632039  32.0262779
  16.8632634  32.0265022
  16.8633229  32.0267265
  16.8633823  32.0269508
  16.8634418  32.027175
  16.8635013  32.0273992
  16.8635608  32.0276234
  16.8636202  32.0278476
  16.8636797  32.0280717
  16.8637391  32.0282958
  16.8637985  32.0285198
  16.863858  32.0287439
  16.8639174  32.0289679
  16.8639768  32.0291918
  16.8640362  32.0294158
  16.8640956  32.0296397
  16.864155  32.0298635
  16.8642143  32.0300874
  16.8642737  32.0303112
  16.8643331  32.030535
  16.8643924  32.0307587
  16.8644517  32.0309824
  16.8645111  32.0312061
  16.8645704  32.0314298
  16.8646297  32.0316534
  16.864689  32.031877
  16.8647483  32.0321006
  16.8648076  32.0323241
  16.8648669  32.0325476
  16.8649262  32.0327711
  16.8649855  32.0329945
  16.8650447  32.0332179
  16.865104  32.0334413
  16.8651632  32.0336647
  16.8652225  32.033888
  16.8652817  32.0341113
  16.8653409  32.0343346
  16.8654001  32.0345578
  16.8654593  32.034781
  16.8655185  32.0350042
  16.8655777  32.0352273
  16.8656369  32.0354504
  16.8656961  32.0356735
  16.8657552  32.0358965
  16.8658144  32.0361196
  16.8658735  32.0363425
  16.8659327  32.0365655
  16.8659918  32.0367884
  16.8660509  32.0370113
  16.86611  32.0372342
  16.8661691  32.037457
  16.8662282  32.0376798
  16.8662873  32.0379026
  16.8663464  32.0381254
  16.8664055  32.0383481
  16.8664646  32.0385708
  16.8665236  32.0387934
  16.8665827  32.039016
  16.8666417  32.0392386
  16.8667008  32.0394612
  16.8667598  32.0396837
  16.8668188  32.0399062
  16.8668778  32.0401287
  16.8669368  32.0403511
  16.8669958  32.0405736
  16.8670548  32.0407959
  16.8671138  32.0410183
  16.8671728  32.0412406
  16.8672317  32.0414629
  16.8672907  32.0416852
  16.8673496  32.0419074
  16.8674086  32.0421296
  16.8674675  32.0423518
  16.8675264  32.0425739
  16.8675853  32.042796
  16.8676442  32.0430181
  16.8677031  32.0432402
  16.867762  32.0434622
  16.8678209  32.0436842
  16.8678798  32.0439061
  16.8679387  32.0441281
  16.8679975  32.04435
  16.8680564  32.0445718
  16.8681152  32.0447937
  16.868174  32.0450155
  16.8682329  32.0452373
  16.8682917  32.045459
  16.8683505  32.0456807
  16.8684093  32.0459024
  16.8684681  32.0461241
  16.8685269  32.0463457
  16.8685857  32.0465673
  16.8686444  32.0467889
  16.8687032  32.0470104
  16.868762  32.0472319
  16.8688207  32.0474534
  16.8688794  32.0476749
  16.8689382  32.0478963
  16.8689969  32.0481177
  16.8690556  32.048339
  16.8691143  32.0485604
  16.869173  32.0487817
  16.8692317  32.0490029
  16.8692904  32.0492242
  16.8693491  32.0494454
  16.8694077  32.0496666
  16.8694664  32.0498877
  16.8695251  32.0501088
  16.8695837  32.0503299
  16.8696423  32.050551
  16.869701  32.050772
  16.8697596  32.050993
  16.8698182  32.051214
  16.8698768  32.0514349
  16.8699354  32.0516558
  16.869994  32.0518767
  16.8700526  32.0520976
  16.8701112  32.0523184
  16.8701697  32.0525392
  16.8702283  32.05276
  16.8702868  32.0529807
  16.8703454  32.0532014
  16.8704039  32.0534221
  16.8704624  32.0536427
  16.870521  32.0538633
  16.8705795  32.0540839
  16.870638  32.0543045
  16.8706965  32.054525
  16.8707549  32.0547455
  16.8708134  32.054966
  16.8708719  32.0551864
  16.8709304  32.0554068
  16.8709888  32.0556272
  16.8710473  32.0558475
  16.8711057  32.0560678
  16.8711641  32.0562881
  16.8712226  32.0565084
  16.871281  32.0567286
  16.8713394  32.0569488
  16.8713978  32.057169
  16.8714562  32.0573891
  16.8715146  32.0576092
  16.8715729  32.0578293
  16.8716313  32.0580494
  16.8716897  32.0582694
  16.871748  32.0584894
  16.8718064  32.0587093
  16.8718647  32.0589293
  16.871923  32.0591492
  16.8719814  32.059369
  16.8720397  32.0595889
  16.872098  32.0598087
  16.8721563  32.0600285
  16.8722146  32.0602482
  16.8722728  32.060468
  16.8723311  32.0606877
  16.8723894  32.0609073
  16.8724476  32.061127
  16.8725059  32.0613466
  16.8725641  32.0615662
  16.8726224  32.0617857
  16.8726806  32.0620052
  16.8727388  32.0622247
  16.872797  32.0624442
  16.8728552  32.0626636
  16.8729134  32.062883
  16.8729716  32.0631024
  16.8730298  32.0633217
  16.873088  32.063541
  16.8731462  32.0637603
  16.8732043  32.0639796
  16.8732625  32.0641988
  16.8733206  32.064418
  16.8733787  32.0646372
  16.8734369  32.0648563
  16.873495  32.0650754
  16.8735531  32.0652945
  16.8736112  32.0655136
  16.8736693  32.0657326
  16.8737274  32.0659516
  16.8737855  32.0661705
  16.8738435  32.0663895
  16.8739016  32.0666084
  16.8739597  32.0668272
  16.8740177  32.0670461
  16.8740757  32.0672649
  16.8741338  32.0674837
  16.8741918  32.0677024
  16.8742498  32.0679212
  16.8743078  32.0681399
  16.8743658  32.0683585
  16.8744238  32.0685772
  16.8744818  32.0687958
  16.8745398  32.0690144
  16.8745978  32.0692329
  16.8746557  32.0694515
  16.8747137  32.0696699
  16.8747716  32.0698884
  16.8748296  32.0701069
  16.8748875  32.0703253
  16.8749454  32.0705436
  16.8750034  32.070762
  16.8750613  32.0709803
  16.8751192  32.0711986
  16.8751771  32.0714169
  16.8752349  32.0716351
  16.8752928  32.0718533
  16.8753507  32.0720715
  16.8754086  32.0722896
  16.8754664  32.0725077
  16.8755243  32.0727258
  16.8755821  32.0729439
  16.8756399  32.0731619
  16.8756978  32.0733799
  16.8757556  32.0735979
  16.8758134  32.0738158
  16.8758712  32.0740337
  16.875929  32.0742516
  16.8759868  32.0744695
  16.8760446  32.0746873
  16.8761023  32.0749051
  16.8761601  32.0751229
  16.8762178  32.0753406
  16.8762756  32.0755583
  16.8763333  32.075776
  16.8763911  32.0759936
  16.8764488  32.0762113
  16.8765065  32.0764289
  16.8765642  32.0766464
  16.8766219  32.076864
  16.8766796  32.0770815
  16.8767373  32.077299
  16.876795  32.0775164
  16.8768526  32.0777338
  16.8769103  32.0779512
  16.876968  32.0781686
  16.8770256  32.0783859
  16.8770833  32.0786032
  16.8771409  32.0788205
  16.8771985  32.0790377
  16.8772561  32.079255
  16.8773137  32.0794722
  16.8773713  32.0796893
  16.8774289  32.0799064
  16.8774865  32.0801236
  16.8775441  32.0803406
  16.8776017  32.0805577
  16.8776592  32.0807747
  16.8777168  32.0809917
  16.8777743  32.0812086
  16.8778319  32.0814256
  16.8778894  32.0816425
  16.877947  32.0818594
  16.8780045  32.0820762
  16.878062  32.082293
  16.8781195  32.0825098
  16.878177  32.0827266
  16.8782345  32.0829433
  16.8782919  32.08316
  16.8783494  32.0833767
  16.8784069  32.0835933
  16.8784643  32.0838099
  16.8785218  32.0840265
  16.8785792  32.0842431
  16.8786367  32.0844596
  16.8786941  32.0846761
  16.8787515  32.0848926
  16.8788089  32.085109
  16.8788663  32.0853254
  16.8789237  32.0855418
  16.8789811  32.0857582
  16.8790385  32.0859745
  16.8790959  32.0861908
  16.8791532  32.0864071
  16.8792106  32.0866233
  16.879268  32.0868395
  16.8793253  32.0870557
  16.8793826  32.0872719
  16.87944  32.087488
  16.8794973  32.0877041
  16.8795546  32.0879202
  16.8796119  32.0881362
  16.8796692  32.0883522
  16.8797265  32.0885682
  16.8797838  32.0887842
  16.8798411  32.0890001
  16.8798983  32.089216
  16.8799556  32.0894319
  16.8800128  32.0896477
  16.8800701  32.0898636
  16.8801273  32.0900793
  16.8801846  32.0902951
  16.8802418  32.0905108
  16.880299  32.0907265
  16.8803562  32.0909422
  16.8804134  32.0911579
  16.8804706  32.0913735
  16.8805278  32.0915891
  16.880585  32.0918046
  16.8806421  32.0920202
  16.8806993  32.0922357
  16.8807564  32.0924511
  16.8808136  32.0926666
  16.8808707  32.092882
  16.8809279  32.0930974
  16.880985  32.0933128
  16.8810421  32.0935281
  16.8810992  32.0937434
  16.8811563  32.0939587
  16.8812134  32.0941739
  16.8812705  32.0943891
  16.8813276  32.0946043
  16.8813847  32.0948195
  16.8814417  32.0950346
  16.8814988  32.0952497
  16.8815558  32.0954648
  16.8816129  32.0956799
  16.8816699  32.0958949
  16.8817269  32.0961099
  16.881784  32.0963249
  16.881841  32.0965398
  16.881898  32.0967547
  16.881955  32.0969696
  16.882012  32.0971844
  16.8820689  32.0973993
  16.8821259  32.0976141
  16.8821829  32.0978288
  16.8822398  32.0980436
  16.8822968  32.0982583
  16.8823537  32.098473
  16.8824107  32.0986876
  16.8824676  32.0989023
  16.8825245  32.0991169
  16.8825815  32.0993314
  16.8826384  32.099546
  16.8826953  32.0997605
  16.8827522  32.099975
  16.882809  32.1001894
  16.8828659  32.1004039
  16.8829228  32.1006183
  16.8829797  32.1008326
  16.8830365  32.101047
  16.8830934  32.1012613
  16.8831502  32.1014756
  16.883207  32.1016899
  16.8832639  32.1019041
  16.8833207  32.1021183
  16.8833775  32.1023325
  16.8834343  32.1025466
  16.8834911  32.1027608
  16.8835479  32.1029748
  16.8836047  32.1031889
  16.8836614  32.103403
  16.8837182  32.103617
  16.883775  32.1038309
  16.8838317  32.1040449
  16.8838885  32.1042588
  16.8839452  32.1044727
  16.8840019  32.1046866
  16.8840586  32.1049004
  16.8841154  32.1051143
  16.8841721  32.105328
  16.8842288  32.1055418
  16.8842855  32.1057555
  16.8843421  32.1059692
  16.8843988  32.1061829
  16.8844555  32.1063966
  16.8845122  32.1066102
  16.8845688  32.1068238
  16.8846255  32.1070373
  16.8846821  32.1072509
  16.8847387  32.1074644
  16.8847954  32.1076779
  16.884852  32.1078913
  16.8849086  32.1081047
  16.8849652  32.1083181
  16.8850218  32.1085315
  16.8850784  32.1087449
  16.885135  32.1089582
  16.8851915  32.1091715
  16.8852481  32.1093847
  16.8853047  32.1095979
  16.8853612  32.1098111
  16.8854178  32.1100243
  16.8854743  32.1102375
  16.8855308  32.1104506
  16.8855874  32.1106637
  16.8856439  32.1108767
  16.8857004  32.1110898
  16.8857569  32.1113028
  16.8858134  32.1115158
  16.8858699  32.1117287
  16.8859263  32.1119416
  16.8859828  32.1121545
  16.8860393  32.1123674
  16.8860957  32.1125803
  16.8861522  32.1127931
  16.8862086  32.1130059
  16.8862651  32.1132186
  16.8863215  32.1134313
  16.8863779  32.1136441
  16.8864343  32.1138567
  16.8864907  32.1140694
  16.8865471  32.114282
  16.8866035  32.1144946
  16.8866599  32.1147072
  16.8867163  32.1149197
  16.8867726  32.1151322
  16.886829  32.1153447
  16.8868854  32.1155571
  16.8869417  32.1157696
  16.886998  32.115982
  16.8870544  32.1161943
  16.8871107  32.1164067
  16.887167  32.116619
  16.8872233  32.1168313
  16.8872796  32.1170436
  16.8873359  32.1172558
  16.8873922  32.117468
  16.8874485  32.1176802
  16.8875048  32.1178923
  16.887561  32.1181045
  16.8876173  32.1183166
  16.8876736  32.1185286
  16.8877298  32.1187407
  16.887786  32.1189527
  16.8878423  32.1191647
  16.8878985  32.1193766
  16.8879547  32.1195886
  16.8880109  32.1198005
  16.8880671  32.1200124
  16.8881233  32.1202242
  16.8881795  32.120436
  16.8882357  32.1206478
  16.8882918  32.1208596
  16.888348  32.1210713
  16.8884042  32.1212831
  16.8884603  32.1214947
  16.8885165  32.1217064
  16.8885726  32.121918
  16.8886287  32.1221296
  16.8886848  32.1223412
  16.888741  32.1225528
  16.8887971  32.1227643
  16.8888532  32.1229758
  16.8889093  32.1231872
  16.8889653  32.1233987
  16.8890214  32.1236101
  16.8890775  32.1238215
  16.8891336  32.1240328
  16.8891896  32.1242442
  16.8892457  32.1244555
  16.8893017  32.1246668
  16.8893577  32.124878
  16.8894138  32.1250892
  16.8894698  32.1253004
  16.8895258  32.1255116
  16.8895818  32.1257227
  16.8896378  32.1259338
  16.8896938  32.1261449
  16.8897498  32.126356
  16.8898058  32.126567
  16.8898617  32.126778
  16.8899177  32.126989
  16.8899736  32.1272
  16.8900296  32.1274109
  16.8900855  32.1276218
  16.8901415  32.1278326
  16.8901974  32.1280435
  16.8902533  32.1282543
  16.8903092  32.1284651
  16.8903651  32.1286759
  16.890421  32.1288866
  16.8904769  32.1290973
  16.8905328  32.129308
  16.8905887  32.1295186
  16.8906445  32.1297292
  16.8907004  32.1299398
  16.8907563  32.1301504
  16.8908121  32.130361
  16.8908679  32.1305715
  16.8909238  32.130782
  16.8909796  32.1309924
  16.8910354  32.1312029
  16.8910912  32.1314133
  16.891147  32.1316236
  16.8912028  32.131834
  16.8912586  32.1320443
  16.8913144  32.1322546
  16.8913702  32.1324649
  16.8914259  32.1326751
  16.8914817  32.1328854
  16.8915375  32.1330956
  16.8915932  32.1333057
  16.8916489  32.1335159
  16.8917047  32.133726
  16.8917604  32.1339361
  16.8918161  32.1341461
  16.8918718  32.1343561
  16.8919275  32.1345661
  16.8919832  32.1347761
  16.8920389  32.1349861
  16.8920946  32.135196
  16.8921503  32.1354059
  16.8922059  32.1356158
  16.8922616  32.1358256
  16.8923173  32.1360354
  16.8923729  32.1362452
  16.8924285  32.136455
  16.8924842  32.1366647
  16.8925398  32.1368744
  16.8925954  32.1370841
  16.892651  32.1372937
  16.8927066  32.1375034
  16.8927622  32.137713
  16.8928178  32.1379225
  16.8928734  32.1381321
  16.892929  32.1383416
  16.8929846  32.1385511
  16.8930401  32.1387606
  16.8930957  32.13897
  16.8931512  32.1391794
  16.8932068  32.1393888
  16.8932623  32.1395982
  16.8933178  32.1398075
  16.8933733  32.1400168
  16.8934288  32.1402261
  16.8934843  32.1404353
  16.8935398  32.1406446
  16.8935953  32.1408538
  16.8936508  32.1410629
  16.8937063  32.1412721
  16.8937618  32.1414812
  16.8938172  32.1416903
  16.8938727  32.1418993
  16.8939281  32.1421084
  16.8939836  32.1423174
  16.894039  32.1425264
  16.8940944  32.1427353
  16.8941498  32.1429443
  16.8942053  32.1431532
  16.8942607  32.143362
  16.8943161  32.1435709
  16.8943715  32.1437797
  16.8944268  32.1439885
  16.8944822  32.1441973
  16.8945376  32.144406
  16.8945929  32.1446148
  16.8946483  32.1448234
  16.8947037  32.1450321
  16.894759  32.1452408
  16.8948143  32.1454494
  16.8948697  32.1456579
  16.894925  32.1458665
  16.8949803  32.146075
  16.8950356  32.1462835
  16.8950909  32.146492
  16.8951462  32.1467005
  16.8952015  32.1469089
  16.8952568  32.1471173
  16.895312  32.1473257
  16.8953673  32.147534
  16.8954225  32.1477423
  16.8954778  32.1479506
  16.895533  32.1481589
  16.8955883  32.1483671
  16.8956435  32.1485754
  16.8956987  32.1487835
  16.8957539  32.1489917
  16.8958092  32.1491998
  16.8958644  32.1494079
  16.8959195  32.149616
  16.8959747  32.1498241
  16.8960299  32.1500321
  16.8960851  32.1502401
  16.8961403  32.1504481
  16.8961954  32.150656
  16.8962506  32.150864
  16.8963057  32.1510719
  16.8963608  32.1512797
  16.896416  32.1514876
  16.8964711  32.1516954
  16.8965262  32.1519032
  16.8965813  32.1521109
  16.8966364  32.1523187
  16.8966915  32.1525264
  16.8967466  32.1527341
  16.8968017  32.1529417
  16.8968568  32.1531494
  16.8969118  32.153357
  16.8969669  32.1535646
  16.897022  32.1537721
  16.897077  32.1539796
  16.897132  32.1541871
  16.8971871  32.1543946
  16.8972421  32.1546021
  16.8972971  32.1548095
  16.8973521  32.1550169
  16.8974071  32.1552243
  16.8974621  32.1554316
  16.8975171  32.1556389
  16.8975721  32.1558462
  16.8976271  32.1560535
  16.8976821  32.1562607
  16.897737  32.1564679
  16.897792  32.1566751
  16.8978469  32.1568823
  16.8979019  32.1570894
  16.8979568  32.1572965
  16.8980117  32.1575036
  16.8980667  32.1577107
  16.8981216  32.1579177
  16.8981765  32.1581247
  16.8982314  32.1583317
  16.8982863  32.1585386
  16.8983412  32.1587455
  16.898396  32.1589524
  16.8984509  32.1591593
  16.8985058  32.1593662
  16.8985606  32.159573
  16.8986155  32.1597798
  16.8986703  32.1599865
  16.8987252  32.1601933
  16.89878  32.1604
  16.8988348  32.1606067
  16.8988897  32.1608133
  16.8989445  32.16102
  16.8989993  32.1612266
  16.8990541  32.1614332
  16.8991089  32.1616397
  16.8991636  32.1618463
  16.8992184  32.1620528
  16.8992732  32.1622593
  16.8993279  32.1624657
  16.8993827  32.1626721
  16.8994375  32.1628785
  16.8994922  32.1630849
  16.8995469  32.1632913
  16.8996017  32.1634976
  16.8996564  32.1637039
  16.8997111  32.1639102
  16.8997658  32.1641164
  16.8998205  32.1643226
  16.8998752  32.1645288
  16.8999299  32.164735
  16.8999846  32.1649411
  16.9000392  32.1651473
  16.9000939  32.1653534
  16.9001486  32.1655594
  16.9002032  32.1657655
  16.9002579  32.1659715
  16.9003125  32.1661775
  16.9003671  32.1663834
  16.9004218  32.1665894
  16.9004764  32.1667953
  16.900531  32.1670011
  16.9005856  32.167207
  16.9006402  32.1674128
  16.9006948  32.1676186
  16.9007494  32.1678244
  16.9008039  32.1680302
  16.9008585  32.1682359
  16.9009131  32.1684416
  16.9009676  32.1686473
  16.9010222  32.1688529
  16.9010767  32.1690586
  16.9011313  32.1692642
  16.9011858  32.1694697
  16.9012403  32.1696753
  16.9012948  32.1698808
  16.9013493  32.1700863
  16.9014038  32.1702918
  16.9014583  32.1704972
  16.9015128  32.1707026
  16.9015673  32.170908
  16.9016218  32.1711134
  16.9016762  32.1713187
  16.9017307  32.171524
  16.9017851  32.1717293
  16.9018396  32.1719346
  16.901894  32.1721398
  16.9019485  32.1723451
  16.9020029  32.1725502
  16.9020573  32.1727554
  16.9021117  32.1729605
  16.9021661  32.1731656
  16.9022205  32.1733707
  16.9022749  32.1735758
  16.9023293  32.1737808
  16.9023837  32.1739858
  16.9024381  32.1741908
  16.9024924  32.1743958
  16.9025468  32.1746007
  16.9026011  32.1748056
  16.9026555  32.1750105
  16.9027098  32.1752153
  16.9027641  32.1754202
  16.9028185  32.175625
  16.9028728  32.1758297
  16.9029271  32.1760345
  16.9029814  32.1762392
  16.9030357  32.1764439
  16.90309  32.1766486
  16.9031443  32.1768532
  16.9031985  32.1770579
  16.9032528  32.1772625
  16.9033071  32.177467
  16.9033613  32.1776716
  16.9034156  32.1778761
  16.9034698  32.1780806
  16.9035241  32.1782851
  16.9035783  32.1784895
  16.9036325  32.1786939
  16.9036867  32.1788983
  16.9037409  32.1791027
  16.9037951  32.179307
  16.9038493  32.1795113
  16.9039035  32.1797156
  16.9039577  32.1799199
  16.9040119  32.1801241
  16.9040661  32.1803284
  16.9041202  32.1805325
  16.9041744  32.1807367
  16.9042285  32.1809408
  16.9042827  32.181145
  16.9043368  32.181349
  16.9043909  32.1815531
  16.904445  32.1817571
  16.9044992  32.1819612
  16.9045533  32.1821651
  16.9046074  32.1823691
  16.9046615  32.182573
  16.9047155  32.1827769
  16.9047696  32.1829808
  16.9048237  32.1831847
  16.9048778  32.1833885
  16.9049318  32.1835923
  16.9049859  32.1837961
  16.9050399  32.1839999
  16.905094  32.1842036
  16.905148  32.1844073
  16.905202  32.184611
  16.905256  32.1848146
  16.9053101  32.1850183
  16.9053641  32.1852219
  16.9054181  32.1854255
  16.9054721  32.185629
  16.905526  32.1858325
  16.90558  32.186036
  16.905634  32.1862395
  16.905688  32.186443
  16.9057419  32.1866464
  16.9057959  32.1868498
  16.9058498  32.1870532
  16.9059038  32.1872565
  16.9059577  32.1874599
  16.9060116  32.1876632
  16.9060655  32.1878664
  16.9061195  32.1880697
  16.9061734  32.1882729
  16.9062273  32.1884761
  16.9062812  32.1886793
  16.906335  32.1888824
  16.9063889  32.1890856
  16.9064428  32.1892887
  16.9064967  32.1894917
  16.9065505  32.1896948
  16.9066044  32.1898978
  16.9066582  32.1901008
  16.9067121  32.1903038
  16.9067659  32.1905067
  16.9068197  32.1907097
  16.9068735  32.1909126
  16.9069273  32.1911154
  16.9069812  32.1913183
  16.907035  32.1915211
  16.9070887  32.1917239
  16.9071425  32.1919267
  16.9071963  32.1921294
  16.9072501  32.1923322
  16.9073038  32.1925349
  16.9073576  32.1927375
  16.9074114  32.1929402
  16.9074651  32.1931428
  16.9075188  32.1933454
  16.9075726  32.193548
  16.9076263  32.1937505
  16.90768  32.193953
  16.9077337  32.1941555
  16.9077874  32.194358
  16.9078411  32.1945604
  16.9078948  32.1947629
  16.9079485  32.1949653
  16.9080022  32.1951676
  16.9080559  32.19537
  16.9081095  32.1955723
  16.9081632  32.1957746
  16.9082169  32.1959769
  16.9082705  32.1961791
  16.9083241  32.1963813
  16.9083778  32.1965835
  16.9084314  32.1967857
  16.908485  32.1969879
  16.9085386  32.19719
  16.9085922  32.1973921
  16.9086458  32.1975942
  16.9086994  32.1977962
  16.908753  32.1979982
  16.9088066  32.1982002
  16.9088602  32.1984022
  16.9089137  32.1986041
  16.9089673  32.1988061
  16.9090209  32.199008
  16.9090744  32.1992098
  16.9091279  32.1994117
  16.9091815  32.1996135
  16.909235  32.1998153
  16.9092885  32.2000171
  16.909342  32.2002188
  16.9093955  32.2004206
  16.909449  32.2006222
  16.9095025  32.2008239
  16.909556  32.2010256
  16.9096095  32.2012272
  16.909663  32.2014288
  16.9097165  32.2016304
  16.9097699  32.2018319
  16.9098234  32.2020334
  16.9098768  32.2022349
  16.9099303  32.2024364
  16.9099837  32.2026379
  16.9100371  32.2028393
  16.9100905  32.2030407
  16.910144  32.2032421
  16.9101974  32.2034434
  16.9102508  32.2036448
  16.9103042  32.2038461
  16.9103576  32.2040473
  16.9104109  32.2042486
  16.9104643  32.2044498
  16.9105177  32.204651
  16.910571  32.2048522
  16.9106244  32.2050533
  16.9106778  32.2052545
  16.9107311  32.2054556
  16.9107844  32.2056567
  16.9108378  32.2058577
  16.9108911  32.2060587
  16.9109444  32.2062598
  16.9109977  32.2064607
  16.911051  32.2066617
  16.9111043  32.2068626
  16.9111576  32.2070635
  16.9112109  32.2072644
  16.9112642  32.2074653
  16.9113174  32.2076661
  16.9113707  32.2078669
  16.911424  32.2080677
  16.9114772  32.2082685
  16.9115305  32.2084692
  16.9115837  32.2086699
  16.9116369  32.2088706
  16.9116902  32.2090712
  16.9117434  32.2092719
  16.9117966  32.2094725
  16.9118498  32.2096731
  16.911903  32.2098736
  16.9119562  32.2100742
  16.9120094  32.2102747
  16.9120626  32.2104752
  16.9121157  32.2106756
  16.9121689  32.2108761
  16.9122221  32.2110765
  16.9122752  32.2112769
  16.9123284  32.2114773
  16.9123815  32.2116776
  16.9124346  32.2118779
  16.9124878  32.2120782
  16.9125409  32.2122785
  16.912594  32.2124787
  16.9126471  32.2126789
  16.9127002  32.2128791
  16.9127533  32.2130793
  16.9128064  32.2132794
  16.9128595  32.2134796
  16.9129126  32.2136797
  16.9129656  32.2138797
  16.9130187  32.2140798
  16.9130717  32.2142798
  16.9131248  32.2144798
  16.9131778  32.2146798
  16.9132309  32.2148797
  16.9132839  32.2150797
  16.9133369  32.2152796
  16.9133899  32.2154794
  16.913443  32.2156793
  16.913496  32.2158791
  16.913549  32.2160789
  16.9136019  32.2162787
  16.9136549  32.2164784
  16.9137079  32.2166782
  16.9137609  32.2168779
  16.9138139  32.2170776
  16.9138668  32.2172772
  16.9139198  32.2174769
  16.9139727  32.2176765
  16.9140257  32.217876
  16.9140786  32.2180756
  16.9141315  32.2182751
  16.9141844  32.2184747
  16.9142373  32.2186741
  16.9142903  32.2188736
  16.9143432  32.219073
  16.9143961  32.2192725
  16.9144489  32.2194718
  16.9145018  32.2196712
  16.9145547  32.2198706
  16.9146076  32.2200699
  16.9146604  32.2202692
  16.9147133  32.2204684
  16.9147661  32.2206677
  16.914819  32.2208669
  16.9148718  32.2210661
  16.9149246  32.2212653
  16.9149775  32.2214644
  16.9150303  32.2216635
  16.9150831  32.2218626
  16.9151359  32.2220617
  16.9151887  32.2222608
  16.9152415  32.2224598
  16.9152943  32.2226588
  16.9153471  32.2228578
  16.9153998  32.2230567
  16.9154526  32.2232557
  16.9155054  32.2234546
  16.9155581  32.2236534
  16.9156109  32.2238523
  16.9156636  32.2240511
  16.9157163  32.2242499
  16.9157691  32.2244487
  16.9158218  32.2246475
  16.9158745  32.2248462
  16.9159272  32.2250449
  16.9159799  32.2252436
  16.9160326  32.2254423
  16.9160853  32.2256409
  16.916138  32.2258395
  16.9161907  32.2260381
  16.9162433  32.2262367
  16.916296  32.2264352
  16.9163487  32.2266338
  16.9164013  32.2268323
  16.9164539  32.2270307
  16.9165066  32.2272292
  16.9165592  32.2274276
  16.9166118  32.227626
  16.9166645  32.2278244
  16.9167171  32.2280227
  16.9167697  32.2282211
  16.9168223  32.2284194
  16.9168749  32.2286176
  16.9169275  32.2288159
  16.91698  32.2290141
  16.9170326  32.2292123
  16.9170852  32.2294105
  16.9171378  32.2296087
  16.9171903  32.2298068
  16.9172429  32.2300049
  16.9172954  32.230203
  16.9173479  32.2304011
  16.9174005  32.2305991
  16.917453  32.2307971
  16.9175055  32.2309951
  16.917558  32.2311931
  16.9176105  32.231391
  16.917663  32.2315889
  16.9177155  32.2317868
  16.917768  32.2319847
  16.9178205  32.2321826
  16.917873  32.2323804
  16.9179254  32.2325782
  16.9179779  32.232776
  16.9180303  32.2329737
  16.9180828  32.2331714
  16.9181352  32.2333691
  16.9181877  32.2335668
  16.9182401  32.2337645
  16.9182925  32.2339621
  16.9183449  32.2341597
  16.9183973  32.2343573
  16.9184497  32.2345549
  16.9185021  32.2347524
  16.9185545  32.2349499
  16.9186069  32.2351474
  16.9186593  32.2353449
  16.9187117  32.2355423
  16.918764  32.2357397
  16.9188164  32.2359371
  16.9188687  32.2361345
  16.9189211  32.2363319
  16.9189734  32.2365292
  16.9190258  32.2367265
  16.9190781  32.2369237
  16.9191304  32.237121
  16.9191827  32.2373182
  16.919235  32.2375154
  16.9192873  32.2377126
  16.9193396  32.2379098
  16.9193919  32.2381069
  16.9194442  32.238304
  16.9194965  32.2385011
  16.9195488  32.2386982
  16.919601  32.2388952
  16.9196533  32.2390922
  16.9197055  32.2392892
  16.9197578  32.2394862
  16.91981  32.2396831
  16.9198623  32.23988
  16.9199145  32.2400769
  16.9199667  32.2402738
  16.9200189  32.2404707
  16.9200711  32.2406675
  16.9201233  32.2408643
  16.9201755  32.2410611
  16.9202277  32.2412578
  16.9202799  32.2414545
  16.9203321  32.2416513
  16.9203842  32.2418479
  16.9204364  32.2420446
  16.9204886  32.2422412
  16.9205407  32.2424378
  16.9205929  32.2426344
  16.920645  32.242831
  16.9206971  32.2430275
  16.9207493  32.2432241
  16.9208014  32.2434206
  16.9208535  32.243617
  16.9209056  32.2438135
  16.9209577  32.2440099
  16.9210098  32.2442063
  16.9210619  32.2444027
  16.921114  32.244599
  16.9211661  32.2447954
  16.9212181  32.2449917
  16.9212702  32.2451879
  16.9213222  32.2453842
  16.9213743  32.2455804
  16.9214263  32.2457766
  16.9214784  32.2459728
  16.9215304  32.246169
  16.9215824  32.2463651
  16.9216345  32.2465613
  16.9216865  32.2467574
  16.9217385  32.2469534
  16.9217905  32.2471495
  16.9218425  32.2473455
  16.9218945  32.2475415
  16.9219465  32.2477375
  16.9219984  32.2479334
  16.9220504  32.2481294
  16.9221024  32.2483253
  16.9221543  32.2485211
  16.9222063  32.248717
  16.9222582  32.2489128
  16.9223102  32.2491087
  16.9223621  32.2493044
  16.922414  32.2495002
  16.9224659  32.249696
  16.9225179  32.2498917
  16.9225698  32.2500874
  16.9226217  32.250283
  16.9226736  32.2504787
  16.9227255  32.2506743
  16.9227773  32.2508699
  16.9228292  32.2510655
  16.9228811  32.2512611
  16.922933  32.2514566
  16.9229848  32.2516521
  16.9230367  32.2518476
  16.9230885  32.252043
  16.9231404  32.2522385
  16.9231922  32.2524339
  16.923244  32.2526293
  16.9232958  32.2528247
  16.9233477  32.25302
  16.9233995  32.2532153
  16.9234513  32.2534106
  16.9235031  32.2536059
  16.9235549  32.2538012
  16.9236066  32.2539964
  16.9236584  32.2541916
  16.9237102  32.2543868
  16.923762  32.2545819
  16.9238137  32.2547771
  16.9238655  32.2549722
  16.9239172  32.2551673
  16.923969  32.2553623
  16.9240207  32.2555574
  16.9240724  32.2557524
  16.9241242  32.2559474
  16.9241759  32.2561424
  16.9242276  32.2563373
  16.9242793  32.2565322
  16.924331  32.2567272
  16.9243827  32.256922
  16.9244344  32.2571169
  16.924486  32.2573117
  16.9245377  32.2575065
  16.9245894  32.2577013
  16.924641  32.2578961
  16.9246927  32.2580908
  16.9247444  32.2582856
  16.924796  32.2584802
  16.9248476  32.2586749
  16.9248993  32.2588696
  16.9249509  32.2590642
  16.9250025  32.2592588
  16.9250541  32.2594534
  16.9251057  32.2596479
  16.9251573  32.2598425
  16.9252089  32.260037
  16.9252605  32.2602315
  16.9253121  32.2604259
  16.9253637  32.2606204
  16.9254152  32.2608148
  16.9254668  32.2610092
  16.9255184  32.2612036
  16.9255699  32.2613979
  16.9256215  32.2615922
  16.925673  32.2617865
  16.9257245  32.2619808
  16.9257761  32.2621751
  16.9258276  32.2623693
  16.9258791  32.2625635
  16.9259306  32.2627577
  16.9259821  32.2629519
  16.9260336  32.263146
  16.9260851  32.2633401
  16.9261366  32.2635342
  16.926188  32.2637283
  16.9262395  32.2639223
  16.926291  32.2641164
  16.9263424  32.2643104
  16.9263939  32.2645043
  16.9264453  32.2646983
  16.9264968  32.2648922
  16.9265482  32.2650861
  16.9265997  32.26528
  16.9266511  32.2654739
  16.9267025  32.2656677
  16.9267539  32.2658616
  16.9268053  32.2660554
  16.9268567  32.2662491
  16.9269081  32.2664429
  16.9269595  32.2666366
  16.9270109  32.2668303
  16.9270622  32.267024
  16.9271136  32.2672177
  16.927165  32.2674113
  16.9272163  32.2676049
  16.9272677  32.2677985
  16.927319  32.2679921
  16.9273704  32.2681856
  16.9274217  32.2683791
  16.927473  32.2685726
  16.9275243  32.2687661
  16.9275757  32.2689596
  16.927627  32.269153
  16.9276783  32.2693464
  16.9277296  32.2695398
  16.9277808  32.2697331
  16.9278321  32.2699265
  16.9278834  32.2701198
  16.9279347  32.2703131
  16.9279859  32.2705064
  16.9280372  32.2706996
  16.9280885  32.2708928
  16.9281397  32.271086
  16.9281909  32.2712792
  16.9282422  32.2714724
  16.9282934  32.2716655
  16.9283446  32.2718586
  16.9283959  32.2720517
  16.9284471  32.2722448
  16.9284983  32.2724378
  16.9285495  32.2726308
  16.9286007  32.2728238
  16.9286518  32.2730168
  16.928703  32.2732098
  16.9287542  32.2734027
  16.9288054  32.2735956
  16.9288565  32.2737885
  16.9289077  32.2739813
  16.9289588  32.2741742
  16.92901  32.274367
  16.9290611  32.2745598
  16.9291123  32.2747525
  16.9291634  32.2749453
  16.9292145  32.275138
  16.9292656  32.2753307
  16.9293167  32.2755234
  16.9293678  32.2757161
  16.9294189  32.2759087
  16.92947  32.2761013
  16.9295211  32.2762939
  16.9295722  32.2764865
  16.9296233  32.276679
  16.9296743  32.2768715
  16.9297254  32.277064
  16.9297764  32.2772565
  16.9298275  32.2774489
  16.9298785  32.2776414
  16.9299296  32.2778338
  16.9299806  32.2780262
  16.9300316  32.2782185
  16.9300826  32.2784109
  16.9301336  32.2786032
  16.9301847  32.2787955
  16.9302357  32.2789878
  16.9302866  32.27918
  16.9303376  32.2793722
  16.9303886  32.2795644
  16.9304396  32.2797566
  16.9304906  32.2799488
  16.9305415  32.2801409
  16.9305925  32.280333
  16.9306434  32.2805251
  16.9306944  32.2807172
  16.9307453  32.2809092
  16.9307963  32.2811013
  16.9308472  32.2812933
  16.9308981  32.2814852
  16.930949  32.2816772
  16.9309999  32.2818691
  16.9310508  32.282061
  16.9311017  32.2822529
  16.9311526  32.2824448
  16.9312035  32.2826366
  16.9312544  32.2828285
  16.9313053  32.2830203
  16.9313562  32.283212
  16.931407  32.2834038
  16.9314579  32.2835955
  16.9315087  32.2837872
  16.9315596  32.2839789
  16.9316104  32.2841706
  16.9316612  32.2843622
  16.9317121  32.2845538
  16.9317629  32.2847454
  16.9318137  32.284937
  16.9318645  32.2851286
  16.9319153  32.2853201
  16.9319661  32.2855116
  16.9320169  32.2857031
  16.9320677  32.2858945
  16.9321185  32.286086
  16.9321692  32.2862774
  16.93222  32.2864688
  16.9322708  32.2866602
  16.9323215  32.2868515
  16.9323723  32.2870428
  16.932423  32.2872342
  16.9324738  32.2874254
  16.9325245  32.2876167
  16.9325752  32.2878079
  16.9326259  32.2879992
  16.9326767  32.2881903
  16.9327274  32.2883815
  16.9327781  32.2885727
  16.9328288  32.2887638
  16.9328795  32.2889549
  16.9329301  32.289146
  16.9329808  32.289337
  16.9330315  32.2895281
  16.9330822  32.2897191
  16.9331328  32.2899101
  16.9331835  32.2901011
  16.9332341  32.290292
  16.9332848  32.2904829
  16.9333354  32.2906738
  16.933386  32.2908647
  16.9334367  32.2910556
  16.9334873  32.2912464
  16.9335379  32.2914372
  16.9335885  32.291628
  16.9336391  32.2918188
  16.9336897  32.2920095
  16.9337403  32.2922003
  16.9337909  32.292391
  16.9338415  32.2925817
  16.933892  32.2927723
  16.9339426  32.292963
  16.9339932  32.2931536
  16.9340437  32.2933442
  16.9340943  32.2935347
  16.9341448  32.2937253
  16.9341953  32.2939158
  16.9342459  32.2941063
  16.9342964  32.2942968
  16.9343469  32.2944873
  16.9343974  32.2946777
  16.9344479  32.2948681
  16.9344985  32.2950585
  16.9345489  32.2952489
  16.9345994  32.2954392
  16.9346499  32.2956296
  16.9347004  32.2958199
  16.9347509  32.2960101
  16.9348013  32.2962004
  16.9348518  32.2963906
  16.9349023  32.2965809
  16.9349527  32.296771
  16.9350032  32.2969612
  16.9350536  32.2971514
  16.935104  32.2973415
  16.9351544  32.2975316
  16.9352049  32.2977217
  16.9352553  32.2979118
  16.9353057  32.2981018
  16.9353561  32.2982918
  16.9354065  32.2984818
  16.9354569  32.2986718
  16.9355073  32.2988617
  16.9355576  32.2990517
  16.935608  32.2992416
  16.9356584  32.2994315
  16.9357087  32.2996213
  16.9357591  32.2998112
  16.9358095  32.300001
  16.9358598  32.3001908
  16.9359101  32.3003806
  16.9359605  32.3005703
  16.9360108  32.30076
  16.9360611  32.3009498
  16.9361114  32.3011394
  16.9361617  32.3013291
  16.936212  32.3015187
  16.9362623  32.3017084
  16.9363126  32.301898
  16.9363629  32.3020875
  16.9364132  32.3022771
  16.9364635  32.3024666
  16.9365137  32.3026562
  16.936564  32.3028456
  16.9366143  32.3030351
  16.9366645  32.3032246
  16.9367148  32.303414
  16.936765  32.3036034
  16.9368152  32.3037928
  16.9368655  32.3039821
  16.9369157  32.3041715
  16.9369659  32.3043608
  16.9370161  32.3045501
  16.9370663  32.3047393
  16.9371165  32.3049286
  16.9371667  32.3051178
  16.9372169  32.305307
  16.9372671  32.3054962
  16.9373172  32.3056854
  16.9373674  32.3058745
  16.9374176  32.3060636
  16.9374677  32.3062527
  16.9375179  32.3064418
  16.937568  32.3066308
  16.9376182  32.3068199
  16.9376683  32.3070089
  16.9377184  32.3071979
  16.9377686  32.3073868
  16.9378187  32.3075758
  16.9378688  32.3077647
  16.9379189  32.3079536
  16.937969  32.3081425
  16.9380191  32.3083313
  16.9380692  32.3085202
  16.9381193  32.308709
  16.9381693  32.3088978
  16.9382194  32.3090865
  16.9382695  32.3092753
  16.9383195  32.309464
  16.9383696  32.3096527
  16.9384196  32.3098414
  16.9384697  32.3100301
  16.9385197  32.3102187
  16.9385698  32.3104073
  16.9386198  32.3105959
  16.9386698  32.3107845
  16.9387198  32.310973
  16.9387698  32.3111616
  16.9388198  32.3113501
  16.9388698  32.3115386
  16.9389198  32.311727
  16.9389698  32.3119155
  16.9390198  32.3121039
  16.9390697  32.3122923
  16.9391197  32.3124807
  16.9391697  32.312669
  16.9392196  32.3128574
  16.9392696  32.3130457
  16.9393195  32.313234
  16.9393695  32.3134222
  16.9394194  32.3136105
  16.9394693  32.3137987
  16.9395193  32.3139869
  16.9395692  32.3141751
  16.9396191  32.3143633
  16.939669  32.3145514
  16.9397189  32.3147395
  16.9397688  32.3149276
  16.9398187  32.3151157
  16.9398685  32.3153038
  16.9399184  32.3154918
  16.9399683  32.3156798
  16.9400182  32.3158678
  16.940068  32.3160558
  16.9401179  32.3162437
  16.9401677  32.3164316
  16.9402176  32.3166195
  16.9402674  32.3168074
  16.9403172  32.3169953
  16.940367  32.3171831
  16.9404169  32.3173709
  16.9404667  32.3175587
  16.9405165  32.3177465
  16.9405663  32.3179342
  16.9406161  32.318122
  16.9406659  32.3183097
  16.9407157  32.3184974
  16.9407654  32.318685
  16.9408152  32.3188727
  16.940865  32.3190603
  16.9409147  32.3192479
  16.9409645  32.3194355
  16.9410142  32.319623
  16.941064  32.3198106
  16.9411137  32.3199981
  16.9411635  32.3201856
  16.9412132  32.3203731
  16.9412629  32.3205605
  16.9413126  32.3207479
  16.9413623  32.3209353
  16.941412  32.3211227
  16.9414617  32.3213101
  16.9415114  32.3214974
  16.9415611  32.3216848
  16.9416108  32.3218721
  16.9416605  32.3220593
  16.9417101  32.3222466
  16.9417598  32.3224338
  16.9418095  32.3226211
  16.9418591  32.3228082
  16.9419088  32.3229954
  16.9419584  32.3231826
  16.9420081  32.3233697
  16.9420577  32.3235568
  16.9421073  32.3237439
  16.9421569  32.323931
  16.9422065  32.324118
  16.9422562  32.324305
  16.9423058  32.324492
  16.9423553  32.324679
  16.9424049  32.324866
  16.9424545  32.3250529
  16.9425041  32.3252398
  16.9425537  32.3254267
  16.9426032  32.3256136
  16.9426528  32.3258004
  16.9427024  32.3259873
  16.9427519  32.3261741
  16.9428015  32.3263609
  16.942851  32.3265476
  16.9429005  32.3267344
  16.9429501  32.3269211
  16.9429996  32.3271078
  16.9430491  32.3272945
  16.9430986  32.3274811
  16.9431481  32.3276678
  16.9431976  32.3278544
  16.9432471  32.328041
  16.9432966  32.3282276
  16.9433461  32.3284141
  16.9433956  32.3286007
  16.943445  32.3287872
  16.9434945  32.3289737
  16.943544  32.3291601
  16.9435934  32.3293466
  16.9436429  32.329533
  16.9436923  32.3297194
  16.9437418  32.3299058
  16.9437912  32.3300922
  16.9438406  32.3302785
  16.94389  32.3304648
  16.9439395  32.3306511
  16.9439889  32.3308374
  16.9440383  32.3310237
  16.9440877  32.3312099
  16.9441371  32.3313961
  16.9441865  32.3315823
  16.9442358  32.3317685
  16.9442852  32.3319546
  16.9443346  32.3321408
  16.944384  32.3323269
  16.9444333  32.3325129
  16.9444827  32.332699
  16.944532  32.3328851
  16.9445814  32.3330711
  16.9446307  32.3332571
  16.94468  32.3334431
  16.9447294  32.333629
  16.9447787  32.333815
  16.944828  32.3340009
  16.9448773  32.3341868
  16.9449266  32.3343727
  16.9449759  32.3345585
  16.9450252  32.3347443
  16.9450745  32.3349302
  16.9451238  32.335116
  16.945173  32.3353017
  16.9452223  32.3354875
  16.9452716  32.3356732
  16.9453208  32.3358589
  16.9453701  32.3360446
  16.9454193  32.3362303
  16.9454686  32.3364159
  16.9455178  32.3366015
  16.9455671  32.3367871
  16.9456163  32.3369727
  16.9456655  32.3371583
  16.9457147  32.3373438
  16.9457639  32.3375293
  16.9458131  32.3377148
  16.9458623  32.3379003
  16.9459115  32.3380858
  16.9459607  32.3382712
  16.9460099  32.3384566
  16.9460591  32.338642
  16.9461082  32.3388274
  16.9461574  32.3390127
  16.9462066  32.339198
  16.9462557  32.3393834
  16.9463049  32.3395686
  16.946354  32.3397539
  16.9464031  32.3399392
  16.9464523  32.3401244
  16.9465014  32.3403096
  16.9465505  32.3404948
  16.9465996  32.3406799
  16.9466487  32.3408651
  16.9466978  32.3410502
  16.9467469  32.3412353
  16.946796  32.3414204
  16.9468451  32.3416054
  16.9468942  32.3417905
  16.9469433  32.3419755
  16.9469923  32.3421605
  16.9470414  32.3423454
  16.9470905  32.3425304
  16.9471395  32.3427153
  16.9471886  32.3429002
  16.9472376  32.3430851
  16.9472866  32.34327
  16.9473357  32.3434548
  16.9473847  32.3436397
  16.9474337  32.3438245
  16.9474827  32.3440093
  16.9475317  32.344194
  16.9475807  32.3443788
  16.9476297  32.3445635
  16.9476787  32.3447482
  16.9477277  32.3449329
  16.9477767  32.3451175
  16.9478257  32.3453022
  16.9478747  32.3454868
  16.9479236  32.3456714
  16.9479726  32.345856
  16.9480215  32.3460405
  16.9480705  32.3462251
  16.9481194  32.3464096
  16.9481684  32.3465941
  16.9482173  32.3467785
  16.9482662  32.346963
  16.9483151  32.3471474
  16.9483641  32.3473318
  16.948413  32.3475162
  16.9484619  32.3477006
  16.9485108  32.3478849
  16.9485597  32.3480693
  16.9486085  32.3482536
  16.9486574  32.3484379
  16.9487063  32.3486221
  16.9487552  32.3488064
  16.948804  32.3489906
  16.9488529  32.3491748
  16.9489018  32.349359
  16.9489506  32.3495431
  16.9489995  32.3497273
  16.9490483  32.3499114
  16.9490971  32.3500955
  16.949146  32.3502796
  16.9491948  32.3504636
  16.9492436  32.3506477
  16.9492924  32.3508317
  16.9493412  32.3510157
  16.94939  32.3511997
  16.9494388  32.3513836
  16.9494876  32.3515676
  16.9495364  32.3517515
  16.9495852  32.3519354
  16.9496339  32.3521192
  16.9496827  32.3523031
  16.9497315  32.3524869
  16.9497802  32.3526707
  16.949829  32.3528545
  16.9498777  32.3530383
  16.9499264  32.353222
  16.9499752  32.3534058
  16.9500239  32.3535895
  16.9500726  32.3537732
  16.9501213  32.3539568
  16.9501701  32.3541405
  16.9502188  32.3543241
  16.9502675  32.3545077
  16.9503162  32.3546913
  16.9503649  32.3548748
  16.9504135  32.3550584
  16.9504622  32.3552419
  16.9505109  32.3554254
  16.9505596  32.3556089
  16.9506082  32.3557923
  16.9506569  32.3559758
  16.9507055  32.3561592
  16.9507542  32.3563426
  16.9508028  32.356526
  16.9508515  32.3567093
  16.9509001  32.3568927
  16.9509487  32.357076
  16.9509973  32.3572593
  16.9510459  32.3574426
  16.9510946  32.3576258
  16.9511432  32.3578091
  16.9511918  32.3579923
  16.9512404  32.3581755
  16.9512889  32.3583586
  16.9513375  32.3585418
  16.9513861  32.3587249
  16.9514347  32.358908
  16.9514832  32.3590911
  16.9515318  32.3592742
  16.9515803  32.3594572
  16.9516289  32.3596403
  16.9516774  32.3598233
  16.951726  32.3600063
  16.9517745  32.3601892
  16.951823  32.3603722
  16.9518716  32.3605551
  16.9519201  32.360738
  16.9519686  32.3609209
  16.9520171  32.3611038
  16.9520656  32.3612866
  16.9521141  32.3614694
  16.9521626  32.3616522
  16.9522111  32.361835
  16.9522595  32.3620178
  16.952308  32.3622005
  16.9523565  32.3623833
  16.9524049  32.362566
  16.9524534  32.3627486
  16.9525018  32.3629313
  16.9525503  32.3631139
  16.9525987  32.3632966
  16.9526472  32.3634792
  16.9526956  32.3636618
  16.952744  32.3638443
  16.9527924  32.3640269
  16.9528409  32.3642094
  16.9528893  32.3643919
  16.9529377  32.3645743
  16.9529861  32.3647568
  16.9530345  32.3649392
  16.9530828  32.3651217
  16.9531312  32.3653041
  16.9531796  32.3654864
  16.953228  32.3656688
  16.9532763  32.3658511
  16.9533247  32.3660334
  16.9533731  32.3662157
  16.9534214  32.366398
  16.9534697  32.3665803
  16.9535181  32.3667625
  16.9535664  32.3669447
  16.9536147  32.3671269
  16.9536631  32.3673091
  16.9537114  32.3674912
  16.9537597  32.3676734
  16.953808  32.3678555
  16.9538563  32.3680376
  16.9539046  32.3682197
  16.9539529  32.3684017
  16.9540012  32.3685837
  16.9540494  32.3687658
  16.9540977  32.3689477
  16.954146  32.3691297
  16.9541943  32.3693117
  16.9542425  32.3694936
  16.9542908  32.3696755
  16.954339  32.3698574
  16.9543873  32.3700393
  16.9544355  32.3702211
  16.9544837  32.370403
  16.9545319  32.3705848
  16.9545802  32.3707666
  16.9546284  32.3709483
  16.9546766  32.3711301
  16.9547248  32.3713118
  16.954773  32.3714935
  16.9548212  32.3716752
  16.9548694  32.3718569
  16.9549176  32.3720385
  16.9549657  32.3722201
  16.9550139  32.3724018
  16.9550621  32.3725833
  16.9551102  32.3727649
  16.9551584  32.3729465
  16.9552065  32.373128
  16.9552547  32.3733095
  16.9553028  32.373491
  16.955351  32.3736725
  16.9553991  32.3738539
  16.9554472  32.3740353
  16.9554953  32.3742167
  16.9555434  32.3743981
  16.9555916  32.3745795
  16.9556397  32.3747608
  16.9556878  32.3749422
  16.9557358  32.3751235
  16.9557839  32.3753048
  16.955832  32.375486
  16.9558801  32.3756673
  16.9559282  32.3758485
  16.9559762  32.3760297
  16.9560243  32.3762109
  16.9560723  32.3763921
  16.9561204  32.3765732
  16.9561684  32.3767543
  16.9562165  32.3769354
  16.9562645  32.3771165
  16.9563125  32.3772976
  16.9563606  32.3774786
  16.9564086  32.3776597
  16.9564566  32.3778407
  16.9565046  32.3780216
  16.9565526  32.3782026
  16.9566006  32.3783836
  16.9566486  32.3785645
  16.9566966  32.3787454
  16.9567445  32.3789263
  16.9567925  32.3791071
  16.9568405  32.379288
  16.9568885  32.3794688
  16.9569364  32.3796496
  16.9569844  32.3798304
  16.9570323  32.3800112
  16.9570803  32.3801919
  16.9571282  32.3803726
  16.9571761  32.3805534
  16.9572241  32.380734
  16.957272  32.3809147
  16.9573199  32.3810954
  16.9573678  32.381276
  16.9574157  32.3814566
  16.9574636  32.3816372
  16.9575115  32.3818177
  16.9575594  32.3819983
  16.9576073  32.3821788
  16.9576552  32.3823593
  16.957703  32.3825398
  16.9577509  32.3827203
  16.9577988  32.3829007
  16.9578466  32.3830811
  16.9578945  32.3832616
  16.9579423  32.3834419
  16.9579902  32.3836223
  16.958038  32.3838027
  16.9580858  32.383983
  16.9581337  32.3841633
  16.9581815  32.3843436
  16.9582293  32.3845239
  16.9582771  32.3847041
  16.9583249  32.3848843
  16.9583727  32.3850645
  16.9584205  32.3852447
  16.9584683  32.3854249
  16.9585161  32.3856051
  16.9585639  32.3857852
  16.9586117  32.3859653
  16.9586594  32.3861454
  16.9587072  32.3863255
  16.9587549  32.3865055
  16.9588027  32.3866855
  16.9588505  32.3868655
  16.9588982  32.3870455
  16.9589459  32.3872255
  16.9589937  32.3874055
  16.9590414  32.3875854
  16.9590891  32.3877653
  16.9591368  32.3879452
  16.9591845  32.3881251
  16.9592322  32.3883049
  16.95928  32.3884848
  16.9593276  32.3886646
  16.9593753  32.3888444
  16.959423  32.3890241
  16.9594707  32.3892039
  16.9595184  32.3893836
  16.959566  32.3895633
  16.9596137  32.389743
  16.9596614  32.3899227
  16.959709  32.3901024
  16.9597567  32.390282
  16.9598043  32.3904616
  16.959852  32.3906412
  16.9598996  32.3908208
  16.9599472  32.3910003
  16.9599948  32.3911799
  16.9600425  32.3913594
  16.9600901  32.3915389
  16.9601377  32.3917184
  16.9601853  32.3918978
  16.9602329  32.3920773
  16.9602805  32.3922567
  16.9603281  32.3924361
  16.9603756  32.3926155
  16.9604232  32.3927948
  16.9604708  32.3929742
  16.9605183  32.3931535
  16.9605659  32.3933328
  16.9606135  32.3935121
  16.960661  32.3936913
  16.9607086  32.3938706
  16.9607561  32.3940498
  16.9608036  32.394229
  16.9608512  32.3944082
  16.9608987  32.3945874
  16.9609462  32.3947665
  16.9609937  32.3949456
  16.9610412  32.3951247
  16.9610887  32.3953038
  16.9611362  32.3954829
  16.9611837  32.3956619
  16.9612312  32.395841
  16.9612787  32.39602
  16.9613262  32.3961989
  16.9613736  32.3963779
  16.9614211  32.3965569
  16.9614686  32.3967358
  16.961516  32.3969147
  16.9615635  32.3970936
  16.9616109  32.3972725
  16.9616583  32.3974513
  16.9617058  32.3976301
  16.9617532  32.397809
  16.9618006  32.3979878
  16.9618481  32.3981665
  16.9618955  32.3983453
  16.9619429  32.398524
  16.9619903  32.3987027
  16.9620377  32.3988814
  16.9620851  32.3990601
  16.9621325  32.3992388
  16.9621799  32.3994174
  16.9622272  32.399596
  16.9622746  32.3997746
  16.962322  32.3999532
  16.9623693  32.4001317
  16.9624167  32.4003103
  16.962464  32.4004888
  16.9625114  32.4006673
  16.9625587  32.4008458
  16.9626061  32.4010242
  16.9626534  32.4012027
  16.9627007  32.4013811
  16.9627481  32.4015595
  16.9627954  32.4017379
  16.9628427  32.4019162
  16.96289  32.4020946
  16.9629373  32.4022729
  16.9629846  32.4024512
  16.9630319  32.4026295
  16.9630792  32.4028078
  16.9631264  32.402986
  16.9631737  32.4031643
  16.963221  32.4033425
  16.9632683  32.4035206
  16.9633155  32.4036988
  16.9633628  32.403877
  16.96341  32.4040551
  16.9634573  32.4042332
  16.9635045  32.4044113
  16.9635517  32.4045894
  16.963599  32.4047674
  16.9636462  32.4049455
  16.9636934  32.4051235
  16.9637406  32.4053015
  16.9637878  32.4054794
  16.963835  32.4056574
  16.9638822  32.4058353
  16.9639294  32.4060133
  16.9639766  32.4061912
  16.9640238  32.406369
  16.964071  32.4065469
  16.9641181  32.4067247
  16.9641653  32.4069026
  16.9642125  32.4070804
  16.9642596  32.4072581
  16.9643068  32.4074359
  16.9643539  32.4076137
  16.9644011  32.4077914
  16.9644482  32.4079691
  16.9644953  32.4081468
  16.9645425  32.4083244
  16.9645896  32.4085021
  16.9646367  32.4086797
  16.9646838  32.4088573
  16.9647309  32.4090349
  16.964778  32.4092125
  16.9648251  32.40939
  16.9648722  32.4095676
  16.9649193  32.4097451
  16.9649664  32.4099226
  16.9650135  32.4101
  16.9650605  32.4102775
  16.9651076  32.4104549
  16.9651546  32.4106324
  16.9652017  32.4108098
  16.9652488  32.4109871
  16.9652958  32.4111645
  16.9653428  32.4113418
  16.9653899  32.4115192
  16.9654369  32.4116965
  16.9654839  32.4118737
  16.9655309  32.412051
  16.965578  32.4122282
  16.965625  32.4124055
  16.965672  32.4125827
  16.965719  32.4127599
  16.965766  32.412937
  16.965813  32.4131142
  16.9658599  32.4132913
  16.9659069  32.4134684
  16.9659539  32.4136455
  16.9660009  32.4138226
  16.9660478  32.4139996
  16.9660948  32.4141767
  16.9661417  32.4143537
  16.9661887  32.4145307
  16.9662356  32.4147076
  16.9662826  32.4148846
  16.9663295  32.4150615
  16.9663764  32.4152385
  16.9664233  32.4154154
  16.9664703  32.4155922
  16.9665172  32.4157691
  16.9665641  32.4159459
  16.966611  32.4161228
  16.9666579  32.4162996
  16.9667048  32.4164763
  16.9667517  32.4166531
  16.9667985  32.4168299
  16.9668454  32.4170066
  16.9668923  32.4171833
  16.9669392  32.41736
  16.966986  32.4175367
  16.9670329  32.4177133
  16.9670797  32.4178899
  16.9671266  32.4180666
  16.9671734  32.4182431
  16.9672203  32.4184197
  16.9672671  32.4185963
  16.9673139  32.4187728
  16.9673607  32.4189493
  16.9674076  32.4191258
  16.9674544  32.4193023
  16.9675012  32.4194788
  16.967548  32.4196552
  16.9675948  32.4198316
  16.9676416  32.420008
  16.9676884  32.4201844
  16.9677351  32.4203608
  16.9677819  32.4205371
  16.9678287  32.4207135
  16.9678754  32.4208898
  16.9679222  32.4210661
  16.967969  32.4212423
  16.9680157  32.4214186
  16.9680625  32.4215948
  16.9681092  32.421771
  16.9681559  32.4219472
  16.9682027  32.4221234
  16.9682494  32.4222996
  16.9682961  32.4224757
  16.9683428  32.4226518
  16.9683895  32.4228279
  16.9684362  32.423004
  16.9684829  32.4231801
  16.9685296  32.4233561
  16.9685763  32.4235321
  16.968623  32.4237081
  16.9686697  32.4238841
  16.9687164  32.4240601
  16.968763  32.424236
  16.9688097  32.424412
  16.9688564  32.4245879
  16.968903  32.4247638
  16.9689497  32.4249396
  16.9689963  32.4251155
  16.969043  32.4252913
  16.9690896  32.4254671
  16.9691362  32.4256429
  16.9691829  32.4258187
  16.9692295  32.4259945
  16.9692761  32.4261702
  16.9693227  32.4263459
  16.9693693  32.4265216
  16.9694159  32.4266973
  16.9694625  32.426873
  16.9695091  32.4270486
  16.9695557  32.4272243
  16.9696023  32.4273999
  16.9696488  32.4275755
  16.9696954  32.427751
  16.969742  32.4279266
  16.9697885  32.4281021
  16.9698351  32.4282776
  16.9698816  32.4284531
  16.9699282  32.4286286
  16.9699747  32.4288041
  16.9700213  32.4289795
  16.9700678  32.4291549
  16.9701143  32.4293303
  16.9701608  32.4295057
  16.9702074  32.4296811
  16.9702539  32.4298564
  16.9703004  32.4300318
  16.9703469  32.4302071
  16.9703934  32.4303824
  16.9704399  32.4305576
  16.9704863  32.4307329
  16.9705328  32.4309081
  16.9705793  32.4310833
  16.9706258  32.4312585
  16.9706722  32.4314337
  16.9707187  32.4316089
  16.9707652  32.431784
  16.9708116  32.4319591
  16.9708581  32.4321342
  16.9709045  32.4323093
  16.9709509  32.4324844
  16.9709974  32.4326594
  16.9710438  32.4328344
  16.9710902  32.4330094
  16.9711366  32.4331844
  16.971183  32.4333594
  16.9712294  32.4335344
  16.9712758  32.4337093
  16.9713222  32.4338842
  16.9713686  32.4340591
  16.971415  32.434234
  16.9714614  32.4344088
  16.9715078  32.4345837
  16.9715542  32.4347585
  16.9716005  32.4349333
  16.9716469  32.4351081
  16.9716932  32.4352829
  16.9717396  32.4354576
  16.9717859  32.4356323
  16.9718323  32.435807
  16.9718786  32.4359817
  16.9719249  32.4361564
  16.9719713  32.4363311
  16.9720176  32.4365057
  16.9720639  32.4366803
  16.9721102  32.4368549
  16.9721565  32.4370295
  16.9722028  32.437204
  16.9722491  32.4373786
  16.9722954  32.4375531
  16.9723417  32.4377276
  16.972388  32.4379021
  16.9724343  32.4380766
  16.9724805  32.438251
  16.9725268  32.4384254
  16.9725731  32.4385999
  16.9726193  32.4387742
  16.9726656  32.4389486
  16.9727118  32.439123
  16.9727581  32.4392973
  16.9728043  32.4394716
  16.9728506  32.4396459
  16.9728968  32.4398202
  16.972943  32.4399945
  16.9729892  32.4401687
  16.9730354  32.440343
  16.9730816  32.4405172
  16.9731279  32.4406913
  16.9731741  32.4408655
  16.9732202  32.4410397
  16.9732664  32.4412138
  16.9733126  32.4413879
  16.9733588  32.441562
  16.973405  32.4417361
  16.9734511  32.4419102
  16.9734973  32.4420842
  16.9735435  32.4422582
  16.9735896  32.4424322
  16.9736358  32.4426062
  16.9736819  32.4427802
  16.9737281  32.4429541
  16.9737742  32.4431281
  16.9738203  32.443302
  16.9738664  32.4434759
  16.9739126  32.4436497
  16.9739587  32.4438236
  16.9740048  32.4439974
  16.9740509  32.4441712
  16.974097  32.444345
  16.9741431  32.4445188
  16.9741892  32.4446926
  16.9742353  32.4448663
  16.9742814  32.4450401
  16.9743274  32.4452138
  16.9743735  32.4453875
  16.9744196  32.4455611
  16.9744656  32.4457348
  16.9745117  32.4459084
  16.9745577  32.446082
  16.9746038  32.4462556
  16.9746498  32.4464292
  16.9746959  32.4466028
  16.9747419  32.4467763
  16.9747879  32.4469498
  16.974834  32.4471234
  16.97488  32.4472968
  16.974926  32.4474703
  16.974972  32.4476438
  16.975018  32.4478172
  16.975064  32.4479906
  16.97511  32.448164
  16.975156  32.4483374
  16.975202  32.4485107
  16.9752479  32.4486841
  16.9752939  32.4488574
  16.9753399  32.4490307
  16.9753858  32.449204
  16.9754318  32.4493773
  16.9754778  32.4495505
  16.9755237  32.4497237
  16.9755697  32.449897
  16.9756156  32.4500701
  16.9756615  32.4502433
  16.9757075  32.4504165
  16.9757534  32.4505896
  16.9757993  32.4507627
  16.9758452  32.4509358
  16.9758911  32.4511089
  16.975937  32.451282
  16.9759829  32.451455
  16.9760288  32.4516281
  16.9760747  32.4518011
  16.9761206  32.4519741
  16.9761665  32.452147
  16.9762124  32.45232
  16.9762582  32.4524929
  16.9763041  32.4526659
  16.97635  32.4528388
  16.9763958  32.4530116
  16.9764417  32.4531845
  16.9764875  32.4533574
  16.9765334  32.4535302
  16.9765792  32.453703
  16.9766251  32.4538758
  16.9766709  32.4540486
  16.9767167  32.4542213
  16.9767625  32.4543941
  16.9768083  32.4545668
  16.9768541  32.4547395
  16.9769  32.4549122
  16.9769458  32.4550848
  16.9769915  32.4552575
  16.9770373  32.4554301
  16.9770831  32.4556027
  16.9771289  32.4557753
  16.9771747  32.4559479
  16.9772204  32.4561204
  16.9772662  32.456293
  16.977312  32.4564655
  16.9773577  32.456638
  16.9774035  32.4568105
  16.9774492  32.4569829
  16.977495  32.4571554
  16.9775407  32.4573278
  16.9775864  32.4575002
  16.9776322  32.4576726
  16.9776779  32.457845
  16.9777236  32.4580173
  16.9777693  32.4581897
  16.977815  32.458362
  16.9778607  32.4585343
  16.9779064  32.4587066
  16.9779521  32.4588788
  16.9779978  32.4590511
  16.9780435  32.4592233
  16.9780892  32.4593955
  16.9781348  32.4595677
  16.9781805  32.4597399
  16.9782262  32.459912
  16.9782718  32.4600842
  16.9783175  32.4602563
  16.9783631  32.4604284
  16.9784088  32.4606005
  16.9784544  32.4607726
  16.9785001  32.4609446
  16.9785457  32.4611166
  16.9785913  32.4612886
  16.9786369  32.4614606
  16.9786826  32.4616326
  16.9787282  32.4618046
  16.9787738  32.4619765
  16.9788194  32.4621484
  16.978865  32.4623203
  16.9789106  32.4624922
  16.9789562  32.4626641
  16.9790017  32.4628359
  16.9790473  32.4630078
  16.9790929  32.4631796
  16.9791385  32.4633514
  16.979184  32.4635231
  16.9792296  32.4636949
  16.9792751  32.4638666
  16.9793207  32.4640384
  16.9793662  32.4642101
  16.9794118  32.4643818
  16.9794573  32.4645534
  16.9795028  32.4647251
  16.9795484  32.4648967
  16.9795939  32.4650683
  16.9796394  32.4652399
  16.9796849  32.4654115
  16.9797304  32.4655831
  16.9797759  32.4657546
  16.9798214  32.4659261
  16.9798669  32.4660976
  16.9799124  32.4662691
  16.9799579  32.4664406
  16.9800034  32.4666121
  16.9800488  32.4667835
  16.9800943  32.4669549
  16.9801398  32.4671263
  16.9801852  32.4672977
  16.9802307  32.467469
  16.9802761  32.4676404
  16.9803216  32.4678117
  16.980367  32.467983
  16.9804125  32.4681543
  16.9804579  32.4683256
  16.9805033  32.4684969
  16.9805487  32.4686681
  16.9805942  32.4688393
  16.9806396  32.4690105
  16.980685  32.4691817
  16.9807304  32.4693529
  16.9807758  32.469524
  16.9808212  32.4696951
  16.9808666  32.4698663
  16.9809119  32.4700373
  16.9809573  32.4702084
  16.9810027  32.4703795
  16.9810481  32.4705505
  16.9810934  32.4707215
  16.9811388  32.4708926
  16.9811841  32.4710635
  16.9812295  32.4712345
  16.9812748  32.4714055
  16.9813202  32.4715764
  16.9813655  32.4717473
  16.9814108  32.4719182
  16.9814562  32.4720891
  16.9815015  32.47226
  16.9815468  32.4724308
  16.9815921  32.4726016
  16.9816374  32.4727724
  16.9816827  32.4729432
  16.981728  32.473114
  16.9817733  32.4732848
  16.9818186  32.4734555
  16.9818639  32.4736262
  16.9819092  32.4737969
  16.9819544  32.4739676
  16.9819997  32.4741383
  16.982045  32.4743089
  16.9820902  32.4744795
  16.9821355  32.4746502
  16.9821807  32.4748208
  16.982226  32.4749913
  16.9822712  32.4751619
  16.9823165  32.4753324
  16.9823617  32.475503
  16.9824069  32.4756735
  16.9824522  32.475844
  16.9824974  32.4760144
  16.9825426  32.4761849
  16.9825878  32.4763553
  16.982633  32.4765257
  16.9826782  32.4766961
  16.9827234  32.4768665
  16.9827686  32.4770369
  16.9828138  32.4772072
  16.9828589  32.4773776
  16.9829041  32.4775479
  16.9829493  32.4777182
  16.9829945  32.4778884
  16.9830396  32.4780587
  16.9830848  32.4782289
  16.9831299  32.4783992
  16.9831751  32.4785694
  16.9832202  32.4787395
  16.9832654  32.4789097
  16.9833105  32.4790799
  16.9833556  32.47925
  16.9834007  32.4794201
  16.9834459  32.4795902
  16.983491  32.4797603
  16.9835361  32.4799304
  16.9835812  32.4801004
  16.9836263  32.4802704
  16.9836714  32.4804405
  16.9837165  32.4806104
  16.9837616  32.4807804
  16.9838066  32.4809504
  16.9838517  32.4811203
  16.9838968  32.4812902
  16.9839419  32.4814601
  16.9839869  32.48163
  16.984032  32.4817999
  16.984077  32.4819698
  16.9841221  32.4821396
  16.9841671  32.4823094
  16.9842122  32.4824792
  16.9842572  32.482649
  16.9843022  32.4828188
  16.9843473  32.4829885
  16.9843923  32.4831582
  16.9844373  32.4833279
  16.9844823  32.4834976
  16.9845273  32.4836673
  16.9845723  32.483837
  16.9846173  32.4840066
  16.9846623  32.4841762
  16.9847073  32.4843458
  16.9847523  32.4845154
  16.9847973  32.484685
  16.9848422  32.4848546
  16.9848872  32.4850241
  16.9849322  32.4851936
  16.9849771  32.4853631
  16.9850221  32.4855326
  16.985067  32.4857021
  16.985112  32.4858715
  16.9851569  32.4860409
  16.9852019  32.4862103
  16.9852468  32.4863797
  16.9852917  32.4865491
  16.9853366  32.4867185
  16.9853816  32.4868878
  16.9854265  32.4870571
  16.9854714  32.4872265
  16.9855163  32.4873957
  16.9855612  32.487565
  16.9856061  32.4877343
  16.985651  32.4879035
  16.9856959  32.4880727
  16.9857407  32.4882419
  16.9857856  32.4884111
  16.9858305  32.4885803
  16.9858754  32.4887494
  16.9859202  32.4889186
  16.9859651  32.4890877
  16.9860099  32.4892568
  16.9860548  32.4894259
  16.9860996  32.4895949
  16.9861445  32.489764
  16.9861893  32.489933
  16.9862341  32.490102
  16.986279  32.490271
  16.9863238  32.49044
  16.9863686  32.4906089
  16.9864134  32.4907779
  16.9864582  32.4909468
  16.986503  32.4911157
  16.9865478  32.4912846
  16.9865926  32.4914535
  16.9866374  32.4916223
  16.9866822  32.4917912
  16.986727  32.49196
  16.9867717  32.4921288
  16.9868165  32.4922976
  16.9868613  32.4924663
  16.986906  32.4926351
  16.9869508  32.4928038
  16.9869955  32.4929725
  16.9870403  32.4931412
  16.987085  32.4933099
  16.9871298  32.4934786
  16.9871745  32.4936472
  16.9872192  32.4938158
  16.987264  32.4939844
  16.9873087  32.494153
  16.9873534  32.4943216
  16.9873981  32.4944902
  16.9874428  32.4946587
  16.9874875  32.4948272
  16.9875322  32.4949957
  16.9875769  32.4951642
  16.9876216  32.4953327
  16.9876663  32.4955012
  16.9877109  32.4956696
  16.9877556  32.495838
  16.9878003  32.4960064
  16.987845  32.4961748
  16.9878896  32.4963432
  16.9879343  32.4965115
  16.9879789  32.4966799
  16.9880236  32.4968482
  16.9880682  32.4970165
  16.9881128  32.4971847
  16.9881575  32.497353
  16.9882021  32.4975213
  16.9882467  32.4976895
  16.9882913  32.4978577
  16.988336  32.4980259
  16.9883806  32.4981941
  16.9884252  32.4983622
  16.9884698  32.4985304
  16.9885144  32.4986985
  16.988559  32.4988666
  16.9886035  32.4990347
  16.9886481  32.4992028
  16.9886927  32.4993708
  16.9887373  32.4995389
  16.9887818  32.4997069
  16.9888264  32.4998749
  16.988871  32.5000429
  16.9889155  32.5002109
  16.9889601  32.5003788
  16.9890046  32.5005467
  16.9890492  32.5007147
  16.9890937  32.5008826
  16.9891382  32.5010504
  16.9891828  32.5012183
  16.9892273  32.5013862
  16.9892718  32.501554
  16.9893163  32.5017218
  16.9893608  32.5018896
  16.9894053  32.5020574
  16.9894498  32.5022252
  16.9894943  32.5023929
  16.9895388  32.5025606
  16.9895833  32.5027283
  16.9896278  32.502896
  16.9896722  32.5030637
  16.9897167  32.5032314
  16.9897612  32.503399
  16.9898057  32.5035666
  16.9898501  32.5037343
  16.9898946  32.5039018
  16.989939  32.5040694
  16.9899835  32.504237
  16.9900279  32.5044045
  16.9900723  32.504572
  16.9901168  32.5047395
  16.9901612  32.504907
  16.9902056  32.5050745
  16.99025  32.505242
  16.9902944  32.5054094
  16.9903389  32.5055768
  16.9903833  32.5057442
  16.9904277  32.5059116
  16.9904721  32.506079
  16.9905164  32.5062463
  16.9905608  32.5064137
  16.9906052  32.506581
  16.9906496  32.5067483
  16.990694  32.5069156
  16.9907383  32.5070828
  16.9907827  32.5072501
  16.9908271  32.5074173
  16.9908714  32.5075845
  16.9909158  32.5077517
  16.9909601  32.5079189
  16.9910044  32.5080861
  16.9910488  32.5082532
  16.9910931  32.5084204
  16.9911374  32.5085875
  16.9911818  32.5087546
  16.9912261  32.5089216
  16.9912704  32.5090887
  16.9913147  32.5092558
  16.991359  32.5094228
  16.9914033  32.5095898
  16.9914476  32.5097568
  16.9914919  32.5099238
  16.9915362  32.5100907
  16.9915805  32.5102577
  16.9916247  32.5104246
  16.991669  32.5105915
  16.9917133  32.5107584
  16.9917575  32.5109253
  16.9918018  32.5110921
  16.9918461  32.511259
  16.9918903  32.5114258
  16.9919345  32.5115926
  16.9919788  32.5117594
  16.992023  32.5119262
  16.9920673  32.5120929
  16.9921115  32.5122596
  16.9921557  32.5124264
  16.9921999  32.5125931
  16.9922441  32.5127598
  16.9922884  32.5129264
  16.9923326  32.5130931
  16.9923768  32.5132597
  16.992421  32.5134263
  16.9924651  32.5135929
  16.9925093  32.5137595
  16.9925535  32.5139261
  16.9925977  32.5140927
  16.9926419  32.5142592
  16.992686  32.5144257
  16.9927302  32.5145922
  16.9927744  32.5147587
  16.9928185  32.5149252
  16.9928627  32.5150916
  16.9929068  32.515258
  16.992951  32.5154245
  16.9929951  32.5155909
  16.9930392  32.5157572
  16.9930834  32.5159236
  16.9931275  32.51609
  16.9931716  32.5162563
  16.9932157  32.5164226
  16.9932598  32.5165889
  16.9933039  32.5167552
  16.993348  32.5169215
  16.9933921  32.5170877
  16.9934362  32.5172539
  16.9934803  32.5174201
  16.9935244  32.5175863
  16.9935685  32.5177525
  16.9936126  32.5179187
  16.9936566  32.5180848
  16.9937007  32.518251
  16.9937448  32.5184171
  16.9937888  32.5185832
  16.9938329  32.5187492
  16.9938769  32.5189153
  16.993921  32.5190814
  16.993965  32.5192474
  16.994009  32.5194134
  16.9940531  32.5195794
  16.9940971  32.5197454
  16.9941411  32.5199113
  16.9941851  32.5200773
  16.9942291  32.5202432
  16.9942731  32.5204091
  16.9943172  32.520575
  16.9943612  32.5207409
  16.9944051  32.5209067
  16.9944491  32.5210726
  16.9944931  32.5212384
  16.9945371  32.5214042
  16.9945811  32.52157
  16.9946251  32.5217358
  16.994669  32.5219016
  16.994713  32.5220673
  16.9947569  32.522233
  16.9948009  32.5223987
  16.9948448  32.5225644
  16.9948888  32.5227301
  16.9949327  32.5228958
  16.9949767  32.5230614
  16.9950206  32.523227
  16.9950645  32.5233926
  16.9951085  32.5235582
  16.9951524  32.5237238
  16.9951963  32.5238894
  16.9952402  32.5240549
  16.9952841  32.5242204
  16.995328  32.5243859
  16.9953719  32.5245514
  16.9954158  32.5247169
  16.9954597  32.5248824
  16.9955036  32.5250478
  16.9955474  32.5252132
  16.9955913  32.5253786
  16.9956352  32.525544
  16.9956791  32.5257094
  16.9957229  32.5258748
  16.9957668  32.5260401
  16.9958106  32.5262054
  16.9958545  32.5263707
  16.9958983  32.526536
  16.9959422  32.5267013
  16.995986  32.5268666
  16.9960298  32.5270318
  16.9960737  32.527197
  16.9961175  32.5273622
  16.9961613  32.5275274
  16.9962051  32.5276926
  16.9962489  32.5278577
  16.9962927  32.5280229
  16.9963365  32.528188
  16.9963803  32.5283531
  16.9964241  32.5285182
  16.9964679  32.5286833
  16.9965117  32.5288483
  16.9965554  32.5290134
  16.9965992  32.5291784
  16.996643  32.5293434
  16.9966868  32.5295084
  16.9967305  32.5296734
  16.9967743  32.5298383
  16.996818  32.5300033
  16.9968618  32.5301682
  16.9969055  32.5303331
  16.9969492  32.530498
  16.996993  32.5306629
  16.9970367  32.5308277
  16.9970804  32.5309926
  16.9971242  32.5311574
  16.9971679  32.5313222
  16.9972116  32.531487
  16.9972553  32.5316518
  16.997299  32.5318165
  16.9973427  32.5319813
  16.9973864  32.532146
  16.9974301  32.5323107
  16.9974738  32.5324754
  16.9975174  32.5326401
  16.9975611  32.5328047
  16.9976048  32.5329694
  16.9976485  32.533134
  16.9976921  32.5332986
  16.9977358  32.5334632
  16.9977794  32.5336278
  16.9978231  32.5337924
  16.9978667  32.5339569
  16.9979104  32.5341214
  16.997954  32.5342859
  16.9979976  32.5344504
  16.9980413  32.5346149
  16.9980849  32.5347794
  16.9981285  32.5349438
  16.9981721  32.5351082
  16.9982157  32.5352727
  16.9982593  32.535437
  16.9983029  32.5356014
  16.9983465  32.5357658
  16.9983901  32.5359301
  16.9984337  32.5360945
  16.9984773  32.5362588
  16.9985209  32.5364231
  16.9985645  32.5365873
  16.998608  32.5367516
  16.9986516  32.5369159
  16.9986952  32.5370801
  16.9987387  32.5372443
  16.9987823  32.5374085
  16.9988258  32.5375727
  16.9988694  32.5377368
  16.9989129  32.537901
  16.9989564  32.5380651
  16.999  32.5382292
  16.9990435  32.5383933
  16.999087  32.5385574
  16.9991305  32.5387215
  16.9991741  32.5388855
  16.9992176  32.5390496
  16.9992611  32.5392136
  16.9993046  32.5393776
  16.9993481  32.5395416
  16.9993916  32.5397055
  16.999435  32.5398695
  16.9994785  32.5400334
  16.999522  32.5401973
  16.9995655  32.5403612
  16.999609  32.5405251
  16.9996524  32.540689
  16.9996959  32.5408528
  16.9997393  32.5410167
  16.9997828  32.5411805
  16.9998262  32.5413443
  16.9998697  32.5415081
  16.9999131  32.5416718
  16.9999566  32.5418356
  17.  32.5419993


==> figure/correlation/planck_GMRT_Yz_M500_errors.dat <==
 315 -4.15036042  0.0767570623  14.7776189  0.0432178571  23.61  0.	A2697           
 599 -4.37857659  0.119607963  14.6477447  0.0680636834  23.63  0.	A0141           
 744 -4.06180061  0.0650396351  14.825689  0.0365435113  23.63  0.	A3088           
 881 -4.08712363  0.0872191856  14.8018426  0.0492123271  23.67  0.	MACS1115       
 297 -4.02872012  0.066645897  14.8419598  0.0374572913  23.61  0.	A2631
 254 -4.28752918  0.0995306821  14.6980962  0.0563205424  23.777  0.	A2645           
 94 -4.05396572  0.0549035564  14.8328217  0.0308045663  23.65  0.	A2667            
 500 -4.13443776  0.101548149  14.7809327  0.0574936514  23.654  0.	RXJ0142.0+2131  
 541 -4.30133304  0.107964571  14.6919695  0.0612313066  23.53  0.	A0267           
 640 -4.18177703  0.096297237  14.7579196  0.0544498751  23.66  0.	RXJ0439.0+0715  
 623 -4.16224974  0.0814346974  14.7657766  0.0458935755  23.63  0.	A0611           
 654 -4.0968423  0.0719156463  14.8021098  0.0404545513  23.56  0.	A0781           
 610 -4.14347513  0.0635187252  14.7835892  0.0356809192  23.58  0.	A1423           
 460 -4.14317893  0.063119997  14.7759489  0.0354526803  23.77  0.	A1576           
 359 -4.4948696  0.0800200466  14.5847212  0.0450830619  23.59  0.	A2146           
 174 -3.99142128  0.047920662  14.8681976  0.026860451  23.506  0.	A2261           
 275 -3.91664187  0.0719063732  14.8920556  0.0404490902  23.93  0.	RXJ2228.6+2037  
 247 -4.11972474  0.0798424261  14.7888433  0.0449805093  23.71  0.	A2537           
 1185 -3.95684576  0.062059442  14.8860506  0.0348567628  23.58  0.	 S0780          
 26 -3.77838955  0.0405819389  14.9801034  0.0227309094  25.27  0.022	 A2744              
 558 -3.91613583  0.0413816211  14.912012  0.0231800067  24.3  0.045	 A0209              
 19 -3.3736173  0.019173224  15.2159031  0.0107219318  25.36  0.022	 A2163              
 46 -3.96697952  0.0679958052  14.8728727  0.0382279177  25.03  0.07	 RXCJ2003.5-2323    
 655 -4.02997732  0.0625125049  14.8480043  0.0351104572  24.39  0.031	 A0520              
 578 -4.02551388  0.0494812898  14.8496896  0.0277415461  24.17  0.047	 A0773              
 242 -3.68136304  0.0257738699  15.0416256  0.0144168487  24.75  0.027	 A2219
 389 -3.92192421  0.0438453135  14.9021988  0.0245659343  24.76  0.074	 A1758a             
 408 -3.81319801  0.0772045006  14.9369157  0.0434752761  24.7  0.027	 CL0016+1609          
 224 -4.04503487  0.0394598982  14.8429772  0.0220990532  24.75  0.033	 A1914                
 533 -3.91410414  0.0369121831  14.9153154  0.020665159  24.4  0.036	 A0665                
 707 -4.3968416  0.111793313  14.6445814  0.0634700814  24.15  0.067	 A0545                
 187 -4.28096912  0.0302203667  14.7231066  0.01691005  23.89  0.033	 Coma                 
 407 -4.13494109  0.0216262461  14.8021954  0.0120963325  23.93  0.042	 A2256                
 325 -4.28818319  0.0279565011  14.7146692  0.0156427691  23.91  0.091	 A2255                
 252 -3.89981389  0.0195633635  14.9338389  0.0109397745  24.39  0.034	 A2319                
 608 -3.61240251  0.0494089156  15.0501302  0.0276964498  25.72  0.17	 MCSJ0717.5+3745      
 920 -3.57739326  0.0246867981  15.0936615  0.0138086214  25.37  0.028	 1ES0657              
 337 -4.257059  0.0753073737  14.7103459  0.0423878646  24.22  0.061	 A1995                
 688 -4.04008835  0.0703462862  14.8381656  0.0395593492  24.16  0.04	 A0521           
 628 -3.64016221  0.0316025011  15.0597716  0.0176882744  24.18  0.04	 A0697           
 765 -3.82447387  0.0718128858  14.9309032  0.0403922088  24.36  0.18	 MCSJ1149.5+2223 
 591 -3.66631753  0.0397692833  15.0460579  0.0222722229  24.69  0.12	 PSZ1G171.96    
 801 -4.09490346  0.0231616795  14.8248577  0.0129558536  23.8  0.051	 A0754           
 960 -3.83977985  0.0531282593  14.9453652  0.0298015391  24.58  0.163	 A1300           


==> figure/correlation/region_M500Lr_noUS_95.dat <==
  13.  19.5660028
  13.30103  20.3685134
  13.4771213  20.8381639
  13.60206  21.1715248
  13.69897  21.4302049
  13.7781513  21.6416484
  13.845098  21.8204958
  13.90309  21.9754868
  13.9542425  22.112259
  14.  22.2346621
  14.0413927  22.3454421
  14.0791812  22.4466267
  14.1139434  22.5397561
  14.146128  22.6260276
  14.1760913  22.7063904
  14.20412  22.78161
  14.2304489  22.8523126
  14.2552725  22.9190171
  14.2787536  22.9821584
  14.30103  23.0421043
  14.3222193  23.0991692
  14.3424227  23.1536235
  14.3617278  23.2057019
  14.3802112  23.2556091
  14.39794  23.303525
  14.4149733  23.3496084
  14.4313638  23.3940004
  14.447158  23.4368267
  14.462398  23.4782003
  14.4771213  23.5182224
  14.4913617  23.5569849
  14.50515  23.5945709
  14.5185139  23.6310562
  14.5314789  23.6665099
  14.544068  23.7009955
  14.5563025  23.7345712
  14.5682017  23.7672909
  14.5797836  23.7992043
  14.5910646  23.8303576
  14.60206  23.8607938
  14.6127839  23.890553
  14.6232493  23.9196729
  14.6334685  23.9481887
  14.6434527  23.9761336
  14.6532125  24.0035391
  14.6627578  24.0304349
  14.6720979  24.0568493
  14.6812412  24.0828092
  14.6901961  24.1083404
  14.69897  24.1334676
  14.7075702  24.1582144
  14.7160033  24.1826037
  14.7242759  24.2066576
  14.7323938  24.2303974
  14.7403627  24.2538439
  14.748188  24.2770173
  14.7558749  24.2999371
  14.763428  24.3226223
  14.770852  24.3450915
  14.7781513  24.3673628
  14.7853298  24.3894536
  14.7923917  24.411381
  14.7993405  24.4331611
  14.80618  24.4548099
  14.8129134  24.4763423
  14.8195439  24.4977723
  14.8260748  24.5191135
  14.8325089  24.5403781
  14.8388491  24.5615773
  14.845098  24.5827213
  14.8512583  24.6038189
  14.8573325  24.6248778
  14.8633229  24.6459041
  14.8692317  24.6669027
  14.8750613  24.6878771
  14.8808136  24.7088292
  14.8864907  24.72976
  14.8920946  24.7506689
  14.8976271  24.7715544
  14.90309  24.792414
  14.908485  24.8132442
  14.9138139  24.8340408
  14.9190781  24.854799
  14.9242793  24.8755137
  14.9294189  24.8961793
  14.9344985  24.9167902
  14.9395193  24.9373404
  14.9444827  24.9578244
  14.94939  24.9782364
  14.9542425  24.998571
  14.9590414  25.018823
  14.9637878  25.0389874
  14.9684829  25.0590597
  14.9731279  25.0790356
  14.9777236  25.0989111
  14.9822712  25.1186826
  14.9867717  25.138347
  14.9912261  25.1579012
  14.9956352  25.1773428
  15.  25.1966695
  15.0043214  25.2158794
  15.0086002  25.2349707
  15.0128372  25.2539422
  15.0170333  25.2727925
  15.0211893  25.2915209
  15.0253059  25.3101265
  15.0293838  25.328609
  15.0334238  25.3469679
  15.0374265  25.365203
  15.0413927  25.3833144
  15.045323  25.4013022
  15.049218  25.4191665
  15.0530784  25.4369078
  15.0569049  25.4545265
  15.0606978  25.4720231
  15.064458  25.4893982
  15.0681859  25.5066525
  15.071882  25.5237868
  15.075547  25.5408019
  15.0791812  25.5576986
  15.0827854  25.5744778
  15.0863598  25.5911405
  15.0899051  25.6076876
  15.0934217  25.6241201
  15.09691  25.640439
  15.1003705  25.6566454
  15.1038037  25.6727404
  15.10721  25.6887249
  15.1105897  25.7046002
  15.1139434  25.7203672
  15.1172713  25.7360271
  15.1205739  25.7515809
  15.1238516  25.7670298
  15.1271048  25.7823749
  15.1303338  25.7976173
  15.1335389  25.812758
  15.1367206  25.8277982
  15.1398791  25.8427389
  15.1430148  25.8575813
  15.146128  25.8723263
  15.1492191  25.8869752
  15.1522883  25.9015289
  15.155336  25.9159884
  15.1583625  25.9303549
  15.161368  25.9446294
  15.1643529  25.9588129
  15.1673173  25.9729064
  15.1702617  25.9869108
  15.1731863  26.0008273
  15.1760913  26.0146568
  15.1789769  26.0284002
  15.1818436  26.0420585
  15.1846914  26.0556327
  15.1875207  26.0691236
  15.1903317  26.0825323
  15.1931246  26.0958596
  15.1958997  26.1091064
  15.1986571  26.1222736
  15.2013971  26.1353621
  15.20412  26.1483728
  15.2068259  26.1613064
  15.209515  26.174164
  15.2121876  26.1869462
  15.2148438  26.1996538
  15.2174839  26.2122879
  15.2201081  26.224849
  15.2227165  26.237338
  15.2253093  26.2497556
  15.2278867  26.2621027
  15.2304489  26.27438
  15.2329961  26.2865882
  15.2355284  26.2987281
  15.2380461  26.3108003
  15.2405492  26.3228056
  15.243038  26.3347448
  15.2455127  26.3466184
  15.2479733  26.3584272
  15.25042  26.3701719
  15.252853  26.381853
  15.2552725  26.3934714
  15.2576786  26.4050275
  15.2600714  26.4165221
  15.2624511  26.4279558
  15.2648178  26.4393291
  15.2671717  26.4506428
  15.2695129  26.4618974
  15.2718416  26.4730934
  15.2741578  26.4842316
  15.2764618  26.4953124
  15.2787536  26.5063364
  15.2810334  26.5173042
  15.2833012  26.5282164
  15.2855573  26.5390735
  15.2878017  26.5498759
  15.2900346  26.5606244
  15.2922561  26.5713193
  15.2944662  26.5819612
  15.2966652  26.5925506
  15.2988531  26.603088
  15.30103  26.6135739
  15.3031961  26.6240088
  15.3053514  26.6343932
  15.307496  26.6447275
  15.3096302  26.6550122
  15.3117539  26.6652478
  15.3138672  26.6754347
  15.3159703  26.6855735
  15.3180633  26.6956644
  15.3201463  26.7057081
  15.3222193  26.7157048
  15.3242825  26.725655
  15.3263359  26.7355592
  15.3283796  26.7454178
  15.3304138  26.7552311
  15.3324385  26.7649997
  15.3344538  26.7747238
  15.3364597  26.7844039
  15.3384565  26.7940403
  15.3404441  26.8036335
  15.3424227  26.8131839
  15.3443923  26.8226917
  15.346353  26.8321574
  15.3483049  26.8415814
  15.350248  26.8509639
  15.3521825  26.8603055
  15.3541084  26.8696063
  15.3560259  26.8788668
  15.3579348  26.8880873
  15.3598355  26.8972681
  15.3617278  26.9064097
  15.363612  26.9155122
  15.365488  26.924576
  15.3673559  26.9336016
  15.3692159  26.9425891
  15.3710679  26.9515388
  15.372912  26.9604512
  15.3747483  26.9693265
  15.376577  26.978165
  15.3783979  26.986967
  15.3802112  26.9957329
  15.382017  27.0044628
  15.3838154  27.0131571
  15.3856063  27.0218161
  15.3873898  27.0304401
  15.3891661  27.0390293
  15.3909351  27.047584
  15.392697  27.0561045
  15.3944517  27.0645911
  15.3961993  27.073044
  15.39794  27.0814635
  15.3996737  27.0898498
  15.4014005  27.0982032
  15.4031205  27.106524
  15.4048337  27.1148124
  15.4065402  27.1230687
  15.40824  27.1312931
  15.4099331  27.1394858
  15.4116197  27.1476471
  15.4132998  27.1557773
  15.4149733  27.1638765
  15.4166405  27.171945
  15.4183013  27.179983
  15.4199557  27.1879908
  15.4216039  27.1959686
  15.4232459  27.2039165
  15.4248816  27.2118349
  15.4265113  27.2197239
  15.4281348  27.2275838
  15.4297523  27.2354147
  15.4313638  27.243217
  15.4329693  27.2509907
  15.4345689  27.2587361
  15.4361626  27.2664534
  15.4377506  27.2741427
  15.4393327  27.2818044
  15.4409091  27.2894386
  15.4424798  27.2970455
  15.4440448  27.3046252
  15.4456042  27.3121781
  15.447158  27.3197042
  15.4487063  27.3272037
  15.4502491  27.3346769
  15.4517864  27.3421239
  15.4533183  27.3495449
  15.4548449  27.3569401
  15.456366  27.3643096
  15.4578819  27.3716537
  15.4593925  27.3789725
  15.4608978  27.3862661
  15.462398  27.3935349
  15.463893  27.4007788
  15.4653829  27.4079982
  15.4668676  27.415193
  15.4683473  27.4223637
  15.469822  27.4295101
  15.4712917  27.4366327
  15.4727564  27.4437314
  15.4742163  27.4508065
  15.4756712  27.4578581
  15.4771213  27.4648864
  15.4785665  27.4718915
  15.4800069  27.4788736
  15.4814426  27.4858328
  15.4828736  27.4927693
  15.4842998  27.4996832
  15.4857214  27.5065746
  15.4871384  27.5134438
  15.4885507  27.5202908
  15.4899585  27.5271159
  15.4913617  27.533919
  15.4927604  27.5407004
  15.4941546  27.5474603
  15.4955443  27.5541987
  15.4969296  27.5609158
  15.4983106  27.5676117
  15.4996871  27.5742865
  15.5010593  27.5809404
  15.5024271  27.5875736
  15.5037907  27.5941861
  15.50515  27.600778
  15.506505  27.6073496
  15.5078559  27.6139008
  15.5092025  27.6204319
  15.510545  27.626943
  15.5118834  27.6334342
  15.5132176  27.6399056
  15.5145478  27.6463573
  15.5158738  27.6527895
  15.5171959  27.6592022
  15.5185139  27.6655956
  15.519828  27.6719698
  15.5211381  27.6783249
  15.5224442  27.6846611
  15.5237465  27.6909784
  15.5250448  27.6972769
  15.5263393  27.7035568
  15.5276299  27.7098182
  15.5289167  27.7160612
  15.5301997  27.7222858
  15.5314789  27.7284922
  15.5327544  27.7346806
  15.5340261  27.7408509
  15.5352941  27.7470034
  15.5365584  27.7531381
  15.5378191  27.759255
  15.5390761  27.7653544
  15.5403295  27.7714364
  15.5415792  27.7775009
  15.5428254  27.7835481
  15.544068  27.7895782
  15.5453071  27.7955912
  15.5465427  27.8015871
  15.5477747  27.8075662
  15.5490033  27.8135285
  15.5502284  27.819474
  15.55145  27.825403
  15.5526682  27.8313154
  15.553883  27.8372114
  15.5550944  27.8430911
  15.5563025  27.8489545
  15.5575072  27.8548017
  15.5587086  27.8606328
  15.5599066  27.866448
  15.5611014  27.8722473
  15.5622929  27.8780308
  15.5634811  27.8837985
  15.5646661  27.8895506
  15.5658478  27.8952871
  15.5670264  27.9010082
  15.5682017  27.9067139
  15.5693739  27.9124042
  15.5705429  27.9180794
  15.5717088  27.9237394
  15.5728716  27.9293843
  15.5740313  27.9350143
  15.5751878  27.9406293
  15.5763414  27.9462295
  15.5774918  27.951815
  15.5786392  27.9573858
  15.5797836  27.962942
  15.580925  27.9684836
  15.5820634  27.9740109
  15.5831988  27.9795237
  15.5843312  27.9850223
  15.5854607  27.9905067
  15.5865873  27.9959769
  15.587711  28.001433
  15.5888317  28.0068751
  15.5899496  28.0123033
  15.5910646  28.0177176
  15.5921768  28.0231182
  15.5932861  28.028505
  15.5943926  28.0338782
  15.5954962  28.0392377
  15.5965971  28.0445838
  15.5976952  28.0499165
  15.5987905  28.0552357
  15.5998831  28.0605416
  15.6009729  28.0658343
  15.60206  28.0711139
  15.6031444  28.0763803
  15.6042261  28.0816336
  15.605305  28.086874
  15.6063814  28.0921014
  15.607455  28.097316
  15.608526  28.1025178
  15.6095944  28.1077069
  15.6106602  28.1128833
  15.6117233  28.1180471
  15.6127839  28.1231983
  15.6138418  28.128337
  15.6148972  28.1334634
  15.6159501  28.1385773
  15.6170003  28.143679
  15.6180481  28.1487684
  15.6190933  28.1538456
  15.6201361  28.1589107
  15.6211763  28.1639637
  15.622214  28.1690047
  15.6232493  28.1740337
  15.6242821  28.1790509
  15.6253125  28.1840561
  15.6263404  28.1890496
  15.6273659  28.1940314
  15.6283889  28.1990015
  15.6294096  28.2039599
  15.6304279  28.2089068
  15.6314438  28.2138422
  15.6324573  28.2187661
  15.6334685  28.2236786
  15.6344773  28.2285797
  15.6354837  28.2334695
  15.6364879  28.2383481
  15.6374897  28.2432154
  15.6384893  28.2480716
  15.6394865  28.2529168
  15.6404814  28.2577508
  15.6414741  28.2625739
  15.6424645  28.267386
  15.6434527  28.2721872
  15.6444386  28.2769776
  15.6454223  28.2817571
  15.6464037  28.2865259
  15.647383  28.291284
  15.64836  28.2960314
  15.6493349  28.3007683
  15.6503075  28.3054945
  15.651278  28.3102103
  15.6522463  28.3149156
  15.6532125  28.3196104
  15.6541765  28.3242949
  15.6551384  28.328969
  15.6560982  28.3336329
  15.6570559  28.3382865
  15.6580114  28.3429299
  15.6589648  28.3475632
  15.6599162  28.3521864
  15.6608655  28.3567995
  15.6618127  28.3614025
  15.6627578  28.3659956
  15.6637009  28.3705788
  15.664642  28.3751521
  15.665581  28.3797155
  15.666518  28.3842691
  15.667453  28.388813
  15.6683859  28.3933471
  15.6693169  28.3978716
  15.6702459  28.4023864
  15.6711728  28.4068916
  15.6720979  28.4113873
  15.6730209  28.4158734
  15.673942  28.4203501
  15.6748611  28.4248173
  15.6757783  28.4292752
  15.6766936  28.4337236
  15.677607  28.4381628
  15.6785184  28.4425927
  15.6794279  28.4470133
  15.6803355  28.4514247
  15.6812412  28.455827
  15.6821451  28.4602201
  15.683047  28.4646042
  15.6839471  28.4689792
  15.6848454  28.4733452
  15.6857417  28.4777022
  15.6866363  28.4820502
  15.687529  28.4863894
  15.6884198  28.4907197
  15.6893089  28.4950412
  15.6901961  28.4993538
  15.6910815  28.5036577
  15.6919651  28.5079529
  15.6928469  28.5122394
  15.6937269  28.5165172
  15.6946052  28.5207865
  15.6954817  28.5250471
  15.6963564  28.5292992
  15.6972293  28.5335427
  15.6981005  28.5377778
  15.69897  28.5420045
  15.6998377  28.5462227
  15.7007037  28.5504325
  15.701568  28.554634
  15.7024305  28.5588272
  15.7032914  28.5630121
  15.7041505  28.5671887
  15.705008  28.5713572
  15.7058637  28.5755174
  15.7067178  28.5796695
  15.7075702  28.5838135
  15.7084209  28.5879494
  15.70927  28.5920772
  15.7101174  28.596197
  15.7109631  28.6003088
  15.7118072  28.6044126
  15.7126497  28.6085085
  15.7134905  28.6125965
  15.7143298  28.6166766
  15.7151674  28.6207489
  15.7160033  28.6248134
  15.7168377  28.6288701
  15.7176705  28.632919
  15.7185017  28.6369602
  15.7193313  28.6409938
  15.7201593  28.6450196
  15.7209857  28.6490378
  15.7218106  28.6530484
  15.7226339  28.6570515
  15.7234557  28.661047
  15.7242759  28.6650349
  15.7250945  28.6690154
  15.7259116  28.6729884
  15.7267272  28.676954
  15.7275413  28.6809121
  15.7283538  28.6848629
  15.7291648  28.6888063
  15.7299743  28.6927424
  15.7307823  28.6966712
  15.7315888  28.7005928
  15.7323938  28.704507
  15.7331973  28.7084141
  15.7339993  28.712314
  15.7347998  28.7162067
  15.7355989  28.7200922
  15.7363965  28.7239707
  15.7371926  28.727842
  15.7379873  28.7317063
  15.7387806  28.7355636
  15.7395723  28.7394139
  15.7403627  28.7432571
  15.7411516  28.7470934
  15.7419391  28.7509228
  15.7427251  28.7547453
  15.7435098  28.7585609
  15.744293  28.7623696
  15.7450748  28.7661715
  15.7458552  28.7699665
  15.7466342  28.7737548
  15.7474118  28.7775363
  15.748188  28.7813111
  15.7489629  28.7850792
  15.7497363  28.7888406
  15.7505084  28.7925953
  15.7512791  28.7963433
  15.7520484  28.8000848
  15.7528164  28.8038197
  15.7535831  28.8075479
  15.7543483  28.8112697
  15.7551123  28.8149849
  15.7558749  28.8186936
  15.7566361  28.8223958
  15.757396  28.8260915
  15.7581546  28.8297808
  15.7589119  28.8334638
  15.7596678  28.8371403
  15.7604225  28.8408104
  15.7611758  28.8444742
  15.7619278  28.8481317
  15.7626786  28.8517828
  15.763428  28.8554277
  15.7641761  28.8590663
  15.764923  28.8626987
  15.7656686  28.8663249
  15.7664128  28.8699449
  15.7671559  28.8735586
  15.7678976  28.8771663
  15.7686381  28.8807678
  15.7693773  28.8843632
  15.7701153  28.8879525
  15.770852  28.8915357
  15.7715875  28.8951129
  15.7723217  28.898684
  15.7730547  28.9022491
  15.7737864  28.9058083
  15.774517  28.9093615
  15.7752463  28.9129087
  15.7759743  28.91645
  15.7767012  28.9199854
  15.7774268  28.9235148
  15.7781513  28.9270385
  15.7788745  28.9305562
  15.7795965  28.9340682
  15.7803173  28.9375743
  15.7810369  28.9410746
  15.7817554  28.9445692
  15.7824726  28.948058
  15.7831887  28.951541
  15.7839036  28.9550184
  15.7846173  28.95849
  15.7853298  28.961956
  15.7860412  28.9654163
  15.7867514  28.9688709
  15.7874605  28.9723199
  15.7881684  28.9757634
  15.7888751  28.9792012
  15.7895807  28.9826335
  15.7902852  28.9860602
  15.7909885  28.9894814
  15.7916906  28.992897
  15.7923917  28.9963072
  15.7930916  28.9997118
  15.7937904  29.0031111
  15.794488  29.0065048
  15.7951846  29.0098932
  15.79588  29.0132761
  15.7965743  29.0166536
  15.7972675  29.0200258
  15.7979596  29.0233926
  15.7986506  29.026754
  15.7993405  29.0301101
  15.8000294  29.033461
  15.8007171  29.0368065
  15.8014037  29.0401467
  15.8020893  29.0434817
  15.8027737  29.0468115
  15.8034571  29.050136
  15.8041394  29.0534553
  15.8048207  29.0567694
  15.8055009  29.0600783
  15.80618  29.0633821
  15.806858  29.0666807
  15.807535  29.0699742
  15.808211  29.0732626
  15.8088859  29.0765459
  15.8095597  29.0798241
  15.8102325  29.0830973
  15.8109043  29.0863653
  15.811575  29.0896284
  15.8122447  29.0928864
  15.8129134  29.0961395
  15.813581  29.0993875
  15.8142476  29.1026306
  15.8149132  29.1058687
  15.8155777  29.1091019
  15.8162413  29.1123301
  15.8169038  29.1155534
  15.8175654  29.1187719
  15.8182259  29.1219854
  15.8188854  29.1251941
  15.8195439  29.1283979
  15.8202015  29.1315969
  15.820858  29.1347911
  15.8215135  29.1379804
  15.8221681  29.141165
  15.8228216  29.1443447
  15.8234742  29.1475197
  15.8241258  29.15069
  15.8247765  29.1538555
  15.8254261  29.1570163
  15.8260748  29.1601724
  15.8267225  29.1633238
  15.8273693  29.1664705
  15.8280151  29.1696125
  15.8286599  29.1727499
  15.8293038  29.1758826
  15.8299467  29.1790107
  15.8305887  29.1821342
  15.8312297  29.1852531
  15.8318698  29.1883675
  15.8325089  29.1914772
  15.8331471  29.1945824
  15.8337844  29.197683
  15.8344207  29.2007791
  15.8350561  29.2038707
  15.8356906  29.2069578
  15.8363241  29.2100404
  15.8369567  29.2131185
  15.8375884  29.2161921
  15.8382192  29.2192613
  15.8388491  29.222326
  15.839478  29.2253863
  15.8401061  29.2284422
  15.8407332  29.2314937
  15.8413595  29.2345408
  15.8419848  29.2375835
  15.8426092  29.2406219
  15.8432328  29.2436559
  15.8438554  29.2466856
  15.8444772  29.2497109
  15.845098  29.2527319
  15.845718  29.2557487
  15.8463371  29.2587611
  15.8469553  29.2617692
  15.8475727  29.2647731
  15.8481891  29.2677728
  15.8488047  29.2707681
  15.8494194  29.2737593
  15.8500333  29.2767462
  15.8506462  29.279729
  15.8512583  29.2827075
  15.8518696  29.2856819
  15.85248  29.288652
  15.8530895  29.2916181
  15.8536982  29.2945799
  15.854306  29.2975377
  15.854913  29.3004913
  15.8555192  29.3034408
  15.8561244  29.3063862
  15.8567289  29.3093275
  15.8573325  29.3122647
  15.8579353  29.3151979
  15.8585372  29.318127
  15.8591383  29.321052
  15.8597386  29.323973
  15.860338  29.32689
  15.8609366  29.329803
  15.8615344  29.332712
  15.8621314  29.335617
  15.8627275  29.338518
  15.8633229  29.3414151
  15.8639174  29.3443082
  15.8645111  29.3471973
  15.865104  29.3500825
  15.8656961  29.3529638
  15.8662873  29.3558412
  15.8668778  29.3587146
  15.8674675  29.3615842
  15.8680564  29.3644499
  15.8686444  29.3673117
  15.8692317  29.3701696
  15.8698182  29.3730237
  15.8704039  29.375874
  15.8709888  29.3787204
  15.8715729  29.381563
  15.8721563  29.3844018
  15.8727388  29.3872368
  15.8733206  29.390068
  15.8739016  29.3928954
  15.8744818  29.3957191
  15.8750613  29.398539
  15.8756399  29.4013551
  15.8762178  29.4041676
  15.876795  29.4069762
  15.8773713  29.4097812
  15.877947  29.4125824
  15.8785218  29.41538
  15.8790959  29.4181738
  15.8796692  29.420964
  15.8802418  29.4237505
  15.8808136  29.4265333
  15.8813847  29.4293125
  15.881955  29.4320881
  15.8825245  29.43486
  15.8830934  29.4376283
  15.8836614  29.440393
  15.8842288  29.443154
  15.8847954  29.4459115
  15.8853612  29.4486654
  15.8859263  29.4514157
  15.8864907  29.4541625
  15.8870544  29.4569057
  15.8876173  29.4596453
  15.8881795  29.4623814
  15.888741  29.465114
  15.8893017  29.467843
  15.8898617  29.4705685
  15.890421  29.4732906
  15.8909796  29.4760091
  15.8915375  29.4787242
  15.8920946  29.4814357
  15.892651  29.4841439
  15.8932068  29.4868485
  15.8937618  29.4895497
  15.8943161  29.4922475
  15.8948697  29.4949418
  15.8954225  29.4976327
  15.8959747  29.5003202
  15.8965262  29.5030043
  15.897077  29.505685
  15.8976271  29.5083622
  15.8981765  29.5110362
  15.8987252  29.5137067
  15.8992732  29.5163739
  15.8998205  29.5190377
  15.9003671  29.5216982
  15.9009131  29.5243553
  15.9014583  29.5270091
  15.9020029  29.5296596
  15.9025468  29.5323068
  15.90309  29.5349507
  15.9036325  29.5375912
  15.9041744  29.5402285
  15.9047155  29.5428625
  15.905256  29.5454933
  15.9057959  29.5481207
  15.906335  29.5507449
  15.9068735  29.5533659
  15.9074114  29.5559836
  15.9079485  29.5585981
  15.908485  29.5612094
  15.9090209  29.5638175
  15.909556  29.5664223
  15.9100905  29.5690239
  15.9106244  29.5716224
  15.9111576  29.5742177
  15.9116902  29.5768098
  15.9122221  29.5793987
  15.9127533  29.5819844
  15.9132839  29.584567
  15.9138139  29.5871465
  15.9143432  29.5897228
  15.9148718  29.592296
  15.9153998  29.5948661
  15.9159272  29.5974331
  15.9164539  29.5999969
  15.91698  29.6025576
  15.9175055  29.6051153
  15.9180303  29.6076699
  15.9185545  29.6102214
  15.9190781  29.6127698
  15.919601  29.6153151
  15.9201233  29.6178574
  15.920645  29.6203967
  15.9211661  29.6229329
  15.9216865  29.6254661
  15.9222063  29.6279962
  15.9227255  29.6305234
  15.923244  29.6330475
  15.923762  29.6355686
  15.9242793  29.6380867
  15.924796  29.6406018
  15.9253121  29.643114
  15.9258276  29.6456231
  15.9263424  29.6481293
  15.9268567  29.6506326
  15.9273704  29.6531329
  15.9278834  29.6556302
  15.9283959  29.6581246
  15.9289077  29.660616
  15.9294189  29.6631045
  15.9299296  29.6655901
  15.9304396  29.6680728
  15.930949  29.6705526
  15.9314579  29.6730295
  15.9319661  29.6755035
  15.9324738  29.6779746
  15.9329808  29.6804428
  15.9334873  29.6829082
  15.9339932  29.6853706
  15.9344985  29.6878303
  15.9350032  29.690287
  15.9355073  29.6927409
  15.9360108  29.695192
  15.9365137  29.6976403
  15.9370161  29.7000857
  15.9375179  29.7025283
  15.9380191  29.7049681
  15.9385197  29.7074051
  15.9390198  29.7098392
  15.9395193  29.7122706
  15.9400182  29.7146992
  15.9405165  29.717125
  15.9410142  29.719548
  15.9415114  29.7219683
  15.9420081  29.7243858
  15.9425041  29.7268005
  15.9429996  29.7292125
  15.9434945  29.7316218
  15.9439889  29.7340283
  15.9444827  29.7364321
  15.9449759  29.7388331
  15.9454686  29.7412315
  15.9459607  29.7436271
  15.9464523  29.74602
  15.9469433  29.7484102
  15.9474337  29.7507977
  15.9479236  29.7531826
  15.948413  29.7555647
  15.9489018  29.7579442
  15.94939  29.760321
  15.9498777  29.7626951
  15.9503649  29.7650666
  15.9508515  29.7674354
  15.9513375  29.7698016
  15.951823  29.7721651
  15.952308  29.774526
  15.9527924  29.7768843
  15.9532763  29.77924
  15.9537597  29.781593
  15.9542425  29.7839434
  15.9547248  29.7862912
  15.9552065  29.7886364
  15.9556878  29.790979
  15.9561684  29.7933191
  15.9566486  29.7956565
  15.9571282  29.7979914
  15.9576073  29.8003237
  15.9580858  29.8026534
  15.9585639  29.8049806
  15.9590414  29.8073052
  15.9595184  29.8096273
  15.9599948  29.8119468
  15.9604708  29.8142638
  15.9609462  29.8165782
  15.9614211  29.8188902
  15.9618955  29.8211996
  15.9623693  29.8235065
  15.9628427  29.8258108
  15.9633155  29.8281127
  15.9637878  29.8304121
  15.9642596  29.832709
  15.9647309  29.8350034
  15.9652017  29.8372953
  15.965672  29.8395847
  15.9661417  29.8418716
  15.966611  29.8441561
  15.9670797  29.8464382
  15.967548  29.8487177
  15.9680157  29.8509949
  15.9684829  29.8532695
  15.9689497  29.8555418
  15.9694159  29.8578116
  15.9698816  29.8600789
  15.9703469  29.8623439
  15.9708116  29.8646064
  15.9712758  29.8668665
  15.9717396  29.8691242
  15.9722028  29.8713795
  15.9726656  29.8736324
  15.9731279  29.8758829
  15.9735896  29.878131
  15.9740509  29.8803767
  15.9745117  29.8826201
  15.974972  29.884861
  15.9754318  29.8870996
  15.9758911  29.8893359
  15.97635  29.8915698
  15.9768083  29.8938013
  15.9772662  29.8960305
  15.9777236  29.8982573
  15.9781805  29.9004818
  15.9786369  29.902704
  15.9790929  29.9049238
  15.9795484  29.9071413
  15.9800034  29.9093565
  15.9804579  29.9115693
  15.9809119  29.9137799
  15.9813655  29.9159882
  15.9818186  29.9181941
  15.9822712  29.9203978
  15.9827234  29.9225991
  15.9831751  29.9247982
  15.9836263  29.926995
  15.984077  29.9291895
  15.9845273  29.9313818
  15.9849771  29.9335718
  15.9854265  29.9357595
  15.9858754  29.937945
  15.9863238  29.9401282
  15.9867717  29.9423091
  15.9872192  29.9444879
  15.9876663  29.9466643
  15.9881128  29.9488386
  15.988559  29.9510106
  15.9890046  29.9531804
  15.9894498  29.9553479
  15.9898946  29.9575133
  15.9903389  29.9596764
  15.9907827  29.9618374
  15.9912261  29.9639961
  15.991669  29.9661526
  15.9921115  29.968307
  15.9925535  29.9704591
  15.9929951  29.9726091
  15.9934362  29.9747568
  15.9938769  29.9769025
  15.9943172  29.9790459
  15.9947569  29.9811871
  15.9951963  29.9833263
  15.9956352  29.9854632
  15.9960737  29.987598
  15.9965117  29.9897306
  15.9969492  29.9918611
  15.9973864  29.9939895
  15.9978231  29.9961157
  15.9982593  29.9982398
  15.9986952  30.0003617
  15.9991305  30.0024815
  15.9995655  30.0045992
  16.  30.0067148
  16.0004341  30.0088283
  16.0008677  30.0109397
  16.0013009  30.013049
  16.0017337  30.0151561
  16.0021661  30.0172612
  16.002598  30.0193642
  16.0030295  30.0214651
  16.0034605  30.0235639
  16.0038912  30.0256607
  16.0043214  30.0277553
  16.0047512  30.0298479
  16.0051805  30.0319384
  16.0056094  30.0340269
  16.006038  30.0361133
  16.006466  30.0381977
  16.0068937  30.04028
  16.007321  30.0423602
  16.0077478  30.0444385
  16.0081742  30.0465146
  16.0086002  30.0485888
  16.0090257  30.0506609
  16.0094509  30.052731
  16.0098756  30.0547991
  16.0103  30.0568651
  16.0107239  30.0589292
  16.0111474  30.0609912
  16.0115704  30.0630512
  16.0119931  30.0651092
  16.0124154  30.0671653
  16.0128372  30.0692193
  16.0132587  30.0712713
  16.0136797  30.0733214
  16.0141003  30.0753694
  16.0145205  30.0774155
  16.0149403  30.0794596
  16.0153598  30.0815018
  16.0157788  30.083542
  16.0161974  30.0855802
  16.0166155  30.0876164
  16.0170333  30.0896507
  16.0174507  30.0916831
  16.0178677  30.0937134
  16.0182843  30.0957419
  16.0187005  30.0977684
  16.0191163  30.099793
  16.0195317  30.1018156
  16.0199467  30.1038363
  16.0203613  30.1058551
  16.0207755  30.1078719
  16.0211893  30.1098869
  16.0216027  30.1118999
  16.0220157  30.113911
  16.0224284  30.1159202
  16.0228406  30.1179275
  16.0232525  30.1199329
  16.0236639  30.1219364
  16.024075  30.123938
  16.0244857  30.1259377
  16.024896  30.1279355
  16.0253059  30.1299315
  16.0257154  30.1319256
  16.0261245  30.1339177
  16.0265333  30.1359081
  16.0269416  30.1378965
  16.0273496  30.1398831
  16.0277572  30.1418678
  16.0281644  30.1438507
  16.0285713  30.1458317
  16.0289777  30.1478108
  16.0293838  30.1497881
  16.0297895  30.1517636
  16.0301948  30.1537372
  16.0305997  30.155709
  16.0310043  30.1576789
  16.0314085  30.1596471
  16.0318123  30.1616133
  16.0322157  30.1635778
  16.0326188  30.1655405
  16.0330214  30.1675013
  16.0334238  30.1694603
  16.0338257  30.1714175
  16.0342273  30.1733729
  16.0346285  30.1753265
  16.0350293  30.1772783
  16.0354297  30.1792283
  16.0358298  30.1811765
  16.0362295  30.1831229
  16.0366289  30.1850675
  16.0370279  30.1870103
  16.0374265  30.1889514
  16.0378248  30.1908907
  16.0382226  30.1928282
  16.0386202  30.1947639
  16.0390173  30.1966979
  16.0394141  30.1986301
  16.0398106  30.2005605
  16.0402066  30.2024892
  16.0406023  30.2044161
  16.0409977  30.2063413
  16.0413927  30.2082647
  16.0417873  30.2101864
  16.0421816  30.2121063
  16.0425755  30.2140245
  16.0429691  30.215941
  16.0433623  30.2178557
  16.0437551  30.2197687
  16.0441476  30.2216799
  16.0445398  30.2235895
  16.0449315  30.2254973
  16.045323  30.2274034
  16.0457141  30.2293078
  16.0461048  30.2312105
  16.0464952  30.2331115
  16.0468852  30.2350108
  16.0472749  30.2369083
  16.0476642  30.2388042
  16.0480532  30.2406984
  16.0484418  30.2425908
  16.0488301  30.2444816
  16.049218  30.2463707
  16.0496056  30.2482582
  16.0499929  30.2501439
  16.0503798  30.252028
  16.0507663  30.2539103
  16.0511525  30.2557911
  16.0515384  30.2576701
  16.0519239  30.2595475
  16.0523091  30.2614232
  16.0526939  30.2632972
  16.0530784  30.2651696
  16.0534626  30.2670404
  16.0538464  30.2689095
  16.0542299  30.2707769
  16.0546131  30.2726427
  16.0549959  30.2745069
  16.0553783  30.2763694
  16.0557605  30.2782303
  16.0561423  30.2800895
  16.0565237  30.2819471
  16.0569049  30.2838031
  16.0572856  30.2856575
  16.0576661  30.2875102
  16.0580462  30.2893613
  16.058426  30.2912108
  16.0588055  30.2930587
  16.0591846  30.294905
  16.0595634  30.2967497
  16.0599419  30.2985927
  16.06032  30.3004342
  16.0606978  30.3022741
  16.0610753  30.3041123
  16.0614525  30.305949
  16.0618293  30.3077841
  16.0622058  30.3096176
  16.062582  30.3114495
  16.0629578  30.3132798
  16.0633334  30.3151085
  16.0637086  30.3169357
  16.0640834  30.3187613
  16.064458  30.3205853
  16.0648322  30.3224077
  16.0652061  30.3242286
  16.0655797  30.3260479
  16.065953  30.3278656
  16.0663259  30.3296818
  16.0666986  30.3314965
  16.0670709  30.3333095
  16.0674428  30.3351211
  16.0678145  30.336931
  16.0681859  30.3387395
  16.0685569  30.3405464
  16.0689276  30.3423517
  16.069298  30.3441555
  16.0696681  30.3459578
  16.0700379  30.3477586
  16.0704073  30.3495578
  16.0707765  30.3513555
  16.0711453  30.3531516
  16.0715138  30.3549463
  16.071882  30.3567394
  16.0722499  30.358531
  16.0726175  30.3603211
  16.0729847  30.3621096
  16.0733517  30.3638967
  16.0737184  30.3656823
  16.0740847  30.3674663
  16.0744507  30.3692489
  16.0748164  30.3710299
  16.0751819  30.3728095
  16.075547  30.3745875
  16.0759118  30.3763641
  16.0762763  30.3781392
  16.0766404  30.3799128
  16.0770043  30.3816849
  16.0773679  30.3834555
  16.0777312  30.3852247
  16.0780942  30.3869923
  16.0784568  30.3887585
  16.0788192  30.3905233
  16.0791812  30.3922865
  16.079543  30.3940483
  16.0799045  30.3958086
  16.0802656  30.3975675
  16.0806265  30.3993249
  16.080987  30.4010808
  16.0813473  30.4028353
  16.0817073  30.4045884
  16.0820669  30.4063399
  16.0824263  30.4080901
  16.0827854  30.4098388
  16.0831441  30.411586
  16.0835026  30.4133318
  16.0838608  30.4150762
  16.0842187  30.4168191
  16.0845763  30.4185606
  16.0849336  30.4203007
  16.0852906  30.4220394
  16.0856473  30.4237766
  16.0860037  30.4255124
  16.0863598  30.4272467
  16.0867157  30.4289797
  16.0870712  30.4307112
  16.0874265  30.4324413
  16.0877814  30.43417
  16.0881361  30.4358973
  16.0884905  30.4376232
  16.0888446  30.4393477
  16.0891984  30.4410708
  16.0895519  30.4427925
  16.0899051  30.4445128
  16.0902581  30.4462316
  16.0906107  30.4479491
  16.0909631  30.4496652
  16.0913152  30.4513799
  16.091667  30.4530932
  16.0920185  30.4548052
  16.0923697  30.4565157
  16.0927206  30.4582249
  16.0930713  30.4599327
  16.0934217  30.4616391
  16.0937718  30.4633442
  16.0941216  30.4650478
  16.0944711  30.4667501
  16.0948204  30.4684511
  16.0951694  30.4701506
  16.095518  30.4718488
  16.0958665  30.4735457
  16.0962146  30.4752412
  16.0965624  30.4769353
  16.09691  30.4786281
  16.0972573  30.4803195
  16.0976043  30.4820096
  16.0979511  30.4836983
  16.0982975  30.4853857
  16.0986437  30.4870717
  16.0989896  30.4887564
  16.0993353  30.4904397
  16.0996806  30.4921218
  16.1000257  30.4938024
  16.1003705  30.4954818
  16.1007151  30.4971598
  16.1010594  30.4988365
  16.1014034  30.5005119
  16.1017471  30.5021859
  16.1020905  30.5038586
  16.1024337  30.50553
  16.1027766  30.5072001
  16.1031193  30.5088688
  16.1034616  30.5105363
  16.1038037  30.5122024
  16.1041456  30.5138673
  16.1044871  30.5155308
  16.1048284  30.517193
  16.1051694  30.5188539
  16.1055102  30.5205135
  16.1058507  30.5221718
  16.1061909  30.5238288
  16.1065309  30.5254845
  16.1068705  30.5271389
  16.10721  30.5287921
  16.1075491  30.5304439
  16.107888  30.5320945
  16.1082267  30.5337437
  16.108565  30.5353917
  16.1089031  30.5370384
  16.109241  30.5386838
  16.1095785  30.540328
  16.1099159  30.5419708
  16.1102529  30.5436124
  16.1105897  30.5452527
  16.1109262  30.5468918
  16.1112625  30.5485296
  16.1115985  30.5501661
  16.1119343  30.5518013
  16.1122698  30.5534353
  16.112605  30.5550681
  16.11294  30.5566995
  16.1132747  30.5583298
  16.1136092  30.5599587
  16.1139434  30.5615864
  16.1142773  30.5632129
  16.114611  30.5648381
  16.1149444  30.5664621
  16.1152776  30.5680848
  16.1156105  30.5697063
  16.1159432  30.5713265
  16.1162756  30.5729455
  16.1166077  30.5745633
  16.1169396  30.5761798
  16.1172713  30.5777951
  16.1176027  30.5794092
  16.1179338  30.581022
  16.1182647  30.5826336
  16.1185954  30.584244
  16.1189258  30.5858531
  16.1192559  30.5874611
  16.1195858  30.5890678
  16.1199154  30.5906733
  16.1202448  30.5922776
  16.1205739  30.5938806
  16.1209028  30.5954825
  16.1212315  30.5970831
  16.1215598  30.5986825
  16.121888  30.6002808
  16.1222159  30.6018778
  16.1225435  30.6034736
  16.1228709  30.6050682
  16.1231981  30.6066616
  16.123525  30.6082538
  16.1238516  30.6098449
  16.1241781  30.6114347
  16.1245042  30.6130233
  16.1248301  30.6146108
  16.1251558  30.616197
  16.1254813  30.6177821
  16.1258065  30.619366
  16.1261314  30.6209487
  16.1264561  30.6225302
  16.1267806  30.6241105
  16.1271048  30.6256897
  16.1274288  30.6272676
  16.1277525  30.6288444
  16.128076  30.6304201
  16.1283993  30.6319945
  16.1287223  30.6335678
  16.1290451  30.6351399
  16.1293676  30.6367109
  16.1296899  30.6382807
  16.1300119  30.6398493
  16.1303338  30.6414168
  16.1306553  30.6429831
  16.1309767  30.6445482
  16.1312978  30.6461122
  16.1316187  30.647675
  16.1319393  30.6492367
  16.1322597  30.6507973
  16.1325798  30.6523566
  16.1328998  30.6539149
  16.1332195  30.655472
  16.1335389  30.6570279
  16.1338581  30.6585827
  16.1341771  30.6601364
  16.1344959  30.6616889
  16.1348144  30.6632403
  16.1351327  30.6647905
  16.1354507  30.6663397
  16.1357685  30.6678876
  16.1360861  30.6694345
  16.1364034  30.6709802
  16.1367206  30.6725248
  16.1370375  30.6740683
  16.1373541  30.6756106
  16.1376705  30.6771519
  16.1379867  30.678692
  16.1383027  30.6802309
  16.1386184  30.6817688
  16.1389339  30.6833055
  16.1392492  30.6848412
  16.1395643  30.6863757
  16.1398791  30.6879091
  16.1401937  30.6894414
  16.140508  30.6909726
  16.1408222  30.6925027
  16.1411361  30.6940317
  16.1414498  30.6955596
  16.1417632  30.6970863
  16.1420765  30.698612
  16.1423895  30.7001366
  16.1427022  30.7016601
  16.1430148  30.7031825
  16.1433271  30.7047037
  16.1436392  30.7062239
  16.1439511  30.7077431
  16.1442628  30.7092611
  16.1445742  30.710778
  16.1448854  30.7122938
  16.1451964  30.7138086
  16.1455072  30.7153223
  16.1458177  30.7168349
  16.146128  30.7183464
  16.1464381  30.7198568
  16.146748  30.7213662
  16.1470577  30.7228745
  16.1473671  30.7243817
  16.1476763  30.7258879
  16.1479853  30.7273929
  16.1482941  30.7288969
  16.1486027  30.7303999
  16.148911  30.7319017
  16.1492191  30.7334025
  16.149527  30.7349023
  16.1498347  30.736401
  16.1501422  30.7378986
  16.1504494  30.7393951
  16.1507564  30.7408906
  16.1510633  30.7423851
  16.1513699  30.7438785
  16.1516762  30.7453708
  16.1519824  30.7468621
  16.1522883  30.7483524
  16.1525941  30.7498416
  16.1528996  30.7513297
  16.1532049  30.7528168
  16.15351  30.7543029
  16.1538149  30.7557879
  16.1541195  30.7572719
  16.154424  30.7587548
  16.1547282  30.7602367
  16.1550322  30.7617175
  16.155336  30.7631974
  16.1556396  30.7646762
  16.155943  30.7661539
  16.1562462  30.7676307
  16.1565492  30.7691064
  16.1568519  30.770581
  16.1571544  30.7720547
  16.1574568  30.7735273
  16.1577589  30.7749989
  16.1580608  30.7764695
  16.1583625  30.777939
  16.158664  30.7794076
  16.1589653  30.7808751
  16.1592663  30.7823416
  16.1595672  30.7838071
  16.1598678  30.7852716
  16.1601683  30.786735
  16.1604685  30.7881975
  16.1607686  30.7896589
  16.1610684  30.7911194
  16.161368  30.7925788
  16.1616674  30.7940372
  16.1619666  30.7954946
  16.1622656  30.796951
  16.1625644  30.7984065
  16.162863  30.7998609
  16.1631614  30.8013143
  16.1634596  30.8027667
  16.1637575  30.8042181
  16.1640553  30.8056686
  16.1643529  30.807118
  16.1646502  30.8085664
  16.1649474  30.8100139
  16.1652443  30.8114604
  16.1655411  30.8129058
  16.1658376  30.8143503
  16.166134  30.8157938
  16.1664301  30.8172364
  16.1667261  30.8186779
  16.1670218  30.8201185
  16.1673173  30.8215581
  16.1676127  30.8229967
  16.1679078  30.8244343
  16.1682027  30.8258709
  16.1684975  30.8273066
  16.168792  30.8287413
  16.1690864  30.8301751
  16.1693805  30.8316078
  16.1696744  30.8330396
  16.1699682  30.8344705
  16.1702617  30.8359003
  16.1705551  30.8373292
  16.1708482  30.8387571
  16.1711412  30.8401841
  16.1714339  30.8416101
  16.1717265  30.8430352
  16.1720188  30.8444593
  16.172311  30.8458824
  16.1726029  30.8473046
  16.1728947  30.8487258
  16.1731863  30.8501461
  16.1734776  30.8515654
  16.1737688  30.8529838
  16.1740598  30.8544012
  16.1743506  30.8558177
  16.1746412  30.8572332
  16.1749316  30.8586478
  16.1752218  30.8600614
  16.1755118  30.8614741
  16.1758016  30.8628858
  16.1760913  30.8642966
  16.1763807  30.8657065
  16.1766699  30.8671154
  16.176959  30.8685234
  16.1772478  30.8699305
  16.1775365  30.8713366
  16.177825  30.8727418
  16.1781133  30.8741461
  16.1784013  30.8755494
  16.1786892  30.8769518
  16.1789769  30.8783533
  16.1792645  30.8797538
  16.1795518  30.8811534
  16.1798389  30.8825521
  16.1801259  30.8839499
  16.1804126  30.8853467
  16.1806992  30.8867427
  16.1809856  30.8881377
  16.1812718  30.8895317
  16.1815578  30.8909249
  16.1818436  30.8923172
  16.1821292  30.8937085
  16.1824147  30.8950989
  16.1826999  30.8964885
  16.182985  30.8978771
  16.1832698  30.8992647
  16.1835545  30.9006515
  16.183839  30.9020374
  16.1841234  30.9034224
  16.1844075  30.9048064
  16.1846914  30.9061896
  16.1849752  30.9075719
  16.1852588  30.9089532
  16.1855422  30.9103337
  16.1858254  30.9117132
  16.1861084  30.9130919
  16.1863912  30.9144696
  16.1866739  30.9158465
  16.1869563  30.9172225
  16.1872386  30.9185976
  16.1875207  30.9199717
  16.1878026  30.921345
  16.1880844  30.9227174
  16.1883659  30.924089
  16.1886473  30.9254596
  16.1889285  30.9268293
  16.1892095  30.9281982
  16.1894903  30.9295661
  16.189771  30.9309332
  16.1900514  30.9322994
  16.1903317  30.9336648
  16.1906118  30.9350292
  16.1908917  30.9363928
  16.1911715  30.9377555
  16.191451  30.9391173
  16.1917304  30.9404782
  16.1920096  30.9418383
  16.1922886  30.9431974
  16.1925675  30.9445558
  16.1928461  30.9459132
  16.1931246  30.9472698
  16.1934029  30.9486255
  16.193681  30.9499803
  16.193959  30.9513343
  16.1942367  30.9526874
  16.1945143  30.9540397
  16.1947918  30.955391
  16.195069  30.9567416
  16.1953461  30.9580912
  16.1956229  30.95944
  16.1958997  30.960788
  16.1961762  30.962135
  16.1964525  30.9634813
  16.1967287  30.9648266
  16.1970047  30.9661712
  16.1972806  30.9675148
  16.1975562  30.9688576
  16.1978317  30.9701996
  16.198107  30.9715407
  16.1983821  30.972881
  16.1986571  30.9742204
  16.1989319  30.9755589
  16.1992065  30.9768967
  16.1994809  30.9782335
  16.1997552  30.9795696
  16.2000293  30.9809048
  16.2003032  30.9822391
  16.2005769  30.9835726
  16.2008505  30.9849053
  16.2011239  30.9862371
  16.2013971  30.9875681
  16.2016702  30.9888983
  16.2019431  30.9902276
  16.2022158  30.9915561
  16.2024883  30.9928837
  16.2027607  30.9942106
  16.2030329  30.9955366
  16.2033049  30.9968617
  16.2035768  30.9981861
  16.2038485  30.9995096
  16.20412  31.0008322
  16.2043913  31.0021541
  16.2046625  31.0034751
  16.2049335  31.0047953
  16.2052044  31.0061147
  16.205475  31.0074333
  16.2057455  31.008751
  16.2060159  31.0100679
  16.206286  31.011384
  16.206556  31.0126993
  16.2068259  31.0140138
  16.2070955  31.0153274
  16.207365  31.0166403
  16.2076344  31.0179523
  16.2079035  31.0192635
  16.2081725  31.0205739
  16.2084414  31.0218835
  16.20871  31.0231923
  16.2089785  31.0245003
  16.2092468  31.0258074
  16.209515  31.0271138
  16.209783  31.0284194
  16.2100508  31.0297241
  16.2103185  31.031028
  16.210586  31.0323312
  16.2108534  31.0336335
  16.2111205  31.0349351
  16.2113876  31.0362358
  16.2116544  31.0375358
  16.2119211  31.0388349
  16.2121876  31.0401333
  16.212454  31.0414308
  16.2127202  31.0427276
  16.2129862  31.0440235
  16.2132521  31.0453187
  16.2135178  31.0466131
  16.2137833  31.0479067
  16.2140487  31.0491995
  16.2143139  31.0504915
  16.214579  31.0517827
  16.2148438  31.0530731
  16.2151086  31.0543628
  16.2153732  31.0556517
  16.2156376  31.0569397
  16.2159018  31.058227
  16.2161659  31.0595136
  16.2164298  31.0607993
  16.2166936  31.0620842
  16.2169572  31.0633684
  16.2172207  31.0646518
  16.2174839  31.0659344
  16.2177471  31.0672163
  16.21801  31.0684973
  16.2182729  31.0697776
  16.2185355  31.0710572
  16.218798  31.0723359
  16.2190603  31.0736139
  16.2193225  31.0748911
  16.2195845  31.0761675
  16.2198464  31.0774432
  16.2201081  31.0787181
  16.2203696  31.0799922
  16.220631  31.0812656
  16.2208922  31.0825382
  16.2211533  31.08381
  16.2214142  31.0850811
  16.221675  31.0863514
  16.2219356  31.0876209
  16.222196  31.0888897
  16.2224563  31.0901577
  16.2227165  31.091425
  16.2229764  31.0926915
  16.2232363  31.0939573
  16.2234959  31.0952223
  16.2237555  31.0964865
  16.2240148  31.09775
  16.224274  31.0990127
  16.2245331  31.1002747
  16.224792  31.1015359
  16.2250507  31.1027964
  16.2253093  31.1040561
  16.2255677  31.1053151
  16.225826  31.1065733
  16.2260841  31.1078308
  16.2263421  31.1090876
  16.2265999  31.1103436
  16.2268576  31.1115988
  16.2271151  31.1128533
  16.2273724  31.1141071
  16.2276296  31.1153601
  16.2278867  31.1166124
  16.2281436  31.1178639
  16.2284004  31.1191147
  16.228657  31.1203648
  16.2289134  31.1216141
  16.2291697  31.1228627
  16.2294258  31.1241105
  16.2296818  31.1253576
  16.2299377  31.126604
  16.2301934  31.1278497
  16.2304489  31.1290946
  16.2307043  31.1303388
  16.2309596  31.1315822
  16.2312146  31.1328249
  16.2314696  31.1340669
  16.2317244  31.1353082
  16.231979  31.1365487
  16.2322335  31.1377885
  16.2324879  31.1390276
  16.2327421  31.140266
  16.2329961  31.1415036
  16.23325  31.1427405
  16.2335038  31.1439767
  16.2337574  31.1452122
  16.2340108  31.146447
  16.2342641  31.147681
  16.2345173  31.1489143
  16.2347703  31.1501469
  16.2350232  31.1513788
  16.2352759  31.1526099
  16.2355284  31.1538404
  16.2357809  31.1550701
  16.2360331  31.1562991
  16.2362853  31.1575274
  16.2365373  31.158755
  16.2367891  31.1599819
  16.2370408  31.1612081
  16.2372923  31.1624335
  16.2375437  31.1636583
  16.237795  31.1648823
  16.2380461  31.1661057
  16.2382971  31.1673283
  16.2385479  31.1685502
  16.2387986  31.1697715
  16.2390491  31.170992
  16.2392995  31.1722118
  16.2395497  31.1734309
  16.2397998  31.1746493
  16.2400498  31.175867
  16.2402996  31.177084
  16.2405492  31.1783003
  16.2407988  31.1795159
  16.2410482  31.1807309
  16.2412974  31.1819451
  16.2415465  31.1831586
  16.2417954  31.1843714
  16.2420442  31.1855836
  16.2422929  31.186795
  16.2425414  31.1880057
  16.2427898  31.1892158
  16.243038  31.1904252
  16.2432861  31.1916338
  16.2435341  31.1928418
  16.2437819  31.1940491
  16.2440296  31.1952557
  16.2442771  31.1964616
  16.2445245  31.1976669
  16.2447718  31.1988714
  16.2450189  31.2000753
  16.2452658  31.2012785
  16.2455127  31.202481
  16.2457594  31.2036828
  16.2460059  31.2048839
  16.2462523  31.2060843
  16.2464986  31.2072841
  16.2467447  31.2084832
  16.2469907  31.2096816
  16.2472365  31.2108794
  16.2474823  31.2120764
  16.2477278  31.2132728
  16.2479733  31.2144685
  16.2482186  31.2156635
  16.2484637  31.2168579
  16.2487087  31.2180516
  16.2489536  31.2192446
  16.2491984  31.2204369
  16.249443  31.2216286
  16.2496874  31.2228196
  16.2499318  31.2240099
  16.2501759  31.2251996
  16.25042  31.2263886
  16.2506639  31.2275769
  16.2509077  31.2287645
  16.2511513  31.2299515
  16.2513949  31.2311379
  16.2516382  31.2323235
  16.2518815  31.2335085
  16.2521246  31.2346928
  16.2523675  31.2358765
  16.2526103  31.2370595
  16.252853  31.2382419
  16.2530956  31.2394236
  16.253338  31.2406046
  16.2535803  31.241785
  16.2538224  31.2429647
  16.2540645  31.2441438
  16.2543063  31.2453222
  16.2545481  31.2464999
  16.2547897  31.247677
  16.2550312  31.2488534
  16.2552725  31.2500292
  16.2555137  31.2512044
  16.2557548  31.2523788
  16.2559957  31.2535527
  16.2562365  31.2547259
  16.2564772  31.2558984
  16.2567177  31.2570703
  16.2569582  31.2582415
  16.2571984  31.2594121
  16.2574386  31.260582
  16.2576786  31.2617513
  16.2579185  31.26292
  16.2581582  31.264088
  16.2583978  31.2652553
  16.2586373  31.266422
  16.2588766  31.2675881
  16.2591158  31.2687535
  16.2593549  31.2699183
  16.2595939  31.2710825
  16.2598327  31.272246
  16.2600714  31.2734089
  16.2603099  31.2745711
  16.2605484  31.2757327
  16.2607867  31.2768937
  16.2610248  31.278054
  16.2612629  31.2792137
  16.2615008  31.2803727
  16.2617385  31.2815311
  16.2619762  31.2826889
  16.2622137  31.2838461
  16.2624511  31.2850026
  16.2626883  31.2861585
  16.2629255  31.2873137
  16.2631625  31.2884684
  16.2633993  31.2896224
  16.2636361  31.2907757
  16.2638727  31.2919285
  16.2641092  31.2930806
  16.2643455  31.2942321
  16.2645817  31.2953829
  16.2648178  31.2965332
  16.2650538  31.2976828
  16.2652896  31.2988318
  16.2655253  31.2999802
  16.2657609  31.3011279
  16.2659964  31.302275
  16.2662317  31.3034215
  16.2664669  31.3045674
  16.266702  31.3057127
  16.2669369  31.3068573
  16.2671717  31.3080013
  16.2674064  31.3091447
  16.267641  31.3102875
  16.2678754  31.3114297
  16.2681097  31.3125712
  16.2683439  31.3137122
  16.268578  31.3148525
  16.2688119  31.3159922
  16.2690457  31.3171313
  16.2692794  31.3182698
  16.2695129  31.3194077
  16.2697464  31.3205449
  16.2699797  31.3216816
  16.2702129  31.3228176
  16.2704459  31.3239531
  16.2706788  31.3250879
  16.2709116  31.3262221
  16.2711443  31.3273557
  16.2713769  31.3284887
  16.2716093  31.3296211
  16.2718416  31.3307529
  16.2720738  31.3318841
  16.2723058  31.3330147
  16.2725378  31.3341447
  16.2727696  31.3352741
  16.2730013  31.3364028
  16.2732328  31.337531
  16.2734643  31.3386586
  16.2736956  31.3397856
  16.2739268  31.3409119
  16.2741578  31.3420377
  16.2743888  31.3431629
  16.2746196  31.3442875
  16.2748503  31.3454115
  16.2750809  31.3465348
  16.2753114  31.3476576
  16.2755417  31.3487798
  16.2757719  31.3499014
  16.276002  31.3510224
  16.276232  31.3521428
  16.2764618  31.3532627
  16.2766915  31.3543819
  16.2769211  31.3555005
  16.2771506  31.3566186
  16.27738  31.357736
  16.2776092  31.3588529
  16.2778383  31.3599692
  16.2780673  31.3610849
  16.2782962  31.3622
  16.278525  31.3633145
  16.2787536  31.3644284
  16.2789821  31.3655418
  16.2792105  31.3666545
  16.2794388  31.3677667
  16.2796669  31.3688783
  16.279895  31.3699893
  16.2801229  31.3710997
  16.2803507  31.3722096
  16.2805784  31.3733189
  16.2808059  31.3744275
  16.2810334  31.3755356
  16.2812607  31.3766432
  16.2814879  31.3777501
  16.281715  31.3788565
  16.2819419  31.3799623
  16.2821688  31.3810675
  16.2823955  31.3821721
  16.2826221  31.3832761
  16.2828486  31.3843796
  16.283075  31.3854825
  16.2833012  31.3865849
  16.2835274  31.3876866
  16.2837534  31.3887878
  16.2839793  31.3898884
  16.2842051  31.3909885
  16.2844307  31.3920879
  16.2846563  31.3931868
  16.2848817  31.3942852
  16.285107  31.3953829
  16.2853322  31.3964801
  16.2855573  31.3975767
  16.2857823  31.3986728
  16.2860071  31.3997683
  16.2862319  31.4008632
  16.2864565  31.4019576
  16.286681  31.4030514
  16.2869054  31.4041446
  16.2871296  31.4052373
  16.2873538  31.4063294
  16.2875778  31.4074209
  16.2878017  31.4085119
  16.2880255  31.4096023
  16.2882492  31.4106921
  16.2884728  31.4117814
  16.2886963  31.4128701
  16.2889196  31.4139583
  16.2891428  31.4150459
  16.289366  31.416133
  16.289589  31.4172195
  16.2898118  31.4183054
  16.2900346  31.4193908
  16.2902573  31.4204756
  16.2904798  31.4215599
  16.2907022  31.4226436
  16.2909246  31.4237268
  16.2911468  31.4248094
  16.2913689  31.4258914
  16.2915908  31.4269729
  16.2918127  31.4280539
  16.2920344  31.4291343
  16.2922561  31.4302141
  16.2924776  31.4312934
  16.292699  31.4323722
  16.2929203  31.4334504
  16.2931415  31.434528
  16.2933626  31.4356051
  16.2935835  31.4366817
  16.2938044  31.4377577
  16.2940251  31.4388331
  16.2942457  31.439908
  16.2944662  31.4409824
  16.2946866  31.4420562
  16.2949069  31.4431295
  16.2951271  31.4442022
  16.2953471  31.4452744
  16.2955671  31.4463461
  16.2957869  31.4474172
  16.2960067  31.4484877
  16.2962263  31.4495578
  16.2964458  31.4506272
  16.2966652  31.4516962
  16.2968845  31.4527646
  16.2971037  31.4538325
  16.2973227  31.4548998
  16.2975417  31.4559666
  16.2977605  31.4570328
  16.2979792  31.4580985
  16.2981979  31.4591637
  16.2984164  31.4602284
  16.2986348  31.4612925
  16.2988531  31.462356
  16.2990713  31.4634191
  16.2992893  31.4644816
  16.2995073  31.4655436
  16.2997252  31.466605
  16.2999429  31.4676659
  16.3001605  31.4687263
  16.3003781  31.4697861
  16.3005955  31.4708455
  16.3008128  31.4719043
  16.30103  31.4729625
  16.3012471  31.4740202
  16.3014641  31.4750774
  16.3016809  31.4761341
  16.3018977  31.4771903
  16.3021144  31.4782459
  16.3023309  31.479301
  16.3025474  31.4803555
  16.3027637  31.4814096
  16.3029799  31.4824631
  16.3031961  31.4835161
  16.3034121  31.4845686
  16.303628  31.4856205
  16.3038438  31.486672
  16.3040595  31.4877229
  16.3042751  31.4887732
  16.3044905  31.4898231
  16.3047059  31.4908725
  16.3049212  31.4919213
  16.3051363  31.4929696
  16.3053514  31.4940174
  16.3055663  31.4950646
  16.3057812  31.4961114
  16.3059959  31.4971576
  16.3062105  31.4982033
  16.306425  31.4992485
  16.3066394  31.5002932
  16.3068537  31.5013374
  16.307068  31.502381
  16.307282  31.5034242
  16.307496  31.5044668
  16.3077099  31.5055089
  16.3079237  31.5065505
  16.3081374  31.5075916
  16.3083509  31.5086322
  16.3085644  31.5096722
  16.3087778  31.5107118
  16.308991  31.5117508
  16.3092042  31.5127894
  16.3094172  31.5138274
  16.3096302  31.5148649
  16.309843  31.5159019
  16.3100557  31.5169384
  16.3102684  31.5179744
  16.3104809  31.5190099
  16.3106933  31.5200449
  16.3109056  31.5210794
  16.3111178  31.5221133
  16.31133  31.5231468
  16.311542  31.5241798
  16.3117539  31.5252122
  16.3119657  31.5262442
  16.3121774  31.5272756
  16.3123889  31.5283066
  16.3126004  31.529337
  16.3128118  31.530367
  16.3130231  31.5313964
  16.3132343  31.5324254
  16.3134454  31.5334538
  16.3136563  31.5344818
  16.3138672  31.5355092
  16.314078  31.5365362
  16.3142887  31.5375626
  16.3144992  31.5385886
  16.3147097  31.539614
  16.3149201  31.540639
  16.3151303  31.5416635
  16.3153405  31.5426874
  16.3155505  31.5437109
  16.3157605  31.5447339
  16.3159703  31.5457564
  16.3161801  31.5467784
  16.3163898  31.5477999
  16.3165993  31.5488209
  16.3168088  31.5498414
  16.3170181  31.5508614
  16.3172273  31.551881
  16.3174365  31.5529
  16.3176455  31.5539186
  16.3178545  31.5549366
  16.3180633  31.5559542
  16.3182721  31.5569713
  16.3184807  31.5579879
  16.3186893  31.559004
  16.3188977  31.5600196
  16.3191061  31.5610347
  16.3193143  31.5620494
  16.3195224  31.5630635
  16.3197305  31.5640772
  16.3199384  31.5650904
  16.3201463  31.5661031
  16.320354  31.5671153
  16.3205617  31.5681271
  16.3207692  31.5691383
  16.3209767  31.5701491
  16.321184  31.5711594
  16.3213913  31.5721692
  16.3215984  31.5731785
  16.3218055  31.5741874
  16.3220124  31.5751958
  16.3222193  31.5762036
  16.3224261  31.577211
  16.3226327  31.578218
  16.3228393  31.5792244
  16.3230457  31.5802304
  16.3232521  31.5812359
  16.3234584  31.5822409
  16.3236645  31.5832454
  16.3238706  31.5842495
  16.3240766  31.5852531
  16.3242825  31.5862562
  16.3244882  31.5872588
  16.3246939  31.588261
  16.3248995  31.5892627
  16.325105  31.5902639
  16.3253104  31.5912647
  16.3255157  31.5922649
  16.3257209  31.5932647
  16.325926  31.594264
  16.326131  31.5952629
  16.3263359  31.5962613
  16.3265407  31.5972592
  16.3267454  31.5982566
  16.32695  31.5992536
  16.3271545  31.6002501
  16.3273589  31.6012461
  16.3275633  31.6022417
  16.3277675  31.6032368
  16.3279716  31.6042314
  16.3281757  31.6052256
  16.3283796  31.6062193
  16.3285834  31.6072125
  16.3287872  31.6082053
  16.3289909  31.6091976
  16.3291944  31.6101894
  16.3293979  31.6111808
  16.3296012  31.6121717
  16.3298045  31.6131621
  16.3300077  31.6141521
  16.3302108  31.6151416
  16.3304138  31.6161307
  16.3306167  31.6171193
  16.3308195  31.6181074
  16.3310222  31.6190951
  16.3312248  31.6200823
  16.3314273  31.6210691
  16.3316297  31.6220553
  16.331832  31.6230412
  16.3320343  31.6240265
  16.3322364  31.6250115
  16.3324385  31.6259959
  16.3326404  31.6269799
  16.3328423  31.6279635
  16.333044  31.6289465
  16.3332457  31.6299292
  16.3334473  31.6309114
  16.3336488  31.6318931
  16.3338501  31.6328743
  16.3340514  31.6338551
  16.3342526  31.6348355
  16.3344538  31.6358154
  16.3346548  31.6367948
  16.3348557  31.6377738
  16.3350565  31.6387524
  16.3352573  31.6397305
  16.3354579  31.6407081
  16.3356585  31.6416853
  16.3358589  31.642662
  16.3360593  31.6436383
  16.3362596  31.6446142
  16.3364597  31.6455895
  16.3366598  31.6465645
  16.3368598  31.647539
  16.3370597  31.648513
  16.3372595  31.6494866
  16.3374593  31.6504598
  16.3376589  31.6514325
  16.3378584  31.6524047
  16.3380579  31.6533765
  16.3382572  31.6543479
  16.3384565  31.6553188
  16.3386557  31.6562893
  16.3388547  31.6572593
  16.3390537  31.6582289
  16.3392526  31.659198
  16.3394514  31.6601667
  16.3396502  31.6611349
  16.3398488  31.6621028
  16.3400473  31.6630701
  16.3402458  31.664037
  16.3404441  31.6650035
  16.3406424  31.6659696
  16.3408405  31.6669352
  16.3410386  31.6679003
  16.3412366  31.6688651
  16.3414345  31.6698293
  16.3416323  31.6707932
  16.3418301  31.6717566
  16.3420277  31.6727196
  16.3422252  31.6736821
  16.3424227  31.6746442
  16.34262  31.6756058
  16.3428173  31.676567
  16.3430145  31.6775278
  16.3432116  31.6784882
  16.3434086  31.6794481
  16.3436055  31.6804076
  16.3438023  31.6813666
  16.3439991  31.6823252
  16.3441957  31.6832834
  16.3443923  31.6842411
  16.3445887  31.6851984
  16.3447851  31.6861553
  16.3449814  31.6871118
  16.3451776  31.6880678
  16.3453737  31.6890233
  16.3455698  31.6899785
  16.3457657  31.6909332
  16.3459615  31.6918875
  16.3461573  31.6928414
  16.346353  31.6937948
  16.3465486  31.6947478
  16.3467441  31.6957003
  16.3469395  31.6966525
  16.3471348  31.6976042
  16.34733  31.6985555
  16.3475252  31.6995063
  16.3477202  31.7004568
  16.3479152  31.7014068
  16.3481101  31.7023564
  16.3483049  31.7033055
  16.3484996  31.7042543
  16.3486942  31.7052026
  16.3488887  31.7061504
  16.3490832  31.7070979
  16.3492775  31.7080449
  16.3494718  31.7089915
  16.349666  31.7099377
  16.3498601  31.7108835
  16.3500541  31.7118288
  16.350248  31.7127737
  16.3504419  31.7137182
  16.3506356  31.7146623
  16.3508293  31.715606
  16.3510229  31.7165492
  16.3512163  31.717492
  16.3514098  31.7184344
  16.3516031  31.7193764
  16.3517963  31.7203179
  16.3519895  31.7212591
  16.3521825  31.7221998
  16.3523755  31.7231401
  16.3525684  31.72408
  16.3527612  31.7250195
  16.3529539  31.7259585
  16.3531465  31.7268971
  16.3533391  31.7278354
  16.3535316  31.7287732
  16.3537239  31.7297106
  16.3539162  31.7306475
  16.3541084  31.7315841
  16.3543006  31.7325202
  16.3544926  31.733456
  16.3546846  31.7343913
  16.3548764  31.7353262
  16.3550682  31.7362607
  16.3552599  31.7371948
  16.3554515  31.7381284
  16.3556431  31.7390617
  16.3558345  31.7399945
  16.3560259  31.740927
  16.3562171  31.741859
  16.3564083  31.7427906
  16.3565994  31.7437218
  16.3567905  31.7446526
  16.3569814  31.745583
  16.3571723  31.746513
  16.357363  31.7474426
  16.3575537  31.7483717
  16.3577443  31.7493005
  16.3579348  31.7502288
  16.3581253  31.7511568
  16.3583156  31.7520843
  16.3585059  31.7530114
  16.3586961  31.7539381
  16.3588862  31.7548645
  16.3590762  31.7557904
  16.3592662  31.7567159
  16.359456  31.757641
  16.3596458  31.7585657
  16.3598355  31.75949
  16.3600251  31.7604139
  16.3602146  31.7613374
  16.3604041  31.7622604
  16.3605934  31.7631831
  16.3607827  31.7641054
  16.3609719  31.7650273
  16.361161  31.7659488
  16.36135  31.7668698
  16.361539  31.7677905
  16.3617278  31.7687108
  16.3619166  31.7696307
  16.3621053  31.7705502
  16.3622939  31.7714692
  16.3624825  31.7723879
  16.3626709  31.7733062
  16.3628593  31.7742241
  16.3630476  31.7751416
  16.3632358  31.7760587
  16.3634239  31.7769754
  16.363612  31.7778917
  16.3637999  31.7788076
  16.3639878  31.7797231
  16.3641756  31.7806382
  16.3643634  31.7815529
  16.364551  31.7824672
  16.3647386  31.7833811
  16.364926  31.7842946
  16.3651134  31.7852078
  16.3653007  31.7861205
  16.365488  31.7870329
  16.3656751  31.7879448
  16.3658622  31.7888564
  16.3660492  31.7897676
  16.3662361  31.7906783
  16.366423  31.7915887
  16.3666097  31.7924987
  16.3667964  31.7934083
  16.366983  31.7943175
  16.3671695  31.7952264
  16.3673559  31.7961348
  16.3675423  31.7970428
  16.3677285  31.7979505
  16.3679147  31.7988578
  16.3681009  31.7997646
  16.3682869  31.8006711
  16.3684728  31.8015772
  16.3686587  31.8024829
  16.3688445  31.8033883
  16.3690302  31.8042932
  16.3692159  31.8051978
  16.3694014  31.8061019
  16.3695869  31.8070057
  16.3697723  31.8079091
  16.3699576  31.8088121
  16.3701428  31.8097147
  16.370328  31.810617
  16.3705131  31.8115188
  16.3706981  31.8124203
  16.370883  31.8133214
  16.3710679  31.8142221
  16.3712526  31.8151224
  16.3714373  31.8160224
  16.3716219  31.8169219
  16.3718065  31.8178211
  16.3719909  31.8187199
  16.3721753  31.8196183
  16.3723596  31.8205163
  16.3725438  31.821414
  16.3727279  31.8223112
  16.372912  31.8232081
  16.373096  31.8241046
  16.3732799  31.8250008
  16.3734637  31.8258965
  16.3736475  31.8267919
  16.3738311  31.8276869
  16.3740147  31.8285815
  16.3741983  31.8294757
  16.3743817  31.8303696
  16.3745651  31.8312631
  16.3747483  31.8321562
  16.3749316  31.8330489
  16.3751147  31.8339413
  16.3752977  31.8348333
  16.3754807  31.8357249
  16.3756636  31.8366161
  16.3758464  31.8375069
  16.3760292  31.8383974
  16.3762119  31.8392875
  16.3763944  31.8401773
  16.376577  31.8410666
  16.3767594  31.8419556
  16.3769418  31.8428442
  16.377124  31.8437324
  16.3773063  31.8446203
  16.3774884  31.8455078
  16.3776704  31.8463949
  16.3778524  31.8472817
  16.3780343  31.848168
  16.3782161  31.8490541
  16.3783979  31.8499397
  16.3785796  31.850825
  16.3787612  31.8517099
  16.3789427  31.8525944
  16.3791241  31.8534785
  16.3793055  31.8543623
  16.3794868  31.8552457
  16.379668  31.8561288
  16.3798492  31.8570115
  16.3800302  31.8578938
  16.3802112  31.8587757
  16.3803922  31.8596573
  16.380573  31.8605385
  16.3807538  31.8614194
  16.3809345  31.8622999
  16.3811151  31.86318
  16.3812956  31.8640597
  16.3814761  31.8649391
  16.3816565  31.8658181
  16.3818368  31.8666968
  16.382017  31.8675751
  16.3821972  31.868453
  16.3823773  31.8693306
  16.3825573  31.8702078
  16.3827373  31.8710846
  16.3829171  31.8719611
  16.3830969  31.8728372
  16.3832767  31.8737129
  16.3834563  31.8745883
  16.3836359  31.8754633
  16.3838154  31.876338
  16.3839948  31.8772123
  16.3841741  31.8780862
  16.3843534  31.8789598
  16.3845326  31.879833
  16.3847117  31.8807059
  16.3848908  31.8815784
  16.3850698  31.8824505
  16.3852487  31.8833223
  16.3854275  31.8841937
  16.3856063  31.8850648
  16.385785  31.8859355
  16.3859636  31.8868058
  16.3861421  31.8876758
  16.3863206  31.8885455
  16.386499  31.8894147
  16.3866773  31.8902837
  16.3868555  31.8911522
  16.3870337  31.8920204
  16.3872118  31.8928883
  16.3873898  31.8937558
  16.3875678  31.8946229
  16.3877457  31.8954897
  16.3879235  31.8963561
  16.3881012  31.8972222
  16.3882789  31.8980879
  16.3884565  31.8989533
  16.388634  31.8998183
  16.3888114  31.900683
  16.3889888  31.9015473
  16.3891661  31.9024112
  16.3893433  31.9032748
  16.3895205  31.9041381
  16.3896975  31.905001
  16.3898746  31.9058635
  16.3900515  31.9067257
  16.3902284  31.9075876
  16.3904052  31.9084491
  16.3905819  31.9093102
  16.3907585  31.910171
  16.3909351  31.9110314
  16.3911116  31.9118915
  16.391288  31.9127513
  16.3914644  31.9136107
  16.3916407  31.9144697
  16.3918169  31.9153284
  16.3919931  31.9161868
  16.3921691  31.9170448
  16.3923452  31.9179024
  16.3925211  31.9187597
  16.392697  31.9196167
  16.3928727  31.9204733
  16.3930485  31.9213296
  16.3932241  31.9221855
  16.3933997  31.9230411
  16.3935752  31.9238963
  16.3937506  31.9247512
  16.393926  31.9256058
  16.3941013  31.92646
  16.3942765  31.9273138
  16.3944517  31.9281673
  16.3946268  31.9290205
  16.3948018  31.9298733
  16.3949767  31.9307258
  16.3951516  31.9315779
  16.3953264  31.9324297
  16.3955011  31.9332811
  16.3956758  31.9341323
  16.3958504  31.934983
  16.3960249  31.9358334
  16.3961993  31.9366835
  16.3963737  31.9375333
  16.396548  31.9383827
  16.3967223  31.9392317
  16.3968964  31.9400804
  16.3970705  31.9409288
  16.3972446  31.9417769
  16.3974185  31.9426246
  16.3975924  31.9434719
  16.3977663  31.9443189
  16.39794  31.9451656
  16.3981137  31.946012
  16.3982873  31.946858
  16.3984608  31.9477036
  16.3986343  31.948549
  16.3988077  31.949394
  16.3989811  31.9502386
  16.3991543  31.9510829
  16.3993275  31.9519269
  16.3995007  31.9527706
  16.3996737  31.9536139
  16.3998467  31.9544569
  16.4000196  31.9552995
  16.4001925  31.9561418
  16.4003653  31.9569838
  16.400538  31.9578254
  16.4007106  31.9586667
  16.4008832  31.9595077
  16.4010557  31.9603483
  16.4012282  31.9611886
  16.4014005  31.9620286
  16.4015728  31.9628682
  16.4017451  31.9637075
  16.4019173  31.9645465
  16.4020894  31.9653851
  16.4022614  31.9662234
  16.4024333  31.9670614
  16.4026052  31.967899
  16.4027771  31.9687363
  16.4029488  31.9695733
  16.4031205  31.9704099
  16.4032921  31.9712463
  16.4034637  31.9720822
  16.4036352  31.9729179
  16.4038066  31.9737532
  16.403978  31.9745882
  16.4041492  31.9754229
  16.4043205  31.9762572
  16.4044916  31.9770912
  16.4046627  31.9779249
  16.4048337  31.9787583
  16.4050047  31.9795913
  16.4051755  31.980424
  16.4053464  31.9812564
  16.4055171  31.9820884
  16.4056878  31.9829201
  16.4058584  31.9837515
  16.4060289  31.9845826
  16.4061994  31.9854133
  16.4063698  31.9862437
  16.4065402  31.9870738
  16.4067105  31.9879036
  16.4068807  31.988733
  16.4070508  31.9895621
  16.4072209  31.9903909
  16.4073909  31.9912194
  16.4075608  31.9920475
  16.4077307  31.9928753
  16.4079005  31.9937028
  16.4080703  31.99453
  16.40824  31.9953568
  16.4084096  31.9961834
  16.4085791  31.9970096
  16.4087486  31.9978354
  16.408918  31.998661
  16.4090874  31.9994862
  16.4092567  32.0003111
  16.4094259  32.0011357
  16.409595  32.00196
  16.4097641  32.0027839
  16.4099331  32.0036076
  16.4101021  32.0044309
  16.410271  32.0052539
  16.4104398  32.0060765
  16.4106085  32.0068989
  16.4107772  32.0077209
  16.4109459  32.0085426
  16.4111144  32.009364
  16.4112829  32.0101851
  16.4114513  32.0110059
  16.4116197  32.0118263
  16.411788  32.0126464
  16.4119562  32.0134662
  16.4121244  32.0142857
  16.4122925  32.0151049
  16.4124605  32.0159237
  16.4126285  32.0167423
  16.4127964  32.0175605
  16.4129643  32.0183784
  16.4131321  32.019196
  16.4132998  32.0200132
  16.4134674  32.0208302
  16.413635  32.0216468
  16.4138025  32.0224632
  16.41397  32.0232792
  16.4141374  32.0240949
  16.4143047  32.0249103
  16.4144719  32.0257253
  16.4146391  32.0265401
  16.4148063  32.0273545
  16.4149733  32.0281687
  16.4151404  32.0289825
  16.4153073  32.029796
  16.4154742  32.0306092
  16.415641  32.031422
  16.4158077  32.0322346
  16.4159744  32.0330469
  16.416141  32.0338588
  16.4163076  32.0346704
  16.4164741  32.0354818
  16.4166405  32.0362928
  16.4168069  32.0371035
  16.4169732  32.0379139
  16.4171394  32.0387239
  16.4173056  32.0395337
  16.4174717  32.0403432
  16.4176377  32.0411523
  16.4178037  32.0419612
  16.4179696  32.0427697
  16.4181355  32.0435779
  16.4183013  32.0443858
  16.418467  32.0451935
  16.4186327  32.0460008
  16.4187983  32.0468077
  16.4189638  32.0476144
  16.4191293  32.0484208
  16.4192947  32.0492269
  16.4194601  32.0500326
  16.4196254  32.0508381
  16.4197906  32.0516433
  16.4199557  32.0524481
  16.4201208  32.0532526
  16.4202859  32.0540569
  16.4204509  32.0548608
  16.4206158  32.0556644
  16.4207806  32.0564678
  16.4209454  32.0572708
  16.4211101  32.0580735
  16.4212748  32.0588759
  16.4214394  32.059678
  16.4216039  32.0604798
  16.4217684  32.0612813
  16.4219328  32.0620825
  16.4220972  32.0628834
  16.4222615  32.0636839
  16.4224257  32.0644842
  16.4225898  32.0652842
  16.4227539  32.0660839
  16.422918  32.0668833
  16.423082  32.0676823
  16.4232459  32.0684811
  16.4234097  32.0692796
  16.4235735  32.0700778
  16.4237372  32.0708756
  16.4239009  32.0716732
  16.4240645  32.0724705
  16.4242281  32.0732674
  16.4243916  32.0740641
  16.424555  32.0748605
  16.4247183  32.0756565
  16.4248816  32.0764523
  16.4250449  32.0772478
  16.4252081  32.078043
  16.4253712  32.0788378
  16.4255342  32.0796324
  16.4256972  32.0804267
  16.4258601  32.0812207
  16.426023  32.0820144
  16.4261858  32.0828077
  16.4263486  32.0836008
  16.4265113  32.0843936
  16.4266739  32.0851861
  16.4268365  32.0859783
  16.426999  32.0867702
  16.4271614  32.0875618
  16.4273238  32.0883531
  16.4274861  32.0891442
  16.4276484  32.0899349
  16.4278106  32.0907253
  16.4279727  32.0915154
  16.4281348  32.0923053
  16.4282968  32.0930948
  16.4284588  32.0938841
  16.4286207  32.094673
  16.4287825  32.0954617
  16.4289443  32.09625
  16.429106  32.0970381
  16.4292677  32.0978259
  16.4294293  32.0986134
  16.4295908  32.0994006
  16.4297523  32.1001875
  16.4299137  32.1009741
  16.4300751  32.1017604
  16.4302364  32.1025464
  16.4303976  32.1033321
  16.4305588  32.1041176
  16.4307199  32.1049027
  16.4308809  32.1056876
  16.4310419  32.1064722
  16.4312029  32.1072564
  16.4313638  32.1080404
  16.4315246  32.1088241
  16.4316853  32.1096075
  16.431846  32.1103906
  16.4320067  32.1111735
  16.4321673  32.111956
  16.4323278  32.1127383
  16.4324883  32.1135202
  16.4326487  32.1143019
  16.432809  32.1150833
  16.4329693  32.1158644
  16.4331295  32.1166452
  16.4332897  32.1174257
  16.4334498  32.1182059
  16.4336098  32.1189859
  16.4337698  32.1197655
  16.4339298  32.1205449
  16.4340896  32.121324
  16.4342495  32.1221028
  16.4344092  32.1228813
  16.4345689  32.1236595
  16.4347285  32.1244374
  16.4348881  32.1252151
  16.4350476  32.1259925
  16.4352071  32.1267695
  16.4353665  32.1275463
  16.4355259  32.1283228
  16.4356851  32.1290991
  16.4358444  32.129875
  16.4360035  32.1306507
  16.4361626  32.131426
  16.4363217  32.1322011
  16.4364807  32.1329759
  16.4366396  32.1337505
  16.4367985  32.1345247
  16.4369573  32.1352987
  16.4371161  32.1360723
  16.4372748  32.1368457
  16.4374334  32.1376188
  16.437592  32.1383917
  16.4377506  32.1391642
  16.437909  32.1399365
  16.4380675  32.1407085
  16.4382258  32.1414802
  16.4383841  32.1422516
  16.4385423  32.1430227
  16.4387005  32.1437936
  16.4388587  32.1445642
  16.4390167  32.1453345
  16.4391747  32.1461045
  16.4393327  32.1468742
  16.4394906  32.1476437
  16.4396484  32.1484128
  16.4398062  32.1491817
  16.4399639  32.1499504
  16.4401216  32.1507187
  16.4402792  32.1514868
  16.4404368  32.1522545
  16.4405943  32.153022
  16.4407517  32.1537893
  16.4409091  32.1545562
  16.4410664  32.1553229
  16.4412237  32.1560893
  16.4413809  32.1568554
  16.441538  32.1576212
  16.4416951  32.1583868
  16.4418522  32.1591521
  16.4420092  32.1599171
  16.4421661  32.1606818
  16.442323  32.1614463
  16.4424798  32.1622105
  16.4426365  32.1629744
  16.4427932  32.163738
  16.4429499  32.1645014
  16.4431065  32.1652644
  16.443263  32.1660273
  16.4434195  32.1667898
  16.4435759  32.167552
  16.4437322  32.168314
  16.4438885  32.1690757
  16.4440448  32.1698372
  16.444201  32.1705983
  16.4443571  32.1713592
  16.4445132  32.1721198
  16.4446692  32.1728802
  16.4448252  32.1736402
  16.4449811  32.1744
  16.445137  32.1751595
  16.4452928  32.1759188
  16.4454485  32.1766778
  16.4456042  32.1774365
  16.4457598  32.1781949
  16.4459154  32.1789531
  16.4460709  32.179711
  16.4462264  32.1804686
  16.4463818  32.1812259
  16.4465372  32.181983
  16.4466925  32.1827398
  16.4468477  32.1834963
  16.4470029  32.1842526
  16.447158  32.1850086
  16.4473131  32.1857643
  16.4474681  32.1865198
  16.4476231  32.187275
  16.447778  32.1880299
  16.4479329  32.1887845
  16.4480877  32.1895389
  16.4482424  32.190293
  16.4483971  32.1910469
  16.4485517  32.1918005
  16.4487063  32.1925538
  16.4488608  32.1933068
  16.4490153  32.1940596
  16.4491697  32.1948121
  16.4493241  32.1955643
  16.4494784  32.1963163
  16.4496327  32.197068
  16.4497868  32.1978194
  16.449941  32.1985706
  16.4500951  32.1993215
  16.4502491  32.2000721
  16.4504031  32.2008225
  16.450557  32.2015726
  16.4507109  32.2023224
  16.4508647  32.203072
  16.4510185  32.2038213
  16.4511722  32.2045704
  16.4513258  32.2053191
  16.4514794  32.2060677
  16.4516329  32.2068159
  16.4517864  32.2075639
  16.4519399  32.2083116
  16.4520932  32.2090591
  16.4522466  32.2098063
  16.4523998  32.2105532
  16.4525531  32.2112999
  16.4527062  32.2120463
  16.4528593  32.2127924
  16.4530124  32.2135383
  16.4531654  32.2142839
  16.4533183  32.2150292
  16.4534712  32.2157743
  16.4536241  32.2165192
  16.4537769  32.2172637
  16.4539296  32.218008
  16.4540823  32.2187521
  16.4542349  32.2194959
  16.4543875  32.2202394
  16.45454  32.2209826
  16.4546924  32.2217256
  16.4548449  32.2224684
  16.4549972  32.2232109
  16.4551495  32.2239531
  16.4553018  32.224695
  16.455454  32.2254367
  16.4556061  32.2261782
  16.4557582  32.2269193
  16.4559102  32.2276603
  16.4560622  32.2284009
  16.4562142  32.2291413
  16.456366  32.2298815
  16.4565179  32.2306213
  16.4566696  32.231361
  16.4568213  32.2321003
  16.456973  32.2328394
  16.4571246  32.2335783
  16.4572762  32.2343169
  16.4574277  32.2350552
  16.4575791  32.2357933
  16.4577305  32.2365311
  16.4578819  32.2372687
  16.4580332  32.238006
  16.4581844  32.238743
  16.4583356  32.2394798
  16.4584868  32.2402164
  16.4586378  32.2409526
  16.4587889  32.2416887
  16.4589399  32.2424244
  16.4590908  32.24316
  16.4592417  32.2438952
  16.4593925  32.2446302
  16.4595433  32.245365
  16.459694  32.2460995
  16.4598446  32.2468337
  16.4599953  32.2475677
  16.4601458  32.2483014
  16.4602963  32.2490349
  16.4604468  32.2497681
  16.4605972  32.2505011
  16.4607475  32.2512338
  16.4608978  32.2519663
  16.4610481  32.2526985
  16.4611983  32.2534304
  16.4613484  32.2541621
  16.4614985  32.2548936
  16.4616486  32.2556248
  16.4617986  32.2563557
  16.4619485  32.2570864
  16.4620984  32.2578168
  16.4622482  32.258547
  16.462398  32.259277
  16.4625477  32.2600066
  16.4626974  32.2607361
  16.462847  32.2614653
  16.4629966  32.2621942
  16.4631461  32.2629229
  16.4632956  32.2636513
  16.463445  32.2643795
  16.4635944  32.2651074
  16.4637437  32.2658351
  16.463893  32.2665625
  16.4640422  32.2672897
  16.4641914  32.2680166
  16.4643405  32.2687433
  16.4644895  32.2694697
  16.4646386  32.2701959
  16.4647875  32.2709218
  16.4649364  32.2716475
  16.4650853  32.272373
  16.4652341  32.2730981
  16.4653829  32.2738231
  16.4655316  32.2745478
  16.4656802  32.2752722
  16.4658288  32.2759964
  16.4659774  32.2767204
  16.4661259  32.2774441
  16.4662743  32.2781675
  16.4664227  32.2788907
  16.4665711  32.2796137
  16.4667194  32.2803364
  16.4668676  32.2810588
  16.4670158  32.2817811
  16.467164  32.282503
  16.4673121  32.2832248
  16.4674601  32.2839462
  16.4676081  32.2846675
  16.4677561  32.2853885
  16.4679039  32.2861092
  16.4680518  32.2868297
  16.4681996  32.28755
  16.4683473  32.28827
  16.468495  32.2889897
  16.4686427  32.2897093
  16.4687903  32.2904285
  16.4689378  32.2911476
  16.4690853  32.2918663
  16.4692327  32.2925849
  16.4693801  32.2933032
  16.4695275  32.2940212
  16.4696748  32.294739
  16.469822  32.2954566
  16.4699692  32.2961739
  16.4701164  32.296891
  16.4702634  32.2976079
  16.4704105  32.2983245
  16.4705575  32.2990408
  16.4707044  32.2997569
  16.4708513  32.3004728
  16.4709982  32.3011884
  16.471145  32.3019038
  16.4712917  32.302619
  16.4714384  32.3033339
  16.4715851  32.3040485
  16.4717317  32.3047629
  16.4718782  32.3054771
  16.4720247  32.3061911
  16.4721711  32.3069048
  16.4723175  32.3076182
  16.4724639  32.3083314
  16.4726102  32.3090444
  16.4727564  32.3097572
  16.4729027  32.3104696
  16.4730488  32.3111819
  16.4731949  32.3118939
  16.473341  32.3126057
  16.473487  32.3133172
  16.4736329  32.3140285
  16.4737788  32.3147396
  16.4739247  32.3154504
  16.4740705  32.316161
  16.4742163  32.3168714
  16.474362  32.3175815
  16.4745076  32.3182913
  16.4746533  32.319001
  16.4747988  32.3197104
  16.4749443  32.3204195
  16.4750898  32.3211284
  16.4752352  32.3218371
  16.4753806  32.3225456
  16.4755259  32.3232538
  16.4756712  32.3239618
  16.4758164  32.3246695
  16.4759616  32.325377
  16.4761067  32.3260842
  16.4762518  32.3267913
  16.4763968  32.3274981
  16.4765418  32.3282046
  16.4766867  32.3289109
  16.4768316  32.329617
  16.4769765  32.3303229
  16.4771213  32.3310285
  16.477266  32.3317339
  16.4774107  32.332439
  16.4775553  32.3331439
  16.4776999  32.3338486
  16.4778445  32.334553
  16.477989  32.3352572
  16.4781334  32.3359612
  16.4782778  32.3366649
  16.4784222  32.3373684
  16.4785665  32.3380717
  16.4787108  32.3387747
  16.478855  32.3394775
  16.4789991  32.3401801
  16.4791432  32.3408824
  16.4792873  32.3415845
  16.4794313  32.3422864
  16.4795753  32.3429881
  16.4797192  32.3436895
  16.4798631  32.3443906
  16.4800069  32.3450916
  16.4801507  32.3457923
  16.4802945  32.3464928
  16.4804381  32.347193
  16.4805818  32.347893
  16.4807254  32.3485928
  16.4808689  32.3492924
  16.4810124  32.3499917
  16.4811559  32.3506908
  16.4812993  32.3513896
  16.4814426  32.3520883
  16.4815859  32.3527867
  16.4817292  32.3534848
  16.4818724  32.3541828
  16.4820156  32.3548805
  16.4821587  32.3555779
  16.4823018  32.3562752
  16.4824448  32.3569722
  16.4825878  32.357669
  16.4827307  32.3583656
  16.4828736  32.3590619
  16.4830164  32.359758
  16.4831592  32.3604539
  16.483302  32.3611495
  16.4834446  32.3618449
  16.4835873  32.3625401
  16.4837299  32.3632351
  16.4838725  32.3639298
  16.484015  32.3646243
  16.4841574  32.3653186
  16.4842998  32.3660126
  16.4844422  32.3667065
  16.4845845  32.3674001
  16.4847268  32.3680934
  16.484869  32.3687866
  16.4850112  32.3694795
  16.4851533  32.3701722
  16.4852954  32.3708646
  16.4854375  32.3715569
  16.4855795  32.3722489
  16.4857214  32.3729406
  16.4858633  32.3736322
  16.4860052  32.3743235
  16.486147  32.3750146
  16.4862888  32.3757055
  16.4864305  32.3763962
  16.4865722  32.3770866
  16.4867138  32.3777768
  16.4868554  32.3784668
  16.4869969  32.3791565
  16.4871384  32.3798461
  16.4872798  32.3805354
  16.4874212  32.3812244
  16.4875626  32.3819133
  16.4877039  32.3826019
  16.4878451  32.3832903
  16.4879863  32.3839785
  16.4881275  32.3846665
  16.4882686  32.3853542
  16.4884097  32.3860417
  16.4885507  32.386729
  16.4886917  32.3874161
  16.4888326  32.3881029
  16.4889735  32.3887895
  16.4891144  32.3894759
  16.4892552  32.3901621
  16.4893959  32.3908481
  16.4895366  32.3915338
  16.4896773  32.3922193
  16.4898179  32.3929046
  16.4899585  32.3935897
  16.490099  32.3942745
  16.4902395  32.3949591
  16.4903799  32.3956436
  16.4905203  32.3963277
  16.4906607  32.3970117
  16.490801  32.3976954
  16.4909412  32.398379
  16.4910814  32.3990623
  16.4912216  32.3997453
  16.4913617  32.4004282
  16.4915018  32.4011108
  16.4916418  32.4017932
  16.4917818  32.4024754
  16.4919217  32.4031574
  16.4920616  32.4038392
  16.4922015  32.4045207
  16.4923413  32.405202
  16.492481  32.4058831
  16.4926207  32.406564
  16.4927604  32.4072447
  16.4929  32.4079251
  16.4930396  32.4086054
  16.4931791  32.4092854
  16.4933186  32.4099651
  16.4934581  32.4106447
  16.4935974  32.4113241
  16.4937368  32.4120032
  16.4938761  32.4126821
  16.4940154  32.4133608
  16.4941546  32.4140393
  16.4942938  32.4147176
  16.4944329  32.4153956
  16.494572  32.4160734
  16.494711  32.4167511
  16.49485  32.4174285
  16.494989  32.4181056
  16.4951279  32.4187826
  16.4952667  32.4194593
  16.4954056  32.4201359
  16.4955443  32.4208122
  16.4956831  32.4214883
  16.4958218  32.4221642
  16.4959604  32.4228398
  16.496099  32.4235153
  16.4962375  32.4241905
  16.4963761  32.4248655
  16.4965145  32.4255404
  16.4966529  32.4262149
  16.4967913  32.4268893
  16.4969296  32.4275635
  16.4970679  32.4282374
  16.4972062  32.4289112
  16.4973444  32.4295847
  16.4974825  32.430258
  16.4976206  32.4309311
  16.4977587  32.431604
  16.4978967  32.4322766
  16.4980347  32.4329491
  16.4981727  32.4336213
  16.4983106  32.4342933
  16.4984484  32.4349651
  16.4985862  32.4356367
  16.498724  32.4363081
  16.4988617  32.4369793
  16.4989994  32.4376502
  16.499137  32.438321
  16.4992746  32.4389915
  16.4994121  32.4396618
  16.4995496  32.4403319
  16.4996871  32.4410018
  16.4998245  32.4416715
  16.4999619  32.442341
  16.5000992  32.4430103
  16.5002365  32.4436793
  16.5003737  32.4443481
  16.5005109  32.4450168
  16.5006481  32.4456852
  16.5007852  32.4463534
  16.5009222  32.4470214
  16.5010593  32.4476892
  16.5011962  32.4483567
  16.5013332  32.4490241
  16.5014701  32.4496913
  16.5016069  32.4503582
  16.5017437  32.4510249
  16.5018805  32.4516915
  16.5020172  32.4523578
  16.5021539  32.4530239
  16.5022905  32.4536898
  16.5024271  32.4543554
  16.5025637  32.4550209
  16.5027002  32.4556862
  16.5028366  32.4563512
  16.5029731  32.4570161
  16.5031094  32.4576807
  16.5032458  32.4583452
  16.5033821  32.4590094
  16.5035183  32.4596734
  16.5036545  32.4603372
  16.5037907  32.4610008
  16.5039268  32.4616642
  16.5040629  32.4623274
  16.5041989  32.4629904
  16.5043349  32.4636531
  16.5044709  32.4643157
  16.5046068  32.464978
  16.5047426  32.4656402
  16.5048785  32.4663021
  16.5050142  32.4669638
  16.50515  32.4676254
  16.5052857  32.4682867
  16.5054213  32.4689478
  16.5055569  32.4696087
  16.5056925  32.4702694
  16.505828  32.4709299
  16.5059635  32.4715902
  16.506099  32.4722503
  16.5062344  32.4729101
  16.5063697  32.4735698
  16.506505  32.4742293
  16.5066403  32.4748885
  16.5067755  32.4755476
  16.5069107  32.4762064
  16.5070459  32.4768651
  16.507181  32.4775235
  16.507316  32.4781818
  16.5074511  32.4788398
  16.507586  32.4794976
  16.507721  32.4801552
  16.5078559  32.4808127
  16.5079907  32.4814699
  16.5081255  32.4821269
  16.5082603  32.4827837
  16.508395  32.4834403
  16.5085297  32.4840967
  16.5086644  32.4847529
  16.508799  32.4854089
  16.5089335  32.4860647
  16.509068  32.4867202
  16.5092025  32.4873756
  16.509337  32.4880308
  16.5094714  32.4886858
  16.5096057  32.4893406
  16.50974  32.4899951
  16.5098743  32.4906495
  16.5100085  32.4913037
  16.5101427  32.4919576
  16.5102768  32.4926114
  16.5104109  32.493265
  16.510545  32.4939183
  16.510679  32.4945715
  16.510813  32.4952244
  16.5109469  32.4958772
  16.5110808  32.4965298
  16.5112147  32.4971821
  16.5113485  32.4978343
  16.5114823  32.4984862
  16.511616  32.499138
  16.5117497  32.4997895
  16.5118834  32.5004409
  16.512017  32.501092
  16.5121505  32.501743
  16.5122841  32.5023937
  16.5124175  32.5030443
  16.512551  32.5036946
  16.5126844  32.5043448
  16.5128178  32.5049947
  16.5129511  32.5056445
  16.5130844  32.506294
  16.5132176  32.5069434
  16.5133508  32.5075925
  16.513484  32.5082415
  16.5136171  32.5088902
  16.5137502  32.5095388
  16.5138832  32.5101872
  16.5140162  32.5108353
  16.5141491  32.5114833
  16.514282  32.512131
  16.5144149  32.5127786
  16.5145478  32.513426
  16.5146805  32.5140732
  16.5148133  32.5147201
  16.514946  32.5153669
  16.5150787  32.5160135
  16.5152113  32.5166599
  16.5153439  32.517306
  16.5154764  32.517952
  16.5156089  32.5185978
  16.5157414  32.5192434
  16.5158738  32.5198888
  16.5160062  32.520534
  16.5161386  32.521179
  16.5162709  32.5218238
  16.5164031  32.5224684
  16.5165354  32.5231128
  16.5166676  32.523757
  16.5167997  32.5244011
  16.5169318  32.5250449
  16.5170639  32.5256885
  16.5171959  32.526332
  16.5173279  32.5269752
  16.5174598  32.5276182
  16.5175917  32.5282611
  16.5177236  32.5289037
  16.5178554  32.5295462
  16.5179872  32.5301885
  16.5181189  32.5308305
  16.5182507  32.5314724
  16.5183823  32.5321141
  16.5185139  32.5327556
  16.5186455  32.5333969
  16.5187771  32.5340379
  16.5189086  32.5346789
  16.51904  32.5353196
  16.5191715  32.5359601
  16.5193028  32.5366004
  16.5194342  32.5372405
  16.5195655  32.5378805
  16.5196968  32.5385202
  16.519828  32.5391597
  16.5199592  32.5397991
  16.5200903  32.5404383
  16.5202214  32.5410772
  16.5203525  32.541716
  16.5204835  32.5423546
  16.5206145  32.542993
  16.5207455  32.5436312
  16.5208764  32.5442692
  16.5210073  32.544907
  16.5211381  32.5455446
  16.5212689  32.546182
  16.5213996  32.5468193
  16.5215303  32.5474563
  16.521661  32.5480932
  16.5217916  32.5487298
  16.5219222  32.5493663
  16.5220528  32.5500026
  16.5221833  32.5506387
  16.5223138  32.5512746
  16.5224442  32.5519103
  16.5225746  32.5525458
  16.522705  32.5531811
  16.5228353  32.5538163
  16.5229656  32.5544512
  16.5230958  32.555086
  16.523226  32.5557205
  16.5233562  32.5563549
  16.5234863  32.5569891
  16.5236164  32.5576231
  16.5237465  32.5582569
  16.5238765  32.5588905
  16.5240064  32.5595239
  16.5241364  32.5601572
  16.5242663  32.5607902
  16.5243961  32.5614231
  16.5245259  32.5620557
  16.5246557  32.5626882
  16.5247854  32.5633205
  16.5249151  32.5639526
  16.5250448  32.5645845
  16.5251744  32.5652162
  16.525304  32.5658478
  16.5254336  32.5664791
  16.5255631  32.5671103
  16.5256925  32.5677413
  16.525822  32.568372
  16.5259513  32.5690026
  16.5260807  32.569633
  16.52621  32.5702633
  16.5263393  32.5708933
  16.5264685  32.5715231
  16.5265977  32.5721528
  16.5267269  32.5727823
  16.526856  32.5734116
  16.5269851  32.5740407
  16.5271141  32.5746696
  16.5272431  32.5752983
  16.5273721  32.5759268
  16.527501  32.5765552
  16.5276299  32.5771833
  16.5277588  32.5778113
  16.5278876  32.5784391
  16.5280163  32.5790667
  16.5281451  32.5796941
  16.5282738  32.5803214
  16.5284024  32.5809484
  16.5285311  32.5815753
  16.5286596  32.582202
  16.5287882  32.5828284
  16.5289167  32.5834548
  16.5290452  32.5840809
  16.5291736  32.5847068
  16.529302  32.5853326
  16.5294304  32.5859581
  16.5295587  32.5865835
  16.529687  32.5872087
  16.5298152  32.5878337
  16.5299434  32.5884585
  16.5300716  32.5890832
  16.5301997  32.5897076
  16.5303278  32.5903319
  16.5304558  32.590956
  16.5305839  32.5915799
  16.5307118  32.5922036
  16.5308398  32.5928272
  16.5309677  32.5934505
  16.5310955  32.5940737
  16.5312234  32.5946967
  16.5313512  32.5953195
  16.5314789  32.5959421
  16.5316066  32.5965646
  16.5317343  32.5971868
  16.5318619  32.5978089
  16.5319896  32.5984308
  16.5321171  32.5990525
  16.5322446  32.599674
  16.5323721  32.6002954
  16.5324996  32.6009165
  16.532627  32.6015375
  16.5327544  32.6021583
  16.5328817  32.6027789
  16.533009  32.6033994
  16.5331363  32.6040196
  16.5332635  32.6046397
  16.5333907  32.6052596
  16.5335179  32.6058793
  16.533645  32.6064988
  16.5337721  32.6071182
  16.5338991  32.6077373
  16.5340261  32.6083563
  16.5341531  32.6089751
  16.53428  32.6095937
  16.5344069  32.6102122
  16.5345338  32.6108304
  16.5346606  32.6114485
  16.5347874  32.6120664
  16.5349141  32.6126841
  16.5350408  32.6133017
  16.5351675  32.613919
  16.5352941  32.6145362
  16.5354207  32.6151532
  16.5355473  32.61577
  16.5356738  32.6163867
  16.5358003  32.6170031
  16.5359267  32.6176194
  16.5360532  32.6182355
  16.5361795  32.6188514
  16.5363059  32.6194672
  16.5364322  32.6200827
  16.5365584  32.6206981
  16.5366847  32.6213133
  16.5368109  32.6219283
  16.536937  32.6225432
  16.5370631  32.6231579
  16.5371892  32.6237724
  16.5373153  32.6243867
  16.5374413  32.6250008
  16.5375673  32.6256148
  16.5376932  32.6262285
  16.5378191  32.6268421
  16.537945  32.6274556
  16.5380708  32.6280688
  16.5381966  32.6286819
  16.5383223  32.6292948
  16.5384481  32.6299075
  16.5385737  32.63052
  16.5386994  32.6311324
  16.538825  32.6317446
  16.5389506  32.6323566
  16.5390761  32.6329684
  16.5392016  32.6335801
  16.5393271  32.6341915
  16.5394525  32.6348028
  16.5395779  32.635414
  16.5397032  32.6360249
  16.5398286  32.6366357
  16.5399538  32.6372463
  16.5400791  32.6378567
  16.5402043  32.6384669
  16.5403295  32.639077
  16.5404546  32.6396869
  16.5405797  32.6402966
  16.5407048  32.6409061
  16.5408298  32.6415155
  16.5409548  32.6421247
  16.5410798  32.6427337
  16.5412047  32.6433425
  16.5413296  32.6439512
  16.5414544  32.6445597
  16.5415792  32.645168
  16.541704  32.6457762
  16.5418288  32.6463841
  16.5419535  32.6469919
  16.5420781  32.6475995
  16.5422028  32.648207
  16.5423274  32.6488142
  16.5424519  32.6494213
  16.5425765  32.6500282
  16.542701  32.650635
  16.5428254  32.6512416
  16.5429498  32.651848
  16.5430742  32.6524542
  16.5431986  32.6530602
  16.5433229  32.6536661
  16.5434472  32.6542718
  16.5435714  32.6548773
  16.5436956  32.6554827
  16.5438198  32.6560879
  16.5439439  32.6566929
  16.544068  32.6572977
  16.5441921  32.6579024
  16.5443161  32.6585069
  16.5444401  32.6591112
  16.5445641  32.6597154
  16.544688  32.6603193
  16.5448119  32.6609231
  16.5449358  32.6615268
  16.5450596  32.6621302
  16.5451834  32.6627335
  16.5453071  32.6633366
  16.5454308  32.6639396
  16.5455545  32.6645424
  16.5456781  32.665145
  16.5458018  32.6657474
  16.5459253  32.6663496
  16.5460489  32.6669517
  16.5461724  32.6675536
  16.5462958  32.6681554
  16.5464193  32.668757
  16.5465427  32.6693584
  16.546666  32.6699596
  16.5467894  32.6705607
  16.5469126  32.6711616
  16.5470359  32.6717623
  16.5471591  32.6723628
  16.5472823  32.6729632
  16.5474055  32.6735634
  16.5475286  32.6741635
  16.5476517  32.6747633
  16.5477747  32.675363
  16.5478977  32.6759626
  16.5480207  32.6765619
  16.5481436  32.6771611
  16.5482665  32.6777601
  16.5483894  32.678359
  16.5485123  32.6789577
  16.5486351  32.6795562
  16.5487578  32.6801545
  16.5488806  32.6807527
  16.5490033  32.6813507
  16.5491259  32.6819485
  16.5492486  32.6825462
  16.5493712  32.6831437
  16.5494937  32.683741
  16.5496162  32.6843382
  16.5497387  32.6849352
  16.5498612  32.685532
  16.5499836  32.6861287
  16.550106  32.6867252
  16.5502284  32.6873215
  16.5503507  32.6879177
  16.550473  32.6885136
  16.5505952  32.6891095
  16.5507174  32.6897051
  16.5508396  32.6903006
  16.5509618  32.6908959
  16.5510839  32.6914911
  16.5512059  32.692086
  16.551328  32.6926809
  16.55145  32.6932755
  16.551572  32.69387
  16.5516939  32.6944643
  16.5518158  32.6950584
  16.5519377  32.6956524
  16.5520595  32.6962462
  16.5521813  32.6968399
  16.5523031  32.6974334
  16.5524248  32.6980267
  16.5525465  32.6986198
  16.5526682  32.6992128
  16.5527899  32.6998056
  16.5529115  32.7003983
  16.553033  32.7009908
  16.5531545  32.7015831
  16.553276  32.7021752
  16.5533975  32.7027672
  16.5535189  32.703359
  16.5536403  32.7039507
  16.5537617  32.7045422
  16.553883  32.7051335
  16.5540043  32.7057247
  16.5541256  32.7063157
  16.5542468  32.7069065
  16.554368  32.7074972
  16.5544892  32.7080877
  16.5546103  32.708678
  16.5547314  32.7092682
  16.5548524  32.7098582
  16.5549735  32.710448
  16.5550944  32.7110377
  16.5552154  32.7116272
  16.5553363  32.7122166
  16.5554572  32.7128058
  16.5555781  32.7133948
  16.5556989  32.7139837
  16.5558197  32.7145724
  16.5559404  32.7151609
  16.5560612  32.7157493
  16.5561818  32.7163375
  16.5563025  32.7169255
  16.5564231  32.7175134
  16.5565437  32.7181011
  16.5566643  32.7186887
  16.5567848  32.719276
  16.5569053  32.7198633
  16.5570257  32.7204503
  16.5571461  32.7210372
  16.5572665  32.721624
  16.5573869  32.7222106
  16.5575072  32.722797
  16.5576275  32.7233832
  16.5577477  32.7239693
  16.557868  32.7245552
  16.5579881  32.725141
  16.5581083  32.7257266
  16.5582284  32.726312
  16.5583485  32.7268973
  16.5584686  32.7274824
  16.5585886  32.7280674
  16.5587086  32.7286522
  16.5588285  32.7292368
  16.5589484  32.7298213
  16.5590683  32.7304056
  16.5591882  32.7309898
  16.559308  32.7315737
  16.5594278  32.7321576
  16.5595476  32.7327412
  16.5596673  32.7333247
  16.559787  32.7339081
  16.5599066  32.7344913
  16.5600262  32.7350743
  16.5601458  32.7356572
  16.5602654  32.7362399
  16.5603849  32.7368224
  16.5605044  32.7374048
  16.5606239  32.737987
  16.5607433  32.7385691
  16.5608627  32.739151
  16.5609821  32.7397327
  16.5611014  32.7403143
  16.5612207  32.7408957
  16.5613399  32.741477
  16.5614592  32.7420581
  16.5615784  32.742639
  16.5616975  32.7432198
  16.5618167  32.7438004
  16.5619358  32.7443809
  16.5620548  32.7449612
  16.5621739  32.7455414
  16.5622929  32.7461213
  16.5624118  32.7467012
  16.5625308  32.7472809
  16.5626497  32.7478604
  16.5627685  32.7484397
  16.5628874  32.7490189
  16.5630062  32.749598
  16.563125  32.7501768
  16.5632437  32.7507556
  16.5633624  32.7513341
  16.5634811  32.7519125
  16.5635997  32.7524908
  16.5637183  32.7530689
  16.5638369  32.7536468
  16.5639555  32.7542246
  16.564074  32.7548022
  16.5641925  32.7553796
  16.5643109  32.7559569
  16.5644293  32.7565341
  16.5645477  32.7571111
  16.5646661  32.7576879
  16.5647844  32.7582646
  16.5649027  32.7588411
  16.5650209  32.7594174
  16.5651392  32.7599936
  16.5652573  32.7605697
  16.5653755  32.7611456
  16.5654936  32.7617213
  16.5656117  32.7622969
  16.5657298  32.7628723
  16.5658478  32.7634476
  16.5659658  32.7640227
  16.5660838  32.7645976
  16.5662017  32.7651724
  16.5663196  32.7657471
  16.5664375  32.7663215
  16.5665553  32.7668959
  16.5666731  32.76747
  16.5667909  32.768044
  16.5669087  32.7686179
  16.5670264  32.7691916
  16.567144  32.7697652
  16.5672617  32.7703386
  16.5673793  32.7709118
  16.5674969  32.7714849
  16.5676144  32.7720578
  16.567732  32.7726306
  16.5678495  32.7732032
  16.5679669  32.7737757
  16.5680843  32.774348
  16.5682017  32.7749201
  16.5683191  32.7754921
  16.5684364  32.776064
  16.5685537  32.7766356
  16.568671  32.7772072
  16.5687882  32.7777786
  16.5689054  32.7783498
  16.5690226  32.7789209
  16.5691397  32.7794918
  16.5692568  32.7800626
  16.5693739  32.7806332
  16.569491  32.7812036
  16.569608  32.7817739
  16.5697249  32.7823441
  16.5698419  32.7829141
  16.5699588  32.7834839
  16.5700757  32.7840536
  16.5701926  32.7846231
  16.5703094  32.7851925
  16.5704262  32.7857618
  16.5705429  32.7863308
  16.5706597  32.7868998
  16.5707764  32.7874685
  16.570893  32.7880372
  16.5710097  32.7886056
  16.5711263  32.7891739
  16.5712429  32.7897421
  16.5713594  32.7903101
  16.5714759  32.790878
  16.5715924  32.7914457
  16.5717088  32.7920132
  16.5718252  32.7925806
  16.5719416  32.7931479
  16.572058  32.793715
  16.5721743  32.7942819
  16.5722906  32.7948487
  16.5724069  32.7954154
  16.5725231  32.7959819
  16.5726393  32.7965482
  16.5727555  32.7971144
  16.5728716  32.7976804
  16.5729877  32.7982463
  16.5731038  32.798812
  16.5732198  32.7993776
  16.5733358  32.799943
  16.5734518  32.8005083
  16.5735678  32.8010735
  16.5736837  32.8016384
  16.5737996  32.8022033
  16.5739154  32.8027679
  16.5740313  32.8033325
  16.5741471  32.8038968
  16.5742628  32.8044611
  16.5743786  32.8050251
  16.5744943  32.8055891
  16.5746099  32.8061528
  16.5747256  32.8067165
  16.5748412  32.8072799
  16.5749568  32.8078433
  16.5750723  32.8084065
  16.5751878  32.8089695
  16.5753033  32.8095324
  16.5754188  32.8100951
  16.5755342  32.8106577
  16.5756496  32.8112201
  16.575765  32.8117824
  16.5758803  32.8123445
  16.5759956  32.8129065
  16.5761109  32.8134683
  16.5762261  32.81403
  16.5763414  32.8145915
  16.5764565  32.8151529
  16.5765717  32.8157141
  16.5766868  32.8162752
  16.5768019  32.8168362
  16.576917  32.817397
  16.577032  32.8179576
  16.577147  32.8185181
  16.577262  32.8190784
  16.5773769  32.8196386
  16.5774918  32.8201987
  16.5776067  32.8207586
  16.5777215  32.8213183
  16.5778363  32.8218779
  16.5779511  32.8224374
  16.5780659  32.8229967
  16.5781806  32.8235559
  16.5782953  32.8241149
  16.57841  32.8246737
  16.5785246  32.8252325
  16.5786392  32.825791
  16.5787538  32.8263494
  16.5788683  32.8269077
  16.5789828  32.8274658
  16.5790973  32.8280238
  16.5792118  32.8285817
  16.5793262  32.8291394
  16.5794406  32.8296969
  16.579555  32.8302543
  16.5796693  32.8308115
  16.5797836  32.8313686
  16.5798979  32.8319256
  16.5800121  32.8324824
  16.5801263  32.8330391
  16.5802405  32.8335956
  16.5803547  32.8341519
  16.5804688  32.8347082
  16.5805829  32.8352642
  16.5806969  32.8358202
  16.580811  32.836376
  16.580925  32.8369316
  16.5810389  32.8374871
  16.5811529  32.8380424
  16.5812668  32.8385976
  16.5813807  32.8391527
  16.5814945  32.8397076
  16.5816084  32.8402624
  16.5817222  32.840817
  16.5818359  32.8413715
  16.5819497  32.8419258
  16.5820634  32.84248
  16.582177  32.843034
  16.5822907  32.8435879
  16.5824043  32.8441417
  16.5825179  32.8446953
  16.5826314  32.8452487
  16.582745  32.8458021
  16.5828585  32.8463552
  16.5829719  32.8469083
  16.5830854  32.8474611
  16.5831988  32.8480139
  16.5833122  32.8485665
  16.5834255  32.8491189
  16.5835388  32.8496712
  16.5836521  32.8502234
  16.5837654  32.8507754
  16.5838786  32.8513273
  16.5839918  32.851879
  16.584105  32.8524306
  16.5842181  32.852982
  16.5843312  32.8535333
  16.5844443  32.8540845
  16.5845574  32.8546355
  16.5846704  32.8551864
  16.5847834  32.8557371
  16.5848963  32.8562877
  16.5850093  32.8568381
  16.5851222  32.8573884
  16.5852351  32.8579386
  16.5853479  32.8584886
  16.5854607  32.8590385
  16.5855735  32.8595882
  16.5856863  32.8601378
  16.585799  32.8606872
  16.5859117  32.8612365
  16.5860244  32.8617857
  16.586137  32.8623347
  16.5862496  32.8628835
  16.5863622  32.8634323
  16.5864748  32.8639809
  16.5865873  32.8645293
  16.5866998  32.8650776
  16.5868123  32.8656258
  16.5869247  32.8661738
  16.5870371  32.8667217
  16.5871495  32.8672694
  16.5872618  32.867817
  16.5873742  32.8683644
  16.5874865  32.8689117
  16.5875987  32.8694589
  16.587711  32.8700059
  16.5878232  32.8705528
  16.5879353  32.8710996
  16.5880475  32.8716462
  16.5881596  32.8721926
  16.5882717  32.872739
  16.5883838  32.8732851
  16.5884958  32.8738312
  16.5886078  32.8743771
  16.5887198  32.8749228
  16.5888317  32.8754685
  16.5889436  32.8760139
  16.5890555  32.8765593
  16.5891674  32.8771045
  16.5892792  32.8776495
  16.589391  32.8781944
  16.5895028  32.8787392
  16.5896145  32.8792838
  16.5897263  32.8798283
  16.5898379  32.8803727
  16.5899496  32.8809169
  16.5900612  32.881461
  16.5901728  32.8820049
  16.5902844  32.8825487
  16.5903959  32.8830924
  16.5905075  32.8836359
  16.5906189  32.8841793
  16.5907304  32.8847225
  16.5908418  32.8852656
  16.5909532  32.8858086
  16.5910646  32.8863514
  16.591176  32.8868941
  16.5912873  32.8874366
  16.5913986  32.887979
  16.5915098  32.8885213
  16.591621  32.8890634
  16.5917322  32.8896054
  16.5918434  32.8901472
  16.5919546  32.8906889
  16.5920657  32.8912305
  16.5921768  32.8917719
  16.5922878  32.8923132
  16.5923988  32.8928544
  16.5925098  32.8933954
  16.5926208  32.8939363
  16.5927318  32.894477
  16.5928427  32.8950176
  16.5929536  32.8955581
  16.5930644  32.8960984
  16.5931753  32.8966386
  16.5932861  32.8971787
  16.5933968  32.8977186
  16.5935076  32.8982584
  16.5936183  32.898798
  16.593729  32.8993375
  16.5938397  32.8998769
  16.5939503  32.9004161
  16.5940609  32.9009552
  16.5941715  32.9014941
  16.594282  32.9020329
  16.5943926  32.9025716
  16.594503  32.9031102
  16.5946135  32.9036486
  16.5947239  32.9041868
  16.5948344  32.904725
  16.5949447  32.905263
  16.5950551  32.9058008
  16.5951654  32.9063385
  16.5952757  32.9068761
  16.595386  32.9074136
  16.5954962  32.9079509
  16.5956064  32.908488
  16.5957166  32.9090251
  16.5958268  32.909562
  16.5959369  32.9100988
  16.596047  32.9106354
  16.5961571  32.9111719
  16.5962671  32.9117082
  16.5963771  32.9122445
  16.5964871  32.9127805
  16.5965971  32.9133165
  16.596707  32.9138523
  16.5968169  32.914388
  16.5969268  32.9149235
  16.5970367  32.9154589
  16.5971465  32.9159942
  16.5972563  32.9165294
  16.5973661  32.9170644
  16.5974758  32.9175992
  16.5975855  32.918134
  16.5976952  32.9186686
  16.5978048  32.919203
  16.5979145  32.9197373
  16.5980241  32.9202715
  16.5981336  32.9208056
  16.5982432  32.9213395
  16.5983527  32.9218733
  16.5984622  32.922407
  16.5985717  32.9229405
  16.5986811  32.9234739
  16.5987905  32.9240071
  16.5988999  32.9245402
  16.5990092  32.9250732
  16.5991186  32.9256061
  16.5992279  32.9261388
  16.5993371  32.9266714
  16.5994464  32.9272038
  16.5995556  32.9277361
  16.5996648  32.9282683
  16.5997739  32.9288004
  16.5998831  32.9293323
  16.5999922  32.929864
  16.6001013  32.9303957
  16.6002103  32.9309272
  16.6003193  32.9314586
  16.6004283  32.9319898
  16.6005373  32.9325209
  16.6006462  32.9330519
  16.6007551  32.9335828
  16.600864  32.9341135
  16.6009729  32.9346441
  16.6010817  32.9351745
  16.6011905  32.9357048
  16.6012993  32.936235
  16.6014081  32.936765
  16.6015168  32.937295
  16.6016255  32.9378247
  16.6017341  32.9383544
  16.6018428  32.9388839
  16.6019514  32.9394133
  16.60206  32.9399425
  16.6021686  32.9404717
  16.6022771  32.9410007
  16.6023856  32.9415295
  16.6024941  32.9420582
  16.6026025  32.9425868
  16.6027109  32.9431153
  16.6028193  32.9436436
  16.6029277  32.9441718
  16.6030361  32.9446999
  16.6031444  32.9452278
  16.6032527  32.9457556
  16.6033609  32.9462833
  16.6034692  32.9468108
  16.6035774  32.9473382
  16.6036855  32.9478655
  16.6037937  32.9483927
  16.6039018  32.9489197
  16.6040099  32.9494466
  16.604118  32.9499733
  16.6042261  32.9504999
  16.6043341  32.9510264
  16.6044421  32.9515528
  16.60455  32.952079
  16.604658  32.9526051
  16.6047659  32.9531311
  16.6048738  32.9536569
  16.6049816  32.9541826
  16.6050895  32.9547082
  16.6051973  32.9552336
  16.605305  32.9557589
  16.6054128  32.9562841
  16.6055205  32.9568092
  16.6056282  32.9573341
  16.6057359  32.9578589
  16.6058435  32.9583836
  16.6059512  32.9589081
  16.6060587  32.9594325
  16.6061663  32.9599568
  16.6062739  32.9604809
  16.6063814  32.9610049
  16.6064889  32.9615288
  16.6065963  32.9620526
  16.6067037  32.9625762
  16.6068111  32.9630997
  16.6069185  32.9636231
  16.6070259  32.9641463
  16.6071332  32.9646694
  16.6072405  32.9651924
  16.6073478  32.9657152
  16.607455  32.966238
  16.6075622  32.9667605
  16.6076694  32.967283
  16.6077766  32.9678053
  16.6078837  32.9683276
  16.6079909  32.9688496
  16.6080979  32.9693716
  16.608205  32.9698934
  16.608312  32.9704151
  16.6084191  32.9709366
  16.608526  32.9714581
  16.608633  32.9719794
  16.6087399  32.9725006
  16.6088468  32.9730216
  16.6089537  32.9735425
  16.6090605  32.9740633
  16.6091674  32.974584
  16.6092742  32.9751045
  16.6093809  32.9756249
  16.6094877  32.9761452
  16.6095944  32.9766654
  16.6097011  32.9771854
  16.6098078  32.9777053
  16.6099144  32.9782251
  16.610021  32.9787447
  16.6101276  32.9792642
  16.6102342  32.9797836
  16.6103407  32.9803029
  16.6104472  32.980822
  16.6105537  32.981341
  16.6106602  32.9818599
  16.6107666  32.9823786
  16.610873  32.9828973
  16.6109794  32.9834158
  16.6110857  32.9839341
  16.6111921  32.9844524
  16.6112984  32.9849705
  16.6114046  32.9854885
  16.6115109  32.9860063
  16.6116171  32.9865241
  16.6117233  32.9870417
  16.6118295  32.9875592
  16.6119356  32.9880765
  16.6120417  32.9885938
  16.6121478  32.9891109
  16.6122539  32.9896278
  16.6123599  32.9901447
  16.612466  32.9906614
  16.612572  32.991178
  16.6126779  32.9916945
  16.6127839  32.9922108
  16.6128898  32.9927271
  16.6129957  32.9932432
  16.6131015  32.9937591
  16.6132074  32.994275
  16.6133132  32.9947907
  16.6134189  32.9953063
  16.6135247  32.9958218
  16.6136304  32.9963371
  16.6137361  32.9968523
  16.6138418  32.9973674
  16.6139475  32.9978824
  16.6140531  32.9983972
  16.6141587  32.9989119
  16.6142643  32.9994265
  16.6143698  32.999941
  16.6144754  33.0004553
  16.6145809  33.0009695
  16.6146863  33.0014836
  16.6147918  33.0019976
  16.6148972  33.0025114
  16.6150026  33.0030252
  16.615108  33.0035388
  16.6152133  33.0040522
  16.6153187  33.0045656
  16.615424  33.0050788
  16.6155292  33.0055919
  16.6156345  33.0061049
  16.6157397  33.0066177
  16.6158449  33.0071304
  16.6159501  33.007643
  16.6160552  33.0081555
  16.6161603  33.0086678
  16.6162654  33.0091801
  16.6163705  33.0096922
  16.6164755  33.0102042
  16.6165805  33.010716
  16.6166855  33.0112277
  16.6167905  33.0117393
  16.6168954  33.0122508
  16.6170003  33.0127622
  16.6171052  33.0132734
  16.6172101  33.0137845
  16.6173149  33.0142955
  16.6174197  33.0148064
  16.6175245  33.0153171
  16.6176293  33.0158278
  16.617734  33.0163383
  16.6178387  33.0168486
  16.6179434  33.0173589
  16.6180481  33.017869
  16.6181527  33.018379
  16.6182573  33.0188889
  16.6183619  33.0193987
  16.6184665  33.0199083
  16.618571  33.0204178
  16.6186755  33.0209272
  16.61878  33.0214365
  16.6188845  33.0219456
  16.6189889  33.0224546
  16.6190933  33.0229635
  16.6191977  33.0234723
  16.6193021  33.023981
  16.6194064  33.0244895
  16.6195107  33.0249979
  16.619615  33.0255062
  16.6197193  33.0260144
  16.6198235  33.0265224
  16.6199277  33.0270304
  16.6200319  33.0275382
  16.6201361  33.0280459
  16.6202402  33.0285534
  16.6203443  33.0290609
  16.6204484  33.0295682
  16.6205524  33.0300754
  16.6206565  33.0305824
  16.6207605  33.0310894
  16.6208645  33.0315962
  16.6209684  33.0321029
  16.6210724  33.0326095
  16.6211763  33.033116
  16.6212802  33.0336223
  16.621384  33.0341286
  16.6214879  33.0346347
  16.6215917  33.0351407
  16.6216955  33.0356465
  16.6217992  33.0361523
  16.621903  33.0366579
  16.6220067  33.0371634
  16.6221104  33.0376688
  16.622214  33.038174
  16.6223177  33.0386792
  16.6224213  33.0391842
  16.6225249  33.0396891
  16.6226284  33.0401939
  16.622732  33.0406985
  16.6228355  33.0412031
  16.622939  33.0417075
  16.6230424  33.0422118
  16.6231459  33.0427159
  16.6232493  33.04322
  16.6233527  33.0437239
  16.623456  33.0442278
  16.6235594  33.0447315
  16.6236627  33.045235
  16.623766  33.0457385
  16.6238693  33.0462418
  16.6239725  33.0467451
  16.6240757  33.0472481
  16.6241789  33.0477511
  16.6242821  33.048254
  16.6243852  33.0487567
  16.6244884  33.0492594
  16.6245915  33.0497619
  16.6246945  33.0502642
  16.6247976  33.0507665
  16.6249006  33.0512686
  16.6250036  33.0517707
  16.6251066  33.0522726
  16.6252095  33.0527744
  16.6253125  33.053276
  16.6254154  33.0537776
  16.6255182  33.054279
  16.6256211  33.0547803
  16.6257239  33.0552815
  16.6258267  33.0557826
  16.6259295  33.0562836
  16.6260322  33.0567844
  16.626135  33.0572851
  16.6262377  33.0577857
  16.6263404  33.0582862
  16.626443  33.0587866
  16.6265457  33.0592868
  16.6266483  33.0597869
  16.6267509  33.0602869
  16.6268534  33.0607868
  16.626956  33.0612866
  16.6270585  33.0617863
  16.627161  33.0622858
  16.6272634  33.0627852
  16.6273659  33.0632845
  16.6274683  33.0637837
  16.6275707  33.0642828
  16.627673  33.0647817
  16.6277754  33.0652806
  16.6278777  33.0657793
  16.62798  33.0662779
  16.6280823  33.0667764
  16.6281845  33.0672747
  16.6282867  33.067773
  16.6283889  33.0682711
  16.6284911  33.0687691
  16.6285933  33.069267
  16.6286954  33.0697648
  16.6287975  33.0702624
  16.6288996  33.07076
  16.6290016  33.0712574
  16.6291037  33.0717547
  16.6292057  33.0722519
  16.6293076  33.072749
  16.6294096  33.0732459
  16.6295115  33.0737428
  16.6296134  33.0742395
  16.6297153  33.0747361
  16.6298172  33.0752326
  16.629919  33.075729
  16.6300209  33.0762253
  16.6301226  33.0767214
  16.6302244  33.0772174
  16.6303262  33.0777133
  16.6304279  33.0782091
  16.6305296  33.0787048
  16.6306312  33.0792004
  16.6307329  33.0796958
  16.6308345  33.0801912
  16.6309361  33.0806864
  16.6310377  33.0811815
  16.6311393  33.0816765
  16.6312408  33.0821713
  16.6313423  33.0826661
  16.6314438  33.0831607
  16.6315452  33.0836552
  16.6316467  33.0841496
  16.6317481  33.0846439
  16.6318495  33.0851381
  16.6319508  33.0856322
  16.6320522  33.0861261
  16.6321535  33.08662
  16.6322548  33.0871137
  16.632356  33.0876073
  16.6324573  33.0881008
  16.6325585  33.0885941
  16.6326597  33.0890874
  16.6327609  33.0895805
  16.632862  33.0900735
  16.6329632  33.0905665
  16.6330643  33.0910592
  16.6331654  33.0915519
  16.6332664  33.0920445
  16.6333674  33.0925369
  16.6334685  33.0930293
  16.6335694  33.0935215
  16.6336704  33.0940136
  16.6337713  33.0945056
  16.6338723  33.0949975
  16.6339732  33.0954893
  16.634074  33.0959809
  16.6341749  33.0964724
  16.6342757  33.0969639
  16.6343765  33.0974552
  16.6344773  33.0979464
  16.634578  33.0984375
  16.6346788  33.0989284
  16.6347795  33.0994193
  16.6348801  33.09991
  16.6349808  33.1004006
  16.6350814  33.1008912
  16.635182  33.1013816
  16.6352826  33.1018718
  16.6353832  33.102362
  16.6354837  33.1028521
  16.6355843  33.103342
  16.6356848  33.1038319
  16.6357852  33.1043216
  16.6358857  33.1048112
  16.6359861  33.1053007
  16.6360865  33.1057901
  16.6361869  33.1062793
  16.6362873  33.1067685
  16.6363876  33.1072575
  16.6364879  33.1077464
  16.6365882  33.1082353
  16.6366884  33.108724
  16.6367887  33.1092125
  16.6368889  33.109701
  16.6369891  33.1101894
  16.6370893  33.1106776
  16.6371894  33.1111658
  16.6372895  33.1116538
  16.6373897  33.1121417
  16.6374897  33.1126295
  16.6375898  33.1131172
  16.6376898  33.1136048
  16.6377898  33.1140922
  16.6378898  33.1145796
  16.6379898  33.1150668
  16.6380897  33.115554
  16.6381896  33.116041
  16.6382895  33.1165279
  16.6383894  33.1170147
  16.6384893  33.1175014
  16.6385891  33.1179879
  16.6386889  33.1184744
  16.6387887  33.1189607
  16.6388884  33.119447
  16.6389882  33.1199331
  16.6390879  33.1204191
  16.6391876  33.120905
  16.6392872  33.1213908
  16.6393869  33.1218765
  16.6394865  33.122362
  16.6395861  33.1228475
  16.6396857  33.1233328
  16.6397852  33.123818
  16.6398847  33.1243032
  16.6399842  33.1247882
  16.6400837  33.1252731
  16.6401832  33.1257578
  16.6402826  33.1262425
  16.640382  33.1267271
  16.6404814  33.1272115
  16.6405808  33.1276959
  16.6406802  33.1281801
  16.6407795  33.1286642
  16.6408788  33.1291482
  16.6409781  33.1296321
  16.6410773  33.1301159
  16.6411765  33.1305996
  16.6412758  33.1310832
  16.6413749  33.1315666
  16.6414741  33.13205
  16.6415733  33.1325332
  16.6416724  33.1330164
  16.6417715  33.1334994
  16.6418705  33.1339823
  16.6419696  33.1344651
  16.6420686  33.1349478
  16.6421676  33.1354303
  16.6422666  33.1359128
  16.6423656  33.1363952
  16.6424645  33.1368774
  16.6425634  33.1373595
  16.6426623  33.1378416
  16.6427612  33.1383235
  16.6428601  33.1388053
  16.6429589  33.139287
  16.6430577  33.1397686
  16.6431565  33.1402501
  16.6432552  33.1407314
  16.643354  33.1412127
  16.6434527  33.1416938
  16.6435514  33.1421749
  16.64365  33.1426558
  16.6437487  33.1431366
  16.6438473  33.1436174
  16.6439459  33.144098
  16.6440445  33.1445785
  16.6441431  33.1450588
  16.6442416  33.1455391
  16.6443401  33.1460193
  16.6444386  33.1464993
  16.6445371  33.1469793
  16.6446355  33.1474591
  16.6447339  33.1479389
  16.6448323  33.1484185
  16.6449307  33.148898
  16.6450291  33.1493774
  16.6451274  33.1498567
  16.6452257  33.1503359
  16.645324  33.150815
  16.6454223  33.151294
  16.6455205  33.1517728
  16.6456187  33.1522516
  16.6457169  33.1527302
  16.6458151  33.1532088
  16.6459133  33.1536872
  16.6460114  33.1541655
  16.6461095  33.1546438
  16.6462076  33.1551219
  16.6463057  33.1555999
  16.6464037  33.1560778
  16.6465018  33.1565555
  16.6465998  33.1570332
  16.6466977  33.1575108
  16.6467957  33.1579883
  16.6468936  33.1584656
  16.6469915  33.1589429
  16.6470894  33.15942
  16.6471873  33.159897
  16.6472851  33.160374
  16.647383  33.1608508
  16.6474808  33.1613275
  16.6475786  33.1618041
  16.6476763  33.1622806
  16.6477741  33.162757
  16.6478718  33.1632333
  16.6479695  33.1637094
  16.6480671  33.1641855
  16.6481648  33.1646615
  16.6482624  33.1651373
  16.64836  33.1656131
  16.6484576  33.1660887
  16.6485552  33.1665642
  16.6486527  33.1670396
  16.6487502  33.167515
  16.6488477  33.1679902
  16.6489452  33.1684653
  16.6490426  33.1689403
  16.6491401  33.1694152
  16.6492375  33.16989
  16.6493349  33.1703646
  16.6494322  33.1708392
  16.6495296  33.1713137
  16.6496269  33.171788
  16.6497242  33.1722623
  16.6498215  33.1727364
  16.6499187  33.1732105
  16.650016  33.1736844
  16.6501132  33.1741583
  16.6502104  33.174632
  16.6503075  33.1751056
  16.6504047  33.1755791
  16.6505018  33.1760525
  16.6505989  33.1765258
  16.650696  33.176999
  16.650793  33.1774721
  16.6508901  33.1779451
  16.6509871  33.178418
  16.6510841  33.1788907
  16.6511811  33.1793634
  16.651278  33.179836
  16.6513749  33.1803084
  16.6514719  33.1807808
  16.6515687  33.181253
  16.6516656  33.1817251
  16.6517624  33.1821972
  16.6518593  33.1826691
  16.6519561  33.1831409
  16.6520528  33.1836127
  16.6521496  33.1840843
  16.6522463  33.1845558
  16.6523431  33.1850272
  16.6524397  33.1854985
  16.6525364  33.1859697
  16.6526331  33.1864408
  16.6527297  33.1869117
  16.6528263  33.1873826
  16.6529229  33.1878534
  16.6530195  33.1883241
  16.653116  33.1887946
  16.6532125  33.1892651
  16.653309  33.1897355
  16.6534055  33.1902057
  16.6535019  33.1906759
  16.6535984  33.1911459
  16.6536948  33.1916158
  16.6537912  33.1920857
  16.6538876  33.1925554
  16.6539839  33.193025
  16.6540802  33.1934946
  16.6541765  33.193964
  16.6542728  33.1944333
  16.6543691  33.1949025
  16.6544653  33.1953716
  16.6545616  33.1958406
  16.6546578  33.1963095
  16.6547539  33.1967783
  16.6548501  33.197247
  16.6549462  33.1977156
  16.6550423  33.1981841
  16.6551384  33.1986524
  16.6552345  33.1991207
  16.6553306  33.1995889
  16.6554266  33.200057
  16.6555226  33.2005249
  16.6556186  33.2009928
  16.6557145  33.2014606
  16.6558105  33.2019282
  16.6559064  33.2023958
  16.6560023  33.2028632
  16.6560982  33.2033306
  16.6561941  33.2037978
  16.6562899  33.2042649
  16.6563857  33.204732
  16.6564815  33.2051989
  16.6565773  33.2056657
  16.656673  33.2061325
  16.6567688  33.2065991
  16.6568645  33.2070656
  16.6569602  33.207532
  16.6570559  33.2079984
  16.6571515  33.2084646
  16.6572471  33.2089307
  16.6573427  33.2093967
  16.6574383  33.2098626
  16.6575339  33.2103284
  16.6576294  33.2107941
  16.657725  33.2112597
  16.6578205  33.2117252
  16.6579159  33.2121906
  16.6580114  33.2126559
  16.6581068  33.2131211
  16.6582023  33.2135862
  16.6582977  33.2140512
  16.658393  33.214516
  16.6584884  33.2149808
  16.6585837  33.2154455
  16.658679  33.2159101
  16.6587743  33.2163746
  16.6588696  33.2168389
  16.6589648  33.2173032
  16.6590601  33.2177674
  16.6591553  33.2182314
  16.6592505  33.2186954
  16.6593456  33.2191593
  16.6594408  33.219623
  16.6595359  33.2200867
  16.659631  33.2205503
  16.6597261  33.2210137
  16.6598212  33.2214771
  16.6599162  33.2219403
  16.6600112  33.2224035
  16.6601062  33.2228665
  16.6602012  33.2233295
  16.6602962  33.2237923
  16.6603911  33.2242551
  16.660486  33.2247177
  16.6605809  33.2251803
  16.6606758  33.2256427
  16.6607706  33.2261051
  16.6608655  33.2265673
  16.6609603  33.2270295
  16.6610551  33.2274915
  16.6611499  33.2279535
  16.6612446  33.2284153
  16.6613393  33.2288771
  16.6614341  33.2293387
  16.6615287  33.2298002
  16.6616234  33.2302617
  16.6617181  33.230723
  16.6618127  33.2311843
  16.6619073  33.2316454
  16.6620019  33.2321064
  16.6620964  33.2325674
  16.662191  33.2330282
  16.6622855  33.2334889
  16.66238  33.2339496
  16.6624745  33.2344101
  16.662569  33.2348705
  16.6626634  33.2353309
  16.6627578  33.2357911
  16.6628522  33.2362513
  16.6629466  33.2367113
  16.663041  33.2371712
  16.6631353  33.2376311
  16.6632296  33.2380908
  16.6633239  33.2385504
  16.6634182  33.23901
  16.6635125  33.2394694
  16.6636067  33.2399288
  16.6637009  33.240388
  16.6637951  33.2408471
  16.6638893  33.2413062
  16.6639835  33.2417651
  16.6640776  33.2422239
  16.6641717  33.2426827
  16.6642658  33.2431413
  16.6643599  33.2435999
  16.6644539  33.2440583
  16.664548  33.2445167
  16.664642  33.2449749
  16.664736  33.245433
  16.6648299  33.2458911
  16.6649239  33.246349
  16.6650178  33.2468069
  16.6651117  33.2472646
  16.6652056  33.2477223
  16.6652995  33.2481798
  16.6653934  33.2486373
  16.6654872  33.2490946
  16.665581  33.2495519
  16.6656748  33.2500091
  16.6657686  33.2504661
  16.6658623  33.2509231
  16.665956  33.2513799
  16.6660497  33.2518367
  16.6661434  33.2522934
  16.6662371  33.2527499
  16.6663307  33.2532064
  16.6664244  33.2536628
  16.666518  33.254119
  16.6666116  33.2545752
  16.6667051  33.2550313
  16.6667987  33.2554872
  16.6668922  33.2559431
  16.6669857  33.2563989
  16.6670792  33.2568546
  16.6671727  33.2573102
  16.6672661  33.2577657
  16.6673595  33.258221
  16.667453  33.2586763
  16.6675463  33.2591315
  16.6676397  33.2595866
  16.6677331  33.2600416
  16.6678264  33.2604965
  16.6679197  33.2609513
  16.668013  33.261406
  16.6681062  33.2618606
  16.6681995  33.2623151
  16.6682927  33.2627695
  16.6683859  33.2632238
  16.6684791  33.2636781
  16.6685723  33.2641322
  16.6686654  33.2645862
  16.6687585  33.2650401
  16.6688516  33.2654939
  16.6689447  33.2659477
  16.6690378  33.2664013
  16.6691308  33.2668548
  16.6692239  33.2673083
  16.6693169  33.2677616
  16.6694099  33.2682148
  16.6695028  33.268668
  16.6695958  33.269121
  16.6696887  33.269574
  16.6697816  33.2700268
  16.6698745  33.2704796
  16.6699674  33.2709323
  16.6700602  33.2713848
  16.670153  33.2718373
  16.6702459  33.2722897
  16.6703386  33.2727419
  16.6704314  33.2731941
  16.6705242  33.2736462
  16.6706169  33.2740982
  16.6707096  33.2745501
  16.6708023  33.2750019
  16.670895  33.2754536
  16.6709876  33.2759052
  16.6710802  33.2763567
  16.6711728  33.2768081
  16.6712654  33.2772594
  16.671358  33.2777106
  16.6714506  33.2781617
  16.6715431  33.2786127
  16.6716356  33.2790637
  16.6717281  33.2795145
  16.6718206  33.2799652
  16.671913  33.2804159
  16.6720054  33.2808664
  16.6720979  33.2813169
  16.6721903  33.2817672
  16.6722826  33.2822175
  16.672375  33.2826676
  16.6724673  33.2831177
  16.6725596  33.2835676
  16.6726519  33.2840175
  16.6727442  33.2844673
  16.6728365  33.284917
  16.6729287  33.2853666
  16.6730209  33.2858161
  16.6731131  33.2862654
  16.6732053  33.2867147
  16.6732974  33.2871639
  16.6733896  33.2876131
  16.6734817  33.2880621
  16.6735738  33.288511
  16.6736659  33.2889598
  16.6737579  33.2894085
  16.67385  33.2898572
  16.673942  33.2903057
  16.674034  33.2907542
  16.674126  33.2912025
  16.6742179  33.2916508
  16.6743099  33.2920989
  16.6744018  33.292547
  16.6744937  33.2929949
  16.6745856  33.2934428
  16.6746775  33.2938906
  16.6747693  33.2943383
  16.6748611  33.2947859
  16.6749529  33.2952334
  16.6750447  33.2956808
  16.6751365  33.2961281
  16.6752283  33.2965753
  16.67532  33.2970224
  16.6754117  33.2974694
  16.6755034  33.2979164
  16.6755951  33.2983632
  16.6756867  33.2988099
  16.6757783  33.2992566
  16.67587  33.2997031
  16.6759615  33.3001496
  16.6760531  33.300596
  16.6761447  33.3010422
  16.6762362  33.3014884
  16.6763277  33.3019345
  16.6764192  33.3023805
  16.6765107  33.3028264
  16.6766022  33.3032722
  16.6766936  33.3037179
  16.676785  33.3041635
  16.6768764  33.304609
  16.6769678  33.3050544
  16.6770592  33.3054998
  16.6771505  33.305945
  16.6772418  33.3063901
  16.6773332  33.3068352
  16.6774244  33.3072801
  16.6775157  33.307725
  16.677607  33.3081698
  16.6776982  33.3086145
  16.6777894  33.309059
  16.6778806  33.3095035
  16.6779718  33.3099479
  16.6780629  33.3103922
  16.678154  33.3108364
  16.6782452  33.3112806
  16.6783362  33.3117246
  16.6784273  33.3121685
  16.6785184  33.3126123
  16.6786094  33.3130561
  16.6787004  33.3134997
  16.6787914  33.3139433
  16.6788824  33.3143868
  16.6789734  33.3148301
  16.6790643  33.3152734
  16.6791552  33.3157166
  16.6792461  33.3161597
  16.679337  33.3166027
  16.6794279  33.3170456
  16.6795187  33.3174884
  16.6796096  33.3179311
  16.6797004  33.3183738
  16.6797912  33.3188163
  16.6798819  33.3192588
  16.6799727  33.3197011
  16.6800634  33.3201434
  16.6801541  33.3205856
  16.6802448  33.3210276
  16.6803355  33.3214696
  16.6804262  33.3219115
  16.6805168  33.3223533
  16.6806074  33.322795
  16.680698  33.3232366
  16.6807886  33.3236782
  16.6808792  33.3241196
  16.6809697  33.3245609
  16.6810602  33.3250022
  16.6811507  33.3254433
  16.6812412  33.3258844
  16.6813317  33.3263254
  16.6814222  33.3267662
  16.6815126  33.327207
  16.681603  33.3276477
  16.6816934  33.3280883
  16.6817838  33.3285289
  16.6818741  33.3289693
  16.6819645  33.3294096
  16.6820548  33.3298498
  16.6821451  33.33029
  16.6822354  33.33073
  16.6823256  33.33117
  16.6824159  33.3316099
  16.6825061  33.3320497
  16.6825963  33.3324894
  16.6826865  33.332929
  16.6827766  33.3333685
  16.6828668  33.3338079
  16.6829569  33.3342472
  16.683047  33.3346864
  16.6831371  33.3351256
  16.6832272  33.3355646
  16.6833173  33.3360036
  16.6834073  33.3364425
  16.6834973  33.3368812
  16.6835873  33.3373199
  16.6836773  33.3377585
  16.6837673  33.338197
  16.6838572  33.3386355
  16.6839471  33.3390738
  16.684037  33.339512
  16.6841269  33.3399502
  16.6842168  33.3403882
  16.6843066  33.3408262
  16.6843965  33.341264
  16.6844863  33.3417018
  16.6845761  33.3421395
  16.6846659  33.3425771
  16.6847556  33.3430146
  16.6848454  33.3434521
  16.6849351  33.3438894
  16.6850248  33.3443266
  16.6851145  33.3447638
  16.6852041  33.3452008
  16.6852938  33.3456378
  16.6853834  33.3460747
  16.685473  33.3465115
  16.6855626  33.3469482
  16.6856522  33.3473848
  16.6857417  33.3478213
  16.6858313  33.3482577
  16.6859208  33.3486941
  16.6860103  33.3491303
  16.6860998  33.3495665
  16.6861892  33.3500025
  16.6862787  33.3504385
  16.6863681  33.3508744
  16.6864575  33.3513102
  16.6865469  33.3517459
  16.6866363  33.3521815
  16.6867256  33.3526171
  16.686815  33.3530525
  16.6869043  33.3534879
  16.6869936  33.3539231
  16.6870828  33.3543583
  16.6871721  33.3547934
  16.6872613  33.3552284
  16.6873506  33.3556633
  16.6874398  33.3560981
  16.687529  33.3565328
  16.6876181  33.3569674
  16.6877073  33.357402
  16.6877964  33.3578365
  16.6878855  33.3582708
  16.6879746  33.3587051
  16.6880637  33.3591393
  16.6881528  33.3595734
  16.6882418  33.3600074
  16.6883308  33.3604413
  16.6884198  33.3608752
  16.6885088  33.3613089
  16.6885978  33.3617426
  16.6886867  33.3621761
  16.6887757  33.3626096
  16.6888646  33.363043
  16.6889535  33.3634763
  16.6890423  33.3639095
  16.6891312  33.3643427
  16.68922  33.3647757
  16.6893089  33.3652086
  16.6893977  33.3656415
  16.6894864  33.3660743
  16.6895752  33.366507
  16.689664  33.3669395
  16.6897527  33.3673721
  16.6898414  33.3678045
  16.6899301  33.3682368
  16.6900188  33.368669
  16.6901074  33.3691012
  16.6901961  33.3695333
  16.6902847  33.3699652
  16.6903733  33.3703971
  16.6904619  33.3708289
  16.6905505  33.3712606
  16.690639  33.3716923
  16.6907275  33.3721238
  16.6908161  33.3725553
  16.6909046  33.3729866
  16.690993  33.3734179
  16.6910815  33.3738491
  16.6911699  33.3742802
  16.6912584  33.3747112
  16.6913468  33.3751421
  16.6914352  33.3755729
  16.6915235  33.3760037
  16.6916119  33.3764343
  16.6917002  33.3768649
  16.6917885  33.3772954
  16.6918768  33.3777258
  16.6919651  33.3781561
  16.6920534  33.3785863
  16.6921416  33.3790165
  16.6922298  33.3794465
  16.692318  33.3798765
  16.6924062  33.3803063
  16.6924944  33.3807361
  16.6925826  33.3811658
  16.6926707  33.3815954
  16.6927588  33.382025
  16.6928469  33.3824544
  16.692935  33.3828837
  16.6930231  33.383313
  16.6931111  33.3837422
  16.6931991  33.3841713
  16.6932872  33.3846003
  16.6933752  33.3850292
  16.6934631  33.385458
  16.6935511  33.3858867
  16.693639  33.3863154
  16.6937269  33.386744
  16.6938149  33.3871724
  16.6939027  33.3876008
  16.6939906  33.3880292
  16.6940785  33.3884574
  16.6941663  33.3888855
  16.6942541  33.3893136
  16.6943419  33.3897415
  16.6944297  33.3901694
  16.6945175  33.3905972
  16.6946052  33.3910249
  16.6946929  33.3914525
  16.6947806  33.39188
  16.6948683  33.3923075
  16.694956  33.3927348
  16.6950437  33.3931621
  16.6951313  33.3935893
  16.6952189  33.3940164
  16.6953065  33.3944434
  16.6953941  33.3948703
  16.6954817  33.3952972
  16.6955692  33.3957239
  16.6956568  33.3961506
  16.6957443  33.3965772
  16.6958318  33.3970036
  16.6959193  33.3974301
  16.6960067  33.3978564
  16.6960942  33.3982826
  16.6961816  33.3987088
  16.696269  33.3991348
  16.6963564  33.3995608
  16.6964438  33.3999867
  16.6965311  33.4004125
  16.6966185  33.4008382
  16.6967058  33.4012639
  16.6967931  33.4016894
  16.6968804  33.4021149
  16.6969676  33.4025403
  16.6970549  33.4029656
  16.6971421  33.4033908
  16.6972293  33.4038159
  16.6973165  33.404241
  16.6974037  33.4046659
  16.6974909  33.4050908
  16.697578  33.4055156
  16.6976652  33.4059403
  16.6977523  33.4063649
  16.6978394  33.4067894
  16.6979264  33.4072139
  16.6980135  33.4076382
  16.6981005  33.4080625
  16.6981876  33.4084867
  16.6982746  33.4089108
  16.6983616  33.4093348
  16.6984485  33.4097587
  16.6985355  33.4101826
  16.6986224  33.4106064
  16.6987093  33.41103
  16.6987963  33.4114536
  16.6988831  33.4118771
  16.69897  33.4123006
  16.6990569  33.4127239
  16.6991437  33.4131472
  16.6992305  33.4135703
  16.6993173  33.4139934
  16.6994041  33.4144164
  16.6994908  33.4148393
  16.6995776  33.4152622
  16.6996643  33.4156849
  16.699751  33.4161076
  16.6998377  33.4165302
  16.6999244  33.4169527
  16.7000111  33.4173751
  16.7000977  33.4177974
  16.7001843  33.4182197
  16.7002709  33.4186418
  16.7003575  33.4190639
  16.7004441  33.4194859
  16.7005307  33.4199078
  16.7006172  33.4203296
  16.7007037  33.4207513
  16.7007902  33.421173
  16.7008767  33.4215946
  16.7009632  33.4220161
  16.7010496  33.4224375
  16.7011361  33.4228588
  16.7012225  33.42328
  16.7013089  33.4237012
  16.7013953  33.4241222
  16.7014816  33.4245432
  16.701568  33.4249641
  16.7016543  33.4253849
  16.7017406  33.4258057
  16.7018269  33.4262263
  16.7019132  33.4266469
  16.7019995  33.4270674
  16.7020857  33.4274878
  16.702172  33.4279081
  16.7022582  33.4283283
  16.7023444  33.4287485
  16.7024305  33.4291685
  16.7025167  33.4295885
  16.7026028  33.4300084
  16.702689  33.4304282
  16.7027751  33.430848
  16.7028612  33.4312676
  16.7029472  33.4316872
  16.7030333  33.4321067
  16.7031193  33.4325261
  16.7032054  33.4329454
  16.7032914  33.4333646
  16.7033774  33.4337838
  16.7034633  33.4342028
  16.7035493  33.4346218
  16.7036352  33.4350407
  16.7037212  33.4354595
  16.7038071  33.4358783
  16.703893  33.4362969
  16.7039788  33.4367155
  16.7040647  33.437134
  16.7041505  33.4375524
  16.7042363  33.4379707
  16.7043221  33.438389
  16.7044079  33.4388071
  16.7044937  33.4392252
  16.7045794  33.4396432
  16.7046652  33.4400611
  16.7047509  33.4404789
  16.7048366  33.4408967
  16.7049223  33.4413143
  16.705008  33.4417319
  16.7050936  33.4421494
  16.7051792  33.4425668
  16.7052649  33.4429842
  16.7053505  33.4434014
  16.705436  33.4438186
  16.7055216  33.4442357
  16.7056072  33.4446527
  16.7056927  33.4450696
  16.7057782  33.4454864
  16.7058637  33.4459032
  16.7059492  33.4463199
  16.7060347  33.4467365
  16.7061201  33.447153
  16.7062055  33.4475694
  16.706291  33.4479858
  16.7063764  33.448402
  16.7064617  33.4488182
  16.7065471  33.4492343
  16.7066325  33.4496504
  16.7067178  33.4500663
  16.7068031  33.4504822
  16.7068884  33.4508979
  16.7069737  33.4513136
  16.7070589  33.4517292
  16.7071442  33.4521448
  16.7072294  33.4525602
  16.7073146  33.4529756
  16.7073998  33.4533909
  16.707485  33.4538061
  16.7075702  33.4542212
  16.7076553  33.4546363
  16.7077405  33.4550512
  16.7078256  33.4554661
  16.7079107  33.4558809
  16.7079957  33.4562956
  16.7080808  33.4567103
  16.7081659  33.4571248
  16.7082509  33.4575393
  16.7083359  33.4579537
  16.7084209  33.458368
  16.7085059  33.4587822
  16.7085908  33.4591964
  16.7086758  33.4596104
  16.7087607  33.4600244
  16.7088456  33.4604383
  16.7089305  33.4608522
  16.7090154  33.4612659
  16.7091003  33.4616796
  16.7091851  33.4620932
  16.70927  33.4625067
  16.7093548  33.4629201
  16.7094396  33.4633334
  16.7095244  33.4637467
  16.7096091  33.4641599
  16.7096939  33.464573
  16.7097786  33.464986
  16.7098633  33.4653989
  16.709948  33.4658118
  16.7100327  33.4662246
  16.7101174  33.4666373
  16.710202  33.4670499
  16.7102866  33.4674624
  16.7103713  33.4678749
  16.7104559  33.4682873
  16.7105404  33.4686996
  16.710625  33.4691118
  16.7107096  33.4695239
  16.7107941  33.469936
  16.7108786  33.4703479
  16.7109631  33.4707598
  16.7110476  33.4711716
  16.7111321  33.4715834
  16.7112165  33.471995
  16.711301  33.4724066
  16.7113854  33.4728181
  16.7114698  33.4732295
  16.7115542  33.4736409
  16.7116385  33.4740521
  16.7117229  33.4744633
  16.7118072  33.4748744
  16.7118915  33.4752854
  16.7119759  33.4756963
  16.7120601  33.4761072
  16.7121444  33.476518
  16.7122287  33.4769287
  16.7123129  33.4773393
  16.7123971  33.4777498
  16.7124813  33.4781603
  16.7125655  33.4785707
  16.7126497  33.478981
  16.7127339  33.4793912
  16.712818  33.4798013
  16.7129021  33.4802114
  16.7129862  33.4806214
  16.7130703  33.4810313
  16.7131544  33.4814411
  16.7132385  33.4818508
  16.7133225  33.4822605
  16.7134065  33.4826701
  16.7134905  33.4830796
  16.7135745  33.483489
  16.7136585  33.4838984
  16.7137425  33.4843076
  16.7138264  33.4847168
  16.7139104  33.4851259
  16.7139943  33.485535
  16.7140782  33.4859439
  16.714162  33.4863528
  16.7142459  33.4867616
  16.7143298  33.4871703
  16.7144136  33.4875789
  16.7144974  33.4879875
  16.7145812  33.488396
  16.714665  33.4888044
  16.7147488  33.4892127
  16.7148325  33.4896209
  16.7149162  33.4900291
  16.715  33.4904372
  16.7150837  33.4908452
  16.7151674  33.4912531
  16.715251  33.491661
  16.7153347  33.4920687
  16.7154183  33.4924764
  16.7155019  33.492884
  16.7155856  33.4932916
  16.7156691  33.493699
  16.7157527  33.4941064
  16.7158363  33.4945137
  16.7159198  33.4949209
  16.7160033  33.4953281
  16.7160869  33.4957351
  16.7161703  33.4961421
  16.7162538  33.496549
  16.7163373  33.4969559
  16.7164207  33.4973626
  16.7165042  33.4977693
  16.7165876  33.4981759
  16.716671  33.4985824
  16.7167544  33.4989888
  16.7168377  33.4993952
  16.7169211  33.4998015
  16.7170044  33.5002077
  16.7170877  33.5006138
  16.717171  33.5010199
  16.7172543  33.5014258
  16.7173376  33.5018317
  16.7174208  33.5022376
  16.7175041  33.5026433
  16.7175873  33.503049
  16.7176705  33.5034545
  16.7177537  33.5038601
  16.7178369  33.5042655
  16.71792  33.5046708
  16.7180032  33.5050761
  16.7180863  33.5054813
  16.7181694  33.5058864
  16.7182525  33.5062915
  16.7183356  33.5066964
  16.7184186  33.5071013
  16.7185017  33.5075061
  16.7185847  33.5079108
  16.7186677  33.5083155
  16.7187507  33.5087201
  16.7188337  33.5091246
  16.7189167  33.509529
  16.7189996  33.5099333
  16.7190826  33.5103376
  16.7191655  33.5107418
  16.7192484  33.5111459
  16.7193313  33.51155
  16.7194142  33.5119539
  16.719497  33.5123578
  16.7195799  33.5127616
  16.7196627  33.5131653
  16.7197455  33.513569
  16.7198283  33.5139726
  16.7199111  33.5143761
  16.7199938  33.5147795
  16.7200766  33.5151828
  16.7201593  33.5155861
  16.720242  33.5159893
  16.7203247  33.5163924
  16.7204074  33.5167954
  16.7204901  33.5171984
  16.7205727  33.5176013
  16.7206554  33.5180041
  16.720738  33.5184068
  16.7208206  33.5188095
  16.7209032  33.519212
  16.7209857  33.5196145
  16.7210683  33.520017
  16.7211508  33.5204193
  16.7212334  33.5208216
  16.7213159  33.5212238
  16.7213984  33.5216259
  16.7214809  33.5220279
  16.7215633  33.5224299
  16.7216458  33.5228318
  16.7217282  33.5232336
  16.7218106  33.5236353
  16.721893  33.524037
  16.7219754  33.5244386
  16.7220578  33.5248401
  16.7221401  33.5252415
  16.7222225  33.5256429
  16.7223048  33.5260442
  16.7223871  33.5264454
  16.7224694  33.5268465
  16.7225517  33.5272475
  16.7226339  33.5276485
  16.7227162  33.5280494
  16.7227984  33.5284502
  16.7228806  33.528851
  16.7229628  33.5292517
  16.723045  33.5296523
  16.7231272  33.5300528
  16.7232093  33.5304532
  16.7232914  33.5308536
  16.7233736  33.5312539
  16.7234557  33.5316541
  16.7235378  33.5320543
  16.7236198  33.5324543
  16.7237019  33.5328543
  16.7237839  33.5332542
  16.723866  33.5336541
  16.723948  33.5340538
  16.72403  33.5344535
  16.724112  33.5348531
  16.7241939  33.5352527
  16.7242759  33.5356521
  16.7243578  33.5360515
  16.7244397  33.5364508
  16.7245216  33.5368501
  16.7246035  33.5372492
  16.7246854  33.5376483
  16.7247672  33.5380473
  16.7248491  33.5384463
  16.7249309  33.5388451
  16.7250127  33.5392439
  16.7250945  33.5396426
  16.7251763  33.5400413
  16.7252581  33.5404398
  16.7253398  33.5408383
  16.7254216  33.5412367
  16.7255033  33.5416351
  16.725585  33.5420333
  16.7256667  33.5424315
  16.7257483  33.5428296
  16.72583  33.5432277
  16.7259116  33.5436256
  16.7259933  33.5440235
  16.7260749  33.5444213
  16.7261565  33.5448191
  16.726238  33.5452167
  16.7263196  33.5456143
  16.7264012  33.5460118
  16.7264827  33.5464093
  16.7265642  33.5468066
  16.7266457  33.5472039
  16.7267272  33.5476011
  16.7268087  33.5479983
  16.7268901  33.5483953
  16.7269716  33.5487923
  16.727053  33.5491893
  16.7271344  33.5495861
  16.7272158  33.5499829
  16.7272972  33.5503796
  16.7273786  33.5507762
  16.7274599  33.5511727
  16.7275413  33.5515692
  16.7276226  33.5519656
  16.7277039  33.5523619
  16.7277852  33.5527582
  16.7278664  33.5531543
  16.7279477  33.5535504
  16.728029  33.5539465
  16.7281102  33.5543424
  16.7281914  33.5547383
  16.7282726  33.5551341
  16.7283538  33.5555298
  16.728435  33.5559255
  16.7285161  33.5563211
  16.7285972  33.5567166
  16.7286784  33.557112
  16.7287595  33.5575074
  16.7288406  33.5579027
  16.7289216  33.5582979
  16.7290027  33.558693
  16.7290838  33.5590881
  16.7291648  33.5594831
  16.7292458  33.559878
  16.7293268  33.5602728
  16.7294078  33.5606676
  16.7294888  33.5610623
  16.7295697  33.5614569
  16.7296507  33.5618515
  16.7297316  33.562246
  16.7298125  33.5626404
  16.7298934  33.5630347
  16.7299743  33.563429
  16.7300552  33.5638231
  16.730136  33.5642173
  16.7302168  33.5646113
  16.7302977  33.5650053
  16.7303785  33.5653991
  16.7304593  33.565793
  16.73054  33.5661867
  16.7306208  33.5665804
  16.7307015  33.566974
  16.7307823  33.5673675
  16.730863  33.567761
  16.7309437  33.5681543
  16.7310244  33.5685476
  16.7311051  33.5689409
  16.7311857  33.569334
  16.7312663  33.5697271
  16.731347  33.5701201
  16.7314276  33.5705131
  16.7315082  33.5709059
  16.7315888  33.5712987
  16.7316693  33.5716915
  16.7317499  33.5720841
  16.7318304  33.5724767
  16.7319109  33.5728692
  16.7319914  33.5732616
  16.7320719  33.573654
  16.7321524  33.5740463
  16.7322329  33.5744385
  16.7323133  33.5748306
  16.7323938  33.5752227
  16.7324742  33.5756147
  16.7325546  33.5760066
  16.732635  33.5763984
  16.7327153  33.5767902
  16.7327957  33.5771819
  16.732876  33.5775736
  16.7329564  33.5779651
  16.7330367  33.5783566
  16.733117  33.578748
  16.7331973  33.5791394
  16.7332775  33.5795306
  16.7333578  33.5799218
  16.733438  33.580313
  16.7335183  33.580704
  16.7335985  33.581095
  16.7336787  33.5814859
  16.7337588  33.5818767
  16.733839  33.5822675
  16.7339192  33.5826582
  16.7339993  33.5830488
  16.7340794  33.5834394
  16.7341595  33.5838298
  16.7342396  33.5842203
  16.7343197  33.5846106
  16.7343997  33.5850008
  16.7344798  33.585391
  16.7345598  33.5857812
  16.7346398  33.5861712
  16.7347198  33.5865612
  16.7347998  33.5869511
  16.7348798  33.5873409
  16.7349598  33.5877307
  16.7350397  33.5881204
  16.7351196  33.58851
  16.7351995  33.5888995
  16.7352794  33.589289
  16.7353593  33.5896784
  16.7354392  33.5900677
  16.7355191  33.590457
  16.7355989  33.5908462
  16.7356787  33.5912353
  16.7357585  33.5916243
  16.7358383  33.5920133
  16.7359181  33.5924022
  16.7359979  33.592791
  16.7360776  33.5931798
  16.7361574  33.5935684
  16.7362371  33.5939571
  16.7363168  33.5943456
  16.7363965  33.5947341
  16.7364762  33.5951225
  16.7365558  33.5955108
  16.7366355  33.5958991
  16.7367151  33.5962872
  16.7367948  33.5966754
  16.7368744  33.5970634
  16.736954  33.5974514
  16.7370335  33.5978393
  16.7371131  33.5982271
  16.7371926  33.5986149
  16.7372722  33.5990026
  16.7373517  33.5993902
  16.7374312  33.5997777
  16.7375107  33.6001652
  16.7375902  33.6005526
  16.7376696  33.6009399
  16.7377491  33.6013272
  16.7378285  33.6017144
  16.7379079  33.6021015
  16.7379873  33.6024886
  16.7380667  33.6028756
  16.7381461  33.6032625
  16.7382254  33.6036493
  16.7383048  33.6040361
  16.7383841  33.6044228
  16.7384634  33.6048094
  16.7385427  33.605196
  16.738622  33.6055824
  16.7387013  33.6059689
  16.7387806  33.6063552
  16.7388598  33.6067415
  16.738939  33.6071277
  16.7390182  33.6075138
  16.7390974  33.6078999
  16.7391766  33.6082859
  16.7392558  33.6086718
  16.739335  33.6090576
  16.7394141  33.6094434
  16.7394932  33.6098291
  16.7395723  33.6102148
  16.7396514  33.6106004
  16.7397305  33.6109859
  16.7398096  33.6113713
  16.7398887  33.6117566
  16.7399677  33.6121419
  16.7400467  33.6125272
  16.7401257  33.6129123
  16.7402047  33.6132974
  16.7402837  33.6136824
  16.7403627  33.6140673
  16.7404416  33.6144522
  16.7405206  33.614837
  16.7405995  33.6152217
  16.7406784  33.6156064
  16.7407573  33.615991
  16.7408362  33.6163755
  16.7409151  33.61676
  16.7409939  33.6171443
  16.7410728  33.6175287
  16.7411516  33.6179129
  16.7412304  33.6182971
  16.7413092  33.6186812
  16.741388  33.6190652
  16.7414668  33.6194492
  16.7415455  33.6198331
  16.7416243  33.6202169
  16.741703  33.6206006
  16.7417817  33.6209843
  16.7418604  33.6213679
  16.7419391  33.6217515
  16.7420177  33.622135
  16.7420964  33.6225184
  16.742175  33.6229017
  16.7422537  33.623285
  16.7423323  33.6236682
  16.7424109  33.6240513
  16.7424895  33.6244344
  16.742568  33.6248174
  16.7426466  33.6252003
  16.7427251  33.6255831
  16.7428037  33.6259659
  16.7428822  33.6263486
  16.7429607  33.6267313
  16.7430392  33.6271139
  16.7431176  33.6274964
  16.7431961  33.6278788
  16.7432745  33.6282612
  16.743353  33.6286435
  16.7434314  33.6290257
  16.7435098  33.6294079
  16.7435882  33.62979
  16.7436665  33.630172
  16.7437449  33.6305539
  16.7438232  33.6309358
  16.7439016  33.6313176
  16.7439799  33.6316994
  16.7440582  33.6320811
  16.7441365  33.6324627
  16.7442147  33.6328442
  16.744293  33.6332257
  16.7443712  33.6336071
  16.7444495  33.6339884
  16.7445277  33.6343697
  16.7446059  33.6347509
  16.7446841  33.635132
  16.7447622  33.6355131
  16.7448404  33.6358941
  16.7449185  33.636275
  16.7449967  33.6366559
  16.7450748  33.6370366
  16.7451529  33.6374174
  16.745231  33.637798
  16.7453091  33.6381786
  16.7453871  33.6385591
  16.7454652  33.6389396
  16.7455432  33.6393199
  16.7456212  33.6397002
  16.7456992  33.6400805
  16.7457772  33.6404607
  16.7458552  33.6408408
  16.7459332  33.6412208
  16.7460111  33.6416008
  16.746089  33.6419807
  16.746167  33.6423605
  16.7462449  33.6427403
  16.7463228  33.64312
  16.7464006  33.6434996
  16.7464785  33.6438791
  16.7465564  33.6442586
  16.7466342  33.644638
  16.746712  33.6450174
  16.7467898  33.6453967
  16.7468676  33.6457759
  16.7469454  33.6461551
  16.7470232  33.6465341
  16.7471009  33.6469132
  16.7471787  33.6472921
  16.7472564  33.647671
  16.7473341  33.6480498
  16.7474118  33.6484285
  16.7474895  33.6488072
  16.7475672  33.6491858
  16.7476448  33.6495644
  16.7477225  33.6499428
  16.7478001  33.6503212
  16.7478777  33.6506996
  16.7479553  33.6510779
  16.7480329  33.6514561
  16.7481105  33.6518342
  16.748188  33.6522123
  16.7482656  33.6525903
  16.7483431  33.6529682
  16.7484206  33.6533461
  16.7484981  33.6537239
  16.7485756  33.6541016
  16.7486531  33.6544793
  16.7487306  33.6548569
  16.748808  33.6552344
  16.7488854  33.6556118
  16.7489629  33.6559892
  16.7490403  33.6563666
  16.7491177  33.6567438
  16.749195  33.657121
  16.7492724  33.6574981
  16.7493498  33.6578752
  16.7494271  33.6582522
  16.7495044  33.6586291
  16.7495817  33.659006
  16.749659  33.6593828
  16.7497363  33.6597595
  16.7498136  33.6601361
  16.7498908  33.6605127
  16.7499681  33.6608893
  16.7500453  33.6612657
  16.7501225  33.6616421
  16.7501997  33.6620184
  16.7502769  33.6623947
  16.7503541  33.6627709
  16.7504312  33.663147
  16.7505084  33.663523
  16.7505855  33.663899
  16.7506626  33.6642749
  16.7507398  33.6646508
  16.7508168  33.6650266
  16.7508939  33.6654023
  16.750971  33.665778
  16.751048  33.6661535
  16.7511251  33.6665291
  16.7512021  33.6669045
  16.7512791  33.6672799
  16.7513561  33.6676552
  16.7514331  33.6680305
  16.7515101  33.6684057
  16.751587  33.6687808
  16.7516639  33.6691558
  16.7517409  33.6695308
  16.7518178  33.6699058
  16.7518947  33.6702806
  16.7519716  33.6706554
  16.7520484  33.6710301
  16.7521253  33.6714048
  16.7522022  33.6717794
  16.752279  33.6721539
  16.7523558  33.6725283
  16.7524326  33.6729027
  16.7525094  33.6732771
  16.7525862  33.6736513
  16.7526629  33.6740255
  16.7527397  33.6743996
  16.7528164  33.6747737
  16.7528932  33.6751477
  16.7529699  33.6755216
  16.7530466  33.6758955
  16.7531232  33.6762693
  16.7531999  33.676643
  16.7532766  33.6770167
  16.7533532  33.6773903
  16.7534298  33.6777638
  16.7535065  33.6781373
  16.7535831  33.6785107
  16.7536596  33.678884
  16.7537362  33.6792573
  16.7538128  33.6796305
  16.7538893  33.6800036
  16.7539659  33.6803767
  16.7540424  33.6807497
  16.7541189  33.6811227
  16.7541954  33.6814955
  16.7542719  33.6818683
  16.7543483  33.6822411
  16.7544248  33.6826138
  16.7545012  33.6829864
  16.7545777  33.6833589
  16.7546541  33.6837314
  16.7547305  33.6841038
  16.7548069  33.6844762
  16.7548832  33.6848485
  16.7549596  33.6852207
  16.7550359  33.6855928
  16.7551123  33.6859649
  16.7551886  33.686337
  16.7552649  33.6867089
  16.7553412  33.6870808
  16.7554175  33.6874526
  16.7554937  33.6878244
  16.75557  33.6881961
  16.7556462  33.6885677
  16.7557224  33.6889393
  16.7557987  33.6893108
  16.7558749  33.6896822
  16.755951  33.6900536
  16.7560272  33.6904249
  16.7561034  33.6907961
  16.7561795  33.6911673
  16.7562556  33.6915384
  16.7563318  33.6919095
  16.7564079  33.6922805
  16.756484  33.6926514
  16.75656  33.6930222
  16.7566361  33.693393
  16.7567122  33.6937637
  16.7567882  33.6941344
  16.7568642  33.694505
  16.7569402  33.6948755
  16.7570162  33.695246
  16.7570922  33.6956164
  16.7571682  33.6959867
  16.7572442  33.696357
  16.7573201  33.6967272
  16.757396  33.6970973
  16.7574719  33.6974674
  16.7575479  33.6978374
  16.7576237  33.6982073
  16.7576996  33.6985772
  16.7577755  33.698947
  16.7578513  33.6993168
  16.7579272  33.6996865
  16.758003  33.7000561
  16.7580788  33.7004256
  16.7581546  33.7007951
  16.7582304  33.7011646
  16.7583062  33.7015339
  16.7583819  33.7019032
  16.7584577  33.7022725
  16.7585334  33.7026416
  16.7586091  33.7030107
  16.7586848  33.7033798
  16.7587605  33.7037488
  16.7588362  33.7041177
  16.7589119  33.7044865
  16.7589875  33.7048553
  16.7590632  33.705224
  16.7591388  33.7055927
  16.7592144  33.7059613
  16.75929  33.7063298
  16.7593656  33.7066983
  16.7594412  33.7070667
  16.7595168  33.707435
  16.7595923  33.7078033
  16.7596678  33.7081715
  16.7597434  33.7085396
  16.7598189  33.7089077
  16.7598944  33.7092757
  16.7599699  33.7096437
  16.7600453  33.7100116
  16.7601208  33.7103794
  16.7601962  33.7107471
  16.7602717  33.7111148
  16.7603471  33.7114825
  16.7604225  33.71185
  16.7604979  33.7122175
  16.7605733  33.712585
  16.7606486  33.7129524
  16.760724  33.7133197
  16.7607993  33.7136869
  16.7608746  33.7140541
  16.76095  33.7144212
  16.7610253  33.7147883
  16.7611005  33.7151553
  16.7611758  33.7155222
  16.7612511  33.7158891
  16.7613263  33.7162559
  16.7614016  33.7166226
  16.7614768  33.7169893
  16.761552  33.7173559
  16.7616272  33.7177225
  16.7617024  33.718089
  16.7617775  33.7184554
  16.7618527  33.7188217
  16.7619278  33.719188
  16.762003  33.7195543
  16.7620781  33.7199204
  16.7621532  33.7202865
  16.7622283  33.7206526
  16.7623034  33.7210186
  16.7623784  33.7213845
  16.7624535  33.7217503
  16.7625285  33.7221161
  16.7626035  33.7224819
  16.7626786  33.7228475
  16.7627536  33.7232131
  16.7628286  33.7235787
  16.7629035  33.7239441
  16.7629785  33.7243096
  16.7630534  33.7246749
  16.7631284  33.7250402
  16.7632033  33.7254054
  16.7632782  33.7257706
  16.7633531  33.7261357
  16.763428  33.7265007
  16.7635029  33.7268657
  16.7635777  33.7272306
  16.7636526  33.7275954
  16.7637274  33.7279602
  16.7638022  33.7283249
  16.763877  33.7286896
  16.7639518  33.7290542
  16.7640266  33.7294187
  16.7641014  33.7297832
  16.7641761  33.7301476
  16.7642509  33.7305119
  16.7643256  33.7308762
  16.7644003  33.7312404
  16.764475  33.7316046
  16.7645497  33.7319687
  16.7646244  33.7323327
  16.7646991  33.7326967
  16.7647737  33.7330606
  16.7648484  33.7334244
  16.764923  33.7337882
  16.7649976  33.7341519
  16.7650722  33.7345156
  16.7651468  33.7348792
  16.7652214  33.7352427
  16.7652959  33.7356062
  16.7653705  33.7359696
  16.765445  33.7363329
  16.7655195  33.7366962
  16.7655941  33.7370594
  16.7656686  33.7374226
  16.765743  33.7377857
  16.7658175  33.7381487
  16.765892  33.7385117
  16.7659664  33.7388746
  16.7660409  33.7392374
  16.7661153  33.7396002
  16.7661897  33.7399629
  16.7662641  33.7403256
  16.7663385  33.7406882
  16.7664128  33.7410507
  16.7664872  33.7414132
  16.7665616  33.7417756
  16.7666359  33.7421379
  16.7667102  33.7425002
  16.7667845  33.7428624
  16.7668588  33.7432246
  16.7669331  33.7435867
  16.7670074  33.7439487
  16.7670816  33.7443107
  16.7671559  33.7446726
  16.7672301  33.7450345
  16.7673043  33.7453963
  16.7673785  33.745758
  16.7674527  33.7461197
  16.7675269  33.7464813
  16.7676011  33.7468428
  16.7676752  33.7472043
  16.7677494  33.7475657
  16.7678235  33.7479271
  16.7678976  33.7482884
  16.7679717  33.7486496
  16.7680458  33.7490108
  16.7681199  33.7493719
  16.768194  33.749733
  16.768268  33.7500939
  16.7683421  33.7504549
  16.7684161  33.7508157
  16.7684901  33.7511765
  16.7685641  33.7515373
  16.7686381  33.751898
  16.7687121  33.7522586
  16.768786  33.7526191
  16.76886  33.7529796
  16.7689339  33.7533401
  16.7690079  33.7537005
  16.7690818  33.7540608
  16.7691557  33.754421
  16.7692296  33.7547812
  16.7693035  33.7551413
  16.7693773  33.7555014
  16.7694512  33.7558614
  16.769525  33.7562214
  16.7695988  33.7565812
  16.7696727  33.7569411
  16.7697465  33.7573008
  16.7698203  33.7576605
  16.769894  33.7580202
  16.7699678  33.7583798
  16.7700416  33.7587393
  16.7701153  33.7590987
  16.770189  33.7594581
  16.7702627  33.7598175
  16.7703364  33.7601767
  16.7704101  33.7605359
  16.7704838  33.7608951
  16.7705575  33.7612542
  16.7706311  33.7616132
  16.7707048  33.7619722
  16.7707784  33.7623311
  16.770852  33.7626899
  16.7709256  33.7630487
  16.7709992  33.7634075
  16.7710728  33.7637661
  16.7711463  33.7641247
  16.7712199  33.7644833
  16.7712934  33.7648418
  16.771367  33.7652002
  16.7714405  33.7655585
  16.771514  33.7659168
  16.7715875  33.7662751
  16.771661  33.7666333
  16.7717344  33.7669914
  16.7718079  33.7673494
  16.7718813  33.7677074
  16.7719547  33.7680654
  16.7720282  33.7684233
  16.7721016  33.7687811
  16.772175  33.7691388
  16.7722483  33.7694965
  16.7723217  33.7698542
  16.7723951  33.7702117
  16.7724684  33.7705693
  16.7725417  33.7709267
  16.772615  33.7712841
  16.7726884  33.7716414
  16.7727616  33.7719987
  16.7728349  33.7723559
  16.7729082  33.7727131
  16.7729815  33.7730702
  16.7730547  33.7734272
  16.7731279  33.7737842
  16.7732011  33.7741411
  16.7732743  33.774498
  16.7733475  33.7748547
  16.7734207  33.7752115
  16.7734939  33.7755682
  16.773567  33.7759248
  16.7736402  33.7762813
  16.7737133  33.7766378
  16.7737864  33.7769942
  16.7738596  33.7773506
  16.7739326  33.7777069
  16.7740057  33.7780632
  16.7740788  33.7784194
  16.7741519  33.7787755
  16.7742249  33.7791316
  16.7742979  33.7794876
  16.774371  33.7798435
  16.774444  33.7801994
  16.774517  33.7805553
  16.77459  33.780911
  16.7746629  33.7812668
  16.7747359  33.7816224
  16.7748088  33.781978
  16.7748818  33.7823335
  16.7749547  33.782689
  16.7750276  33.7830444
  16.7751005  33.7833998
  16.7751734  33.7837551
  16.7752463  33.7841103
  16.7753191  33.7844655
  16.775392  33.7848206
  16.7754648  33.7851757
  16.7755376  33.7855307
  16.7756104  33.7858856
  16.7756832  33.7862405
  16.775756  33.7865953
  16.7758288  33.7869501
  16.7759016  33.7873048
  16.7759743  33.7876594
  16.7760471  33.788014
  16.7761198  33.7883685
  16.7761925  33.788723
  16.7762652  33.7890774
  16.7763379  33.7894317
  16.7764106  33.789786
  16.7764833  33.7901402
  16.7765559  33.7904944
  16.7766286  33.7908485
  16.7767012  33.7912026
  16.7767738  33.7915565
  16.7768464  33.7919105
  16.776919  33.7922643
  16.7769916  33.7926182
  16.7770642  33.7929719
  16.7771367  33.7933256
  16.7772093  33.7936792
  16.7772818  33.7940328
  16.7773543  33.7943863
  16.7774268  33.7947398
  16.7774993  33.7950932
  16.7775718  33.7954465
  16.7776443  33.7957998
  16.7777167  33.796153
  16.7777892  33.7965062
  16.7778616  33.7968593
  16.777934  33.7972123
  16.7780065  33.7975653
  16.7780789  33.7979183
  16.7781513  33.7982711
  16.7782236  33.7986239
  16.778296  33.7989767
  16.7783683  33.7993294
  16.7784407  33.799682
  16.778513  33.8000346
  16.7785853  33.8003871
  16.7786576  33.8007396
  16.7787299  33.801092
  16.7788022  33.8014443
  16.7788745  33.8017966
  16.7789467  33.8021488
  16.779019  33.802501
  16.7790912  33.8028531
  16.7791634  33.8032051
  16.7792356  33.8035571
  16.7793078  33.803909
  16.77938  33.8042609
  16.7794522  33.8046127
  16.7795243  33.8049645
  16.7795965  33.8053162
  16.7796686  33.8056678
  16.7797408  33.8060194
  16.7798129  33.8063709
  16.779885  33.8067224
  16.7799571  33.8070738
  16.7800291  33.8074251
  16.7801012  33.8077764
  16.7801732  33.8081276
  16.7802453  33.8084788
  16.7803173  33.8088299
  16.7803893  33.809181
  16.7804613  33.809532
  16.7805333  33.8098829
  16.7806053  33.8102338
  16.7806773  33.8105846
  16.7807492  33.8109354
  16.7808212  33.8112861
  16.7808931  33.8116367
  16.780965  33.8119873
  16.7810369  33.8123379
  16.7811088  33.8126883
  16.7811807  33.8130388
  16.7812526  33.8133891
  16.7813245  33.8137394
  16.7813963  33.8140897
  16.7814681  33.8144398
  16.78154  33.81479
  16.7816118  33.81514
  16.7816836  33.81549
  16.7817554  33.81584
  16.7818272  33.8161899
  16.7818989  33.8165397
  16.7819707  33.8168895
  16.7820424  33.8172392
  16.7821141  33.8175889
  16.7821859  33.8179385
  16.7822576  33.8182881
  16.7823293  33.8186375
  16.782401  33.818987
  16.7824726  33.8193364
  16.7825443  33.8196857
  16.7826159  33.8200349
  16.7826876  33.8203841
  16.7827592  33.8207333
  16.7828308  33.8210824
  16.7829024  33.8214314
  16.782974  33.8217804
  16.7830456  33.8221293
  16.7831171  33.8224781
  16.7831887  33.8228269
  16.7832602  33.8231757
  16.7833318  33.8235244
  16.7834033  33.823873
  16.7834748  33.8242216
  16.7835463  33.8245701
  16.7836178  33.8249185
  16.7836892  33.8252669
  16.7837607  33.8256153
  16.7838321  33.8259636
  16.7839036  33.8263118
  16.783975  33.82666
  16.7840464  33.8270081
  16.7841178  33.8273561
  16.7841892  33.8277041
  16.7842606  33.8280521
  16.7843319  33.8283999
  16.7844033  33.8287478
  16.7844746  33.8290955
  16.784546  33.8294433
  16.7846173  33.8297909
  16.7846886  33.8301385
  16.7847599  33.830486
  16.7848312  33.8308335
  16.7849024  33.831181
  16.7849737  33.8315283
  16.785045  33.8318756
  16.7851162  33.8322229
  16.7851874  33.8325701
  16.7852586  33.8329172
  16.7853298  33.8332643
  16.785401  33.8336113
  16.7854722  33.8339583
  16.7855434  33.8343052
  16.7856145  33.8346521
  16.7856857  33.8349989
  16.7857568  33.8353456
  16.7858279  33.8356923
  16.785899  33.836039
  16.7859701  33.8363855
  16.7860412  33.836732
  16.7861123  33.8370785
  16.7861833  33.8374249
  16.7862544  33.8377713
  16.7863254  33.8381175
  16.7863965  33.8384638
  16.7864675  33.83881
  16.7865385  33.8391561
  16.7866095  33.8395021
  16.7866805  33.8398481
  16.7867514  33.8401941
  16.7868224  33.84054
  16.7868933  33.8408858
  16.7869643  33.8412316
  16.7870352  33.8415773
  16.7871061  33.841923
  16.787177  33.8422686
  16.7872479  33.8426142
  16.7873188  33.8429597
  16.7873896  33.8433051
  16.7874605  33.8436505
  16.7875313  33.8439958
  16.7876021  33.8443411
  16.787673  33.8446863
  16.7877438  33.8450315
  16.7878146  33.8453766
  16.7878854  33.8457216
  16.7879561  33.8460666
  16.7880269  33.8464116
  16.7880976  33.8467565
  16.7881684  33.8471013
  16.7882391  33.847446
  16.7883098  33.8477908
  16.7883805  33.8481354
  16.7884512  33.84848
  16.7885219  33.8488246
  16.7885926  33.849169
  16.7886632  33.8495135
  16.7887339  33.8498579
  16.7888045  33.8502022
  16.7888751  33.8505464
  16.7889457  33.8508906
  16.7890163  33.8512348
  16.7890869  33.8515789
  16.7891575  33.8519229
  16.7892281  33.8522669
  16.7892986  33.8526108
  16.7893692  33.8529547
  16.7894397  33.8532985
  16.7895102  33.8536423
  16.7895807  33.853986
  16.7896512  33.8543296
  16.7897217  33.8546732
  16.7897922  33.8550168
  16.7898626  33.8553603
  16.7899331  33.8557037
  16.7900035  33.8560471
  16.7900739  33.8563904
  16.7901444  33.8567336
  16.7902148  33.8570768
  16.7902852  33.85742
  16.7903555  33.8577631
  16.7904259  33.8581061
  16.7904963  33.8584491
  16.7905666  33.858792
  16.790637  33.8591349
  16.7907073  33.8594777
  16.7907776  33.8598205
  16.7908479  33.8601632
  16.7909182  33.8605058
  16.7909885  33.8608484
  16.7910587  33.8611909
  16.791129  33.8615334
  16.7911992  33.8618759
  16.7912695  33.8622182
  16.7913397  33.8625605
  16.7914099  33.8629028
  16.7914801  33.863245
  16.7915503  33.8635872
  16.7916205  33.8639293
  16.7916906  33.8642713
  16.7917608  33.8646133
  16.7918309  33.8649552
  16.7919011  33.8652971
  16.7919712  33.8656389
  16.7920413  33.8659807
  16.7921114  33.8663224
  16.7921815  33.866664
  16.7922516  33.8670056
  16.7923216  33.8673472
  16.7923917  33.8676887
  16.7924617  33.8680301
  16.7925318  33.8683715
  16.7926018  33.8687128
  16.7926718  33.8690541
  16.7927418  33.8693953
  16.7928118  33.8697364
  16.7928817  33.8700775
  16.7929517  33.8704186
  16.7930217  33.8707596
  16.7930916  33.8711005
  16.7931615  33.8714414
  16.7932314  33.8717822
  16.7933014  33.872123
  16.7933712  33.8724637
  16.7934411  33.8728044
  16.793511  33.873145
  16.7935809  33.8734855
  16.7936507  33.873826
  16.7937206  33.8741665
  16.7937904  33.8745069
  16.7938602  33.8748472
  16.79393  33.8751875
  16.7939998  33.8755277
  16.7940696  33.8758679
  16.7941394  33.876208
  16.7942091  33.8765481
  16.7942789  33.8768881
  16.7943486  33.877228
  16.7944183  33.8775679
  16.794488  33.8779078
  16.7945578  33.8782476
  16.7946274  33.8785873
  16.7946971  33.878927
  16.7947668  33.8792666
  16.7948365  33.8796062
  16.7949061  33.8799457
  16.7949757  33.8802852
  16.7950454  33.8806246
  16.795115  33.8809639
  16.7951846  33.8813032
  16.7952542  33.8816425
  16.7953238  33.8819817
  16.7953933  33.8823208
  16.7954629  33.8826599
  16.7955324  33.8829989
  16.795602  33.8833379
  16.7956715  33.8836768
  16.795741  33.8840157
  16.7958105  33.8843545
  16.79588  33.8846932
  16.7959495  33.8850319
  16.796019  33.8853706
  16.7960884  33.8857092
  16.7961579  33.8860477
  16.7962273  33.8863862
  16.7962967  33.8867246
  16.7963662  33.887063
  16.7964356  33.8874013
  16.796505  33.8877396
  16.7965743  33.8880778
  16.7966437  33.888416
  16.7967131  33.8887541
  16.7967824  33.8890921
  16.7968517  33.8894301
  16.7969211  33.8897681
  16.7969904  33.890106
  16.7970597  33.8904438
  16.797129  33.8907816
  16.7971983  33.8911193
  16.7972675  33.891457
  16.7973368  33.8917946
  16.797406  33.8921322
  16.7974753  33.8924697
  16.7975445  33.8928072
  16.7976137  33.8931446
  16.7976829  33.8934819
  16.7977521  33.8938192
  16.7978213  33.8941565
  16.7978905  33.8944937
  16.7979596  33.8948308
  16.7980288  33.8951679
  16.7980979  33.8955049
  16.7981671  33.8958419
  16.7982362  33.8961788
  16.7983053  33.8965157
  16.7983744  33.8968525
  16.7984435  33.8971893
  16.7985125  33.897526
  16.7985816  33.8978626
  16.7986506  33.8981992
  16.7987197  33.8985358
  16.7987887  33.8988723
  16.7988577  33.8992087
  16.7989267  33.8995451
  16.7989957  33.8998815
  16.7990647  33.9002177
  16.7991337  33.900554
  16.7992027  33.9008901
  16.7992716  33.9012263
  16.7993405  33.9015623
  16.7994095  33.9018983
  16.7994784  33.9022343
  16.7995473  33.9025702
  16.7996162  33.9029061
  16.7996851  33.9032419
  16.799754  33.9035776
  16.7998228  33.9039133
  16.7998917  33.904249
  16.7999605  33.9045846
  16.8000294  33.9049201
  16.8000982  33.9052556
  16.800167  33.905591
  16.8002358  33.9059264
  16.8003046  33.9062617
  16.8003734  33.906597
  16.8004421  33.9069322
  16.8005109  33.9072674
  16.8005796  33.9076025
  16.8006484  33.9079375
  16.8007171  33.9082725
  16.8007858  33.9086075
  16.8008545  33.9089424
  16.8009232  33.9092772
  16.8009919  33.909612
  16.8010605  33.9099468
  16.8011292  33.9102815
  16.8011978  33.9106161
  16.8012665  33.9109507
  16.8013351  33.9112852
  16.8014037  33.9116197
  16.8014723  33.9119541
  16.8015409  33.9122885
  16.8016095  33.9126228
  16.8016781  33.912957
  16.8017466  33.9132913
  16.8018152  33.9136254
  16.8018837  33.9139595
  16.8019522  33.9142936
  16.8020208  33.9146276
  16.8020893  33.9149615
  16.8021578  33.9152954
  16.8022262  33.9156293
  16.8022947  33.9159631
  16.8023632  33.9162968
  16.8024316  33.9166305
  16.8025001  33.9169641
  16.8025685  33.9172977
  16.8026369  33.9176312
  16.8027053  33.9179647
  16.8027737  33.9182981
  16.8028421  33.9186315
  16.8029105  33.9189648
  16.8029789  33.9192981
  16.8030472  33.9196313
  16.8031156  33.9199645
  16.8031839  33.9202976
  16.8032522  33.9206306
  16.8033205  33.9209636
  16.8033888  33.9212966
  16.8034571  33.9216295
  16.8035254  33.9219623
  16.8035937  33.9222951
  16.8036619  33.9226279
  16.8037302  33.9229605
  16.8037984  33.9232932
  16.8038666  33.9236258
  16.8039348  33.9239583
  16.8040031  33.9242908
  16.8040712  33.9246232
  16.8041394  33.9249556
  16.8042076  33.9252879
  16.8042758  33.9256202
  16.8043439  33.9259524
  16.8044121  33.9262846
  16.8044802  33.9266167
  16.8045483  33.9269487
  16.8046164  33.9272808
  16.8046845  33.9276127
  16.8047526  33.9279446
  16.8048207  33.9282765
  16.8048887  33.9286083
  16.8049568  33.92894
  16.8050248  33.9292717
  16.8050929  33.9296034
  16.8051609  33.929935
  16.8052289  33.9302665
  16.8052969  33.930598
  16.8053649  33.9309295
  16.8054329  33.9312608
  16.8055009  33.9315922
  16.8055688  33.9319235
  16.8056368  33.9322547
  16.8057047  33.9325859
  16.8057726  33.932917
  16.8058405  33.9332481
  16.8059085  33.9335791
  16.8059764  33.9339101
  16.8060442  33.934241
  16.8061121  33.9345719
  16.80618  33.9349027
  16.8062478  33.9352335
  16.8063157  33.9355642
  16.8063835  33.9358948
  16.8064513  33.9362255
  16.8065191  33.936556
  16.8065869  33.9368865
  16.8066547  33.937217
  16.8067225  33.9375474
  16.8067903  33.9378777
  16.806858  33.938208
  16.8069258  33.9385383
  16.8069935  33.9388685
  16.8070612  33.9391986
  16.807129  33.9395287
  16.8071967  33.9398588
  16.8072644  33.9401888
  16.807332  33.9405187
  16.8073997  33.9408486
  16.8074674  33.9411784
  16.807535  33.9415082
  16.8076027  33.941838
  16.8076703  33.9421677
  16.8077379  33.9424973
  16.8078055  33.9428269
  16.8078731  33.9431564
  16.8079407  33.9434859
  16.8080083  33.9438153
  16.8080759  33.9441447
  16.8081434  33.944474
  16.808211  33.9448033
  16.8082785  33.9451325
  16.808346  33.9454617
  16.8084136  33.9457908
  16.8084811  33.9461199
  16.8085486  33.9464489
  16.808616  33.9467779
  16.8086835  33.9471068
  16.808751  33.9474357
  16.8088184  33.9477645
  16.8088859  33.9480932
  16.8089533  33.948422
  16.8090207  33.9487506
  16.8090881  33.9490792
  16.8091555  33.9494078
  16.8092229  33.9497363
  16.8092903  33.9500648
  16.8093577  33.9503932
  16.809425  33.9507215
  16.8094924  33.9510498
  16.8095597  33.9513781
  16.809627  33.9517063
  16.8096944  33.9520344
  16.8097617  33.9523625
  16.809829  33.9526906
  16.8098962  33.9530186
  16.8099635  33.9533465
  16.8100308  33.9536744
  16.810098  33.9540023
  16.8101653  33.9543301
  16.8102325  33.9546578
  16.8102997  33.9549855
  16.810367  33.9553132
  16.8104342  33.9556408
  16.8105013  33.9559683
  16.8105685  33.9562958
  16.8106357  33.9566232
  16.8107029  33.9569506
  16.81077  33.957278
  16.8108372  33.9576053
  16.8109043  33.9579325
  16.8109714  33.9582597
  16.8110385  33.9585868
  16.8111056  33.9589139
  16.8111727  33.959241
  16.8112398  33.9595679
  16.8113068  33.9598949
  16.8113739  33.9602218
  16.8114409  33.9605486
  16.811508  33.9608754
  16.811575  33.9612021
  16.811642  33.9615288
  16.811709  33.9618554
  16.811776  33.962182
  16.811843  33.9625086
  16.81191  33.962835
  16.8119769  33.9631615
  16.8120439  33.9634879
  16.8121108  33.9638142
  16.8121778  33.9641405
  16.8122447  33.9644667
  16.8123116  33.9647929
  16.8123785  33.965119
  16.8124454  33.9654451
  16.8125123  33.9657711
  16.8125792  33.9660971
  16.812646  33.966423
  16.8127129  33.9667489
  16.8127797  33.9670748
  16.8128465  33.9674005
  16.8129134  33.9677263
  16.8129802  33.9680519
  16.813047  33.9683776
  16.8131138  33.9687032
  16.8131805  33.9690287
  16.8132473  33.9693542
  16.8133141  33.9696796
  16.8133808  33.970005
  16.8134475  33.9703303
  16.8135143  33.9706556
  16.813581  33.9709808
  16.8136477  33.971306
  16.8137144  33.9716311
  16.8137811  33.9719562
  16.8138478  33.9722812
  16.8139144  33.9726062
  16.8139811  33.9729311
  16.8140477  33.973256
  16.8141144  33.9735809
  16.814181  33.9739056
  16.8142476  33.9742304
  16.8143142  33.9745551
  16.8143808  33.9748797
  16.8144474  33.9752043
  16.814514  33.9755288
  16.8145805  33.9758533
  16.8146471  33.9761777
  16.8147136  33.9765021
  16.8147801  33.9768264
  16.8148467  33.9771507
  16.8149132  33.9774749
  16.8149797  33.9777991
  16.8150462  33.9781233
  16.8151127  33.9784473
  16.8151791  33.9787714
  16.8152456  33.9790954
  16.815312  33.9794193
  16.8153785  33.9797432
  16.8154449  33.980067
  16.8155113  33.9803908
  16.8155777  33.9807146
  16.8156441  33.9810382
  16.8157105  33.9813619
  16.8157769  33.9816855
  16.8158433  33.982009
  16.8159097  33.9823325
  16.815976  33.9826559
  16.8160423  33.9829793
  16.8161087  33.9833027
  16.816175  33.983626
  16.8162413  33.9839492
  16.8163076  33.9842724
  16.8163739  33.9845956
  16.8164402  33.9849187
  16.8165064  33.9852417
  16.8165727  33.9855647
  16.8166389  33.9858876
  16.8167052  33.9862105
  16.8167714  33.9865334
  16.8168376  33.9868562
  16.8169038  33.987179
  16.81697  33.9875017
  16.8170362  33.9878243
  16.8171024  33.9881469
  16.8171686  33.9884695
  16.8172347  33.988792
  16.8173009  33.9891144
  16.817367  33.9894368
  16.8174331  33.9897592
  16.8174993  33.9900815
  16.8175654  33.9904038
  16.8176315  33.990726
  16.8176976  33.9910481
  16.8177636  33.9913702
  16.8178297  33.9916923
  16.8178958  33.9920143
  16.8179618  33.9923363
  16.8180278  33.9926582
  16.8180939  33.9929801
  16.8181599  33.9933019
  16.8182259  33.9936237
  16.8182919  33.9939454
  16.8183579  33.9942671
  16.8184239  33.9945887
  16.8184898  33.9949103
  16.8185558  33.9952318
  16.8186217  33.9955533
  16.8186877  33.9958747
  16.8187536  33.9961961
  16.8188195  33.9965174
  16.8188854  33.9968387
  16.8189513  33.9971599
  16.8190172  33.9974811
  16.8190831  33.9978022
  16.8191489  33.9981233
  16.8192148  33.9984444
  16.8192806  33.9987654
  16.8193465  33.9990863
  16.8194123  33.9994072
  16.8194781  33.999728
  16.8195439  34.0000488
  16.8196097  34.0003696
  16.8196755  34.0006903
  16.8197413  34.0010109
  16.8198071  34.0013315
  16.8198728  34.0016521
  16.8199386  34.0019726
  16.8200043  34.002293
  16.82007  34.0026135
  16.8201358  34.0029338
  16.8202015  34.0032541
  16.8202672  34.0035744
  16.8203328  34.0038946
  16.8203985  34.0042148
  16.8204642  34.0045349
  16.8205298  34.0048549
  16.8205955  34.005175
  16.8206611  34.0054949
  16.8207268  34.0058149
  16.8207924  34.0061347
  16.820858  34.0064546
  16.8209236  34.0067743
  16.8209892  34.0070941
  16.8210548  34.0074138
  16.8211203  34.0077334
  16.8211859  34.008053
  16.8212514  34.0083725
  16.821317  34.008692
  16.8213825  34.0090114
  16.821448  34.0093308
  16.8215135  34.0096502
  16.821579  34.0099695
  16.8216445  34.0102887
  16.82171  34.0106079
  16.8217755  34.0109271
  16.8218409  34.0112462
  16.8219064  34.0115652
  16.8219718  34.0118842
  16.8220372  34.0122032
  16.8221027  34.0125221
  16.8221681  34.012841
  16.8222335  34.0131598
  16.8222989  34.0134786
  16.8223643  34.0137973
  16.8224296  34.014116
  16.822495  34.0144346
  16.8225603  34.0147532
  16.8226257  34.0150717
  16.822691  34.0153902
  16.8227563  34.0157086
  16.8228216  34.016027
  16.8228869  34.0163453
  16.8229522  34.0166636
  16.8230175  34.0169818
  16.8230828  34.0173
  16.8231481  34.0176182
  16.8232133  34.0179363
  16.8232786  34.0182543
  16.8233438  34.0185723
  16.823409  34.0188903
  16.8234742  34.0192082
  16.8235394  34.019526
  16.8236046  34.0198439
  16.8236698  34.0201616
  16.823735  34.0204793
  16.8238002  34.020797
  16.8238653  34.0211146
  16.8239305  34.0214322
  16.8239956  34.0217497
  16.8240607  34.0220672
  16.8241258  34.0223846
  16.8241909  34.022702
  16.824256  34.0230193
  16.8243211  34.0233366
  16.8243862  34.0236539
  16.8244513  34.0239711
  16.8245163  34.0242882
  16.8245814  34.0246053
  16.8246464  34.0249224
  16.8247114  34.0252394
  16.8247765  34.0255563
  16.8248415  34.0258732
  16.8249065  34.0261901
  16.8249715  34.0265069
  16.8250364  34.0268237
  16.8251014  34.0271404
  16.8251664  34.027457
  16.8252313  34.0277737
  16.8252963  34.0280902
  16.8253612  34.0284068
  16.8254261  34.0287233
  16.825491  34.0290397
  16.8255559  34.0293561
  16.8256208  34.0296724
  16.8256857  34.0299887
  16.8257506  34.0303049
  16.8258154  34.0306211
  16.8258803  34.0309373
  16.8259451  34.0312534
  16.82601  34.0315695
  16.8260748  34.0318855
  16.8261396  34.0322014
  16.8262044  34.0325173
  16.8262692  34.0328332
  16.826334  34.033149
  16.8263988  34.0334648
  16.8264635  34.0337805
  16.8265283  34.0340962
  16.8265931  34.0344118
  16.8266578  34.0347274
  16.8267225  34.035043
  16.8267872  34.0353584
  16.8268519  34.0356739
  16.8269166  34.0359893
  16.8269813  34.0363046
  16.827046  34.0366199
  16.8271107  34.0369352
  16.8271753  34.0372504
  16.82724  34.0375656
  16.8273046  34.0378807
  16.8273693  34.0381958
  16.8274339  34.0385108
  16.8274985  34.0388257
  16.8275631  34.0391407
  16.8276277  34.0394556
  16.8276923  34.0397704
  16.8277569  34.0400852
  16.8278214  34.0403999
  16.827886  34.0407146
  16.8279505  34.0410293
  16.8280151  34.0413439
  16.8280796  34.0416584
  16.8281441  34.0419729
  16.8282086  34.0422874
  16.8282731  34.0426018
  16.8283376  34.0429162
  16.8284021  34.0432305
  16.8284665  34.0435448
  16.828531  34.043859
  16.8285955  34.0441732
  16.8286599  34.0444873
  16.8287243  34.0448014
  16.8287887  34.0451154
  16.8288532  34.0454294
  16.8289176  34.0457434
  16.828982  34.0460573
  16.8290463  34.0463711
  16.8291107  34.0466849
  16.8291751  34.0469987
  16.8292394  34.0473124
  16.8293038  34.0476261
  16.8293681  34.0479397
  16.8294324  34.0482533
  16.8294967  34.0485668
  16.8295611  34.0488803
  16.8296254  34.0491937
  16.8296896  34.0495071
  16.8297539  34.0498204
  16.8298182  34.0501337
  16.8298824  34.050447
  16.8299467  34.0507602
  16.8300109  34.0510734
  16.8300752  34.0513865
  16.8301394  34.0516995
  16.8302036  34.0520126
  16.8302678  34.0523255
  16.830332  34.0526385
  16.8303962  34.0529513
  16.8304604  34.0532642
  16.8305245  34.053577
  16.8305887  34.0538897
  16.8306528  34.0542024
  16.8307169  34.054515
  16.8307811  34.0548276
  16.8308452  34.0551402
  16.8309093  34.0554527
  16.8309734  34.0557652
  16.8310375  34.0560776
  16.8311016  34.05639
  16.8311656  34.0567023
  16.8312297  34.0570146
  16.8312937  34.0573268
  16.8313578  34.057639
  16.8314218  34.0579511
  16.8314858  34.0582632
  16.8315499  34.0585753
  16.8316139  34.0588873
  16.8316778  34.0591993
  16.8317418  34.0595112
  16.8318058  34.059823
  16.8318698  34.0601349
  16.8319337  34.0604466
  16.8319977  34.0607584
  16.8320616  34.06107
  16.8321255  34.0613817
  16.8321895  34.0616933
  16.8322534  34.0620048
  16.8323173  34.0623163
  16.8323812  34.0626278
  16.832445  34.0629392
  16.8325089  34.0632505
  16.8325728  34.0635619
  16.8326366  34.0638731
  16.8327005  34.0641844
  16.8327643  34.0644955
  16.8328281  34.0648067
  16.8328919  34.0651178
  16.8329558  34.0654288
  16.8330195  34.0657398
  16.8330833  34.0660507
  16.8331471  34.0663617
  16.8332109  34.0666725
  16.8332746  34.0669833
  16.8333384  34.0672941
  16.8334021  34.0676048
  16.8334659  34.0679155
  16.8335296  34.0682261
  16.8335933  34.0685367
  16.833657  34.0688473
  16.8337207  34.0691577
  16.8337844  34.0694682
  16.833848  34.0697786
  16.8339117  34.070089
  16.8339754  34.0703993
  16.834039  34.0707095
  16.8341027  34.0710198
  16.8341663  34.0713299
  16.8342299  34.0716401
  16.8342935  34.0719502
  16.8343571  34.0722602
  16.8344207  34.0725702
  16.8344843  34.0728801
  16.8345479  34.07319
  16.8346114  34.0734999
  16.834675  34.0738097
  16.8347385  34.0741195
  16.8348021  34.0744292
  16.8348656  34.0747389
  16.8349291  34.0750485
  16.8349926  34.0753581
  16.8350561  34.0756676
  16.8351196  34.0759771
  16.8351831  34.0762866
  16.8352465  34.076596
  16.83531  34.0769054
  16.8353735  34.0772147
  16.8354369  34.0775239
  16.8355003  34.0778332
  16.8355638  34.0781424
  16.8356272  34.0784515
  16.8356906  34.0787606
  16.835754  34.0790696
  16.8358174  34.0793786
  16.8358807  34.0796876
  16.8359441  34.0799965
  16.8360075  34.0803054
  16.8360708  34.0806142
  16.8361341  34.0809229
  16.8361975  34.0812317
  16.8362608  34.0815404
  16.8363241  34.081849
  16.8363874  34.0821576
  16.8364507  34.0824661
  16.836514  34.0827746
  16.8365773  34.0830831
  16.8366405  34.0833915
  16.8367038  34.0836999
  16.836767  34.0840082
  16.8368303  34.0843165
  16.8368935  34.0846247
  16.8369567  34.0849329
  16.8370199  34.0852411
  16.8370832  34.0855492
  16.8371463  34.0858572
  16.8372095  34.0861652
  16.8372727  34.0864732
  16.8373359  34.0867811
  16.837399  34.087089
  16.8374622  34.0873968
  16.8375253  34.0877046
  16.8375884  34.0880124
  16.8376516  34.0883201
  16.8377147  34.0886277
  16.8377778  34.0889353
  16.8378409  34.0892429
  16.8379039  34.0895504
  16.837967  34.0898579
  16.8380301  34.0901653
  16.8380931  34.0904727
  16.8381562  34.09078
  16.8382192  34.0910873
  16.8382822  34.0913946
  16.8383453  34.0917018
  16.8384083  34.092009
  16.8384713  34.0923161
  16.8385343  34.0926231
  16.8385973  34.0929302
  16.8386602  34.0932372
  16.8387232  34.0935441
  16.8387861  34.093851
  16.8388491  34.0941578
  16.838912  34.0944646
  16.838975  34.0947714
  16.8390379  34.0950781
  16.8391008  34.0953848
  16.8391637  34.0956914
  16.8392266  34.095998
  16.8392895  34.0963046
  16.8393523  34.096611
  16.8394152  34.0969175
  16.839478  34.0972239
  16.8395409  34.0975303
  16.8396037  34.0978366
  16.8396666  34.0981429
  16.8397294  34.0984491
  16.8397922  34.0987553
  16.839855  34.0990614
  16.8399178  34.0993675
  16.8399806  34.0996736
  16.8400433  34.0999796
  16.8401061  34.1002855
  16.8401688  34.1005915
  16.8402316  34.1008973
  16.8402943  34.1012032
  16.8403571  34.101509
  16.8404198  34.1018147
  16.8404825  34.1021204
  16.8405452  34.102426
  16.8406079  34.1027317
  16.8406706  34.1030372
  16.8407332  34.1033427
  16.8407959  34.1036482
  16.8408586  34.1039537
  16.8409212  34.1042591
  16.8409838  34.1045644
  16.8410465  34.1048697
  16.8411091  34.105175
  16.8411717  34.1054802
  16.8412343  34.1057853
  16.8412969  34.1060905
  16.8413595  34.1063956
  16.841422  34.1067006
  16.8414846  34.1070056
  16.8415472  34.1073105
  16.8416097  34.1076154
  16.8416723  34.1079203
  16.8417348  34.1082251
  16.8417973  34.1085299
  16.8418598  34.1088346
  16.8419223  34.1091393
  16.8419848  34.109444
  16.8420473  34.1097486
  16.8421098  34.1100531
  16.8421722  34.1103576
  16.8422347  34.1106621
  16.8422971  34.1109665
  16.8423596  34.1112709
  16.842422  34.1115752
  16.8424844  34.1118795
  16.8425468  34.1121838
  16.8426092  34.112488
  16.8426716  34.1127922
  16.842734  34.1130963
  16.8427964  34.1134003
  16.8428588  34.1137044
  16.8429211  34.1140084
  16.8429835  34.1143123
  16.8430458  34.1146162
  16.8431081  34.1149201
  16.8431705  34.1152239
  16.8432328  34.1155276
  16.8432951  34.1158314
  16.8433574  34.1161351
  16.8434197  34.1164387
  16.8434819  34.1167423
  16.8435442  34.1170458
  16.8436065  34.1173494
  16.8436687  34.1176528
  16.843731  34.1179562
  16.8437932  34.1182596
  16.8438554  34.118563
  16.8439176  34.1188662
  16.8439798  34.1191695
  16.844042  34.1194727
  16.8441042  34.1197759
  16.8441664  34.120079
  16.8442286  34.120382
  16.8442907  34.1206851
  16.8443529  34.1209881
  16.844415  34.121291
  16.8444772  34.1215939
  16.8445393  34.1218968
  16.8446014  34.1221996
  16.8446635  34.1225024
  16.8447256  34.1228051
  16.8447877  34.1231078
  16.8448498  34.1234104
  16.8449119  34.123713
  16.8449739  34.1240156
  16.845036  34.1243181
  16.845098  34.1246205
  16.8451601  34.124923
  16.8452221  34.1252253
  16.8452841  34.1255277
  16.8453461  34.12583
  16.8454081  34.1261322
  16.8454701  34.1264344
  16.8455321  34.1267366
  16.8455941  34.1270387
  16.8456561  34.1273408
  16.845718  34.1276428
  16.84578  34.1279448
  16.8458419  34.1282468
  16.8459038  34.1285487
  16.8459658  34.1288506
  16.8460277  34.1291524
  16.8460896  34.1294542
  16.8461515  34.1297559
  16.8462134  34.1300576
  16.8462752  34.1303592
  16.8463371  34.1306608
  16.846399  34.1309624
  16.8464608  34.1312639
  16.8465227  34.1315654
  16.8465845  34.1318668
  16.8466463  34.1321682
  16.8467081  34.1324696
  16.84677  34.1327709
  16.8468318  34.1330721
  16.8468935  34.1333734
  16.8469553  34.1336745
  16.8470171  34.1339757
  16.8470789  34.1342768
  16.8471406  34.1345778
  16.8472024  34.1348788
  16.8472641  34.1351798
  16.8473258  34.1354807
  16.8473876  34.1357816
  16.8474493  34.1360824
  16.847511  34.1363832
  16.8475727  34.136684
  16.8476343  34.1369847
  16.847696  34.1372853
  16.8477577  34.137586
  16.8478193  34.1378865
  16.847881  34.1381871
  16.8479426  34.1384876
  16.8480043  34.138788
  16.8480659  34.1390884
  16.8481275  34.1393888
  16.8481891  34.1396891
  16.8482507  34.1399894
  16.8483123  34.1402896
  16.8483739  34.1405898
  16.8484355  34.14089
  16.848497  34.1411901
  16.8485586  34.1414902
  16.8486201  34.1417902
  16.8486817  34.1420902
  16.8487432  34.1423901
  16.8488047  34.14269
  16.8488662  34.1429899
  16.8489277  34.1432897
  16.8489892  34.1435894
  16.8490507  34.1438892
  16.8491122  34.1441889
  16.8491736  34.1444885
  16.8492351  34.1447881
  16.8492965  34.1450877
  16.849358  34.1453872
  16.8494194  34.1456866
  16.8494808  34.1459861
  16.8495423  34.1462855
  16.8496037  34.1465848
  16.8496651  34.1468841
  16.8497264  34.1471834
  16.8497878  34.1474826
  16.8498492  34.1477818
  16.8499106  34.1480809
  16.8499719  34.14838
  16.8500333  34.1486791
  16.8500946  34.1489781
  16.8501559  34.149277
  16.8502172  34.149576
  16.8502786  34.1498748
  16.8503399  34.1501737
  16.8504011  34.1504725
  16.8504624  34.1507712
  16.8505237  34.1510699
  16.850585  34.1513686
  16.8506462  34.1516672
  16.8507075  34.1519658
  16.8507687  34.1522644
  16.85083  34.1525629
  16.8508912  34.1528613
  16.8509524  34.1531598
  16.8510136  34.1534581
  16.8510748  34.1537565
  16.851136  34.1540548
  16.8511972  34.154353
  16.8512583  34.1546512
  16.8513195  34.1549494
  16.8513807  34.1552475
  16.8514418  34.1555456
  16.851503  34.1558436
  16.8515641  34.1561416
  16.8516252  34.1564396
  16.8516863  34.1567375
  16.8517474  34.1570354
  16.8518085  34.1573332
  16.8518696  34.157631
  16.8519307  34.1579288
  16.8519917  34.1582265
  16.8520528  34.1585241
  16.8521139  34.1588217
  16.8521749  34.1591193
  16.8522359  34.1594169
  16.852297  34.1597144
  16.852358  34.1600118
  16.852419  34.1603092
  16.85248  34.1606066
  16.852541  34.1609039
  16.852602  34.1612012
  16.8526629  34.1614985
  16.8527239  34.1617957
  16.8527849  34.1620928
  16.8528458  34.1623899
  16.8529068  34.162687
  16.8529677  34.1629841
  16.8530286  34.1632811
  16.8530895  34.163578
  16.8531504  34.1638749
  16.8532113  34.1641718
  16.8532722  34.1644686
  16.8533331  34.1647654
  16.853394  34.1650622
  16.8534548  34.1653589
  16.8535157  34.1656555
  16.8535765  34.1659521
  16.8536374  34.1662487
  16.8536982  34.1665453
  16.853759  34.1668418
  16.8538198  34.1671382
  16.8538807  34.1674346
  16.8539414  34.167731
  16.8540022  34.1680273
  16.854063  34.1683236
  16.8541238  34.1686199
  16.8541845  34.1689161
  16.8542453  34.1692122
  16.854306  34.1695084
  16.8543668  34.1698045
  16.8544275  34.1701005
  16.8544882  34.1703965
  16.8545489  34.1706925
  16.8546096  34.1709884
  16.8546703  34.1712842
  16.854731  34.1715801
  16.8547917  34.1718759
  16.8548524  34.1721716
  16.854913  34.1724673
  16.8549737  34.172763
  16.8550343  34.1730586
  16.855095  34.1733542
  16.8551556  34.1736498
  16.8552162  34.1739453
  16.8552768  34.1742407
  16.8553374  34.1745361
  16.855398  34.1748315
  16.8554586  34.1751269
  16.8555192  34.1754222
  16.8555797  34.1757174
  16.8556403  34.1760126
  16.8557008  34.1763078
  16.8557614  34.1766029
  16.8558219  34.176898
  16.8558824  34.1771931
  16.8559429  34.1774881
  16.8560035  34.1777831
  16.856064  34.178078
  16.8561244  34.1783729
  16.8561849  34.1786677
  16.8562454  34.1789625
  16.8563059  34.1792573
  16.8563663  34.179552
  16.8564268  34.1798467
  16.8564872  34.1801413
  16.8565476  34.1804359
  16.8566081  34.1807305
  16.8566685  34.181025
  16.8567289  34.1813195
  16.8567893  34.1816139
  16.8568497  34.1819083
  16.8569101  34.1822027
  16.8569704  34.182497
  16.8570308  34.1827913
  16.8570912  34.1830855
  16.8571515  34.1833797
  16.8572118  34.1836738
  16.8572722  34.1839679
  16.8573325  34.184262
  16.8573928  34.184556
  16.8574531  34.18485
  16.8575134  34.185144
  16.8575737  34.1854379
  16.857634  34.1857317
  16.8576943  34.1860256
  16.8577545  34.1863193
  16.8578148  34.1866131
  16.857875  34.1869068
  16.8579353  34.1872004
  16.8579955  34.1874941
  16.8580557  34.1877876
  16.8581159  34.1880812
  16.8581761  34.1883747
  16.8582363  34.1886681
  16.8582965  34.1889615
  16.8583567  34.1892549
  16.8584169  34.1895482
  16.858477  34.1898415
  16.8585372  34.1901348
  16.8585973  34.190428
  16.8586575  34.1907212
  16.8587176  34.1910143
  16.8587777  34.1913074
  16.8588379  34.1916005
  16.858898  34.1918935
  16.8589581  34.1921864
  16.8590181  34.1924794
  16.8590782  34.1927722
  16.8591383  34.1930651
  16.8591984  34.1933579
  16.8592584  34.1936507
  16.8593185  34.1939434
  16.8593785  34.1942361
  16.8594385  34.1945287
  16.8594986  34.1948213
  16.8595586  34.1951139
  16.8596186  34.1954064
  16.8596786  34.1956989
  16.8597386  34.1959913
  16.8597985  34.1962838
  16.8598585  34.1965761
  16.8599185  34.1968684
  16.8599784  34.1971607
  16.8600384  34.197453
  16.8600983  34.1977452
  16.8601583  34.1980373
  16.8602182  34.1983294
  16.8602781  34.1986215
  16.860338  34.1989136
  16.8603979  34.1992056
  16.8604578  34.1994975
  16.8605177  34.1997894
  16.8605776  34.2000813
  16.8606374  34.2003732
  16.8606973  34.200665
  16.8607571  34.2009567
  16.860817  34.2012484
  16.8608768  34.2015401
  16.8609366  34.2018317
  16.8609964  34.2021233
  16.8610562  34.2024149
  16.861116  34.2027064
  16.8611758  34.2029979
  16.8612356  34.2032893
  16.8612954  34.2035807
  16.8613552  34.2038721
  16.8614149  34.2041634
  16.8614747  34.2044547
  16.8615344  34.2047459
  16.8615941  34.2050371
  16.8616539  34.2053283
  16.8617136  34.2056194
  16.8617733  34.2059105
  16.861833  34.2062015
  16.8618927  34.2064925
  16.8619524  34.2067835
  16.8620121  34.2070744
  16.8620717  34.2073652
  16.8621314  34.2076561
  16.862191  34.2079469
  16.8622507  34.2082376
  16.8623103  34.2085284
  16.8623699  34.208819
  16.8624296  34.2091097
  16.8624892  34.2094003
  16.8625488  34.2096908
  16.8626084  34.2099813
  16.862668  34.2102718
  16.8627275  34.2105623
  16.8627871  34.2108527
  16.8628467  34.211143
  16.8629062  34.2114333
  16.8629658  34.2117236
  16.8630253  34.2120138
  16.8630848  34.212304
  16.8631443  34.2125942
  16.8632039  34.2128843
  16.8632634  34.2131744
  16.8633229  34.2134644
  16.8633823  34.2137544
  16.8634418  34.2140444
  16.8635013  34.2143343
  16.8635608  34.2146242
  16.8636202  34.2149141
  16.8636797  34.2152039
  16.8637391  34.2154936
  16.8637985  34.2157833
  16.863858  34.216073
  16.8639174  34.2163627
  16.8639768  34.2166523
  16.8640362  34.2169418
  16.8640956  34.2172314
  16.864155  34.2175208
  16.8642143  34.2178103
  16.8642737  34.2180997
  16.8643331  34.2183891
  16.8643924  34.2186784
  16.8644517  34.2189677
  16.8645111  34.2192569
  16.8645704  34.2195461
  16.8646297  34.2198353
  16.864689  34.2201244
  16.8647483  34.2204135
  16.8648076  34.2207026
  16.8648669  34.2209916
  16.8649262  34.2212805
  16.8649855  34.2215695
  16.8650447  34.2218584
  16.865104  34.2221472
  16.8651632  34.222436
  16.8652225  34.2227248
  16.8652817  34.2230135
  16.8653409  34.2233022
  16.8654001  34.2235909
  16.8654593  34.2238795
  16.8655185  34.2241681
  16.8655777  34.2244566
  16.8656369  34.2247451
  16.8656961  34.2250336
  16.8657552  34.225322
  16.8658144  34.2256104
  16.8658735  34.2258987
  16.8659327  34.226187
  16.8659918  34.2264753
  16.8660509  34.2267635
  16.86611  34.2270517
  16.8661691  34.2273399
  16.8662282  34.227628
  16.8662873  34.227916
  16.8663464  34.2282041
  16.8664055  34.228492
  16.8664646  34.22878
  16.8665236  34.2290679
  16.8665827  34.2293558
  16.8666417  34.2296436
  16.8667008  34.2299314
  16.8667598  34.2302192
  16.8668188  34.2305069
  16.8668778  34.2307946
  16.8669368  34.2310822
  16.8669958  34.2313698
  16.8670548  34.2316573
  16.8671138  34.2319449
  16.8671728  34.2322323
  16.8672317  34.2325198
  16.8672907  34.2328072
  16.8673496  34.2330946
  16.8674086  34.2333819
  16.8674675  34.2336692
  16.8675264  34.2339564
  16.8675853  34.2342436
  16.8676442  34.2345308
  16.8677031  34.2348179
  16.867762  34.235105
  16.8678209  34.2353921
  16.8678798  34.2356791
  16.8679387  34.235966
  16.8679975  34.236253
  16.8680564  34.2365399
  16.8681152  34.2368267
  16.868174  34.2371136
  16.8682329  34.2374003
  16.8682917  34.2376871
  16.8683505  34.2379738
  16.8684093  34.2382604
  16.8684681  34.2385471
  16.8685269  34.2388337
  16.8685857  34.2391202
  16.8686444  34.2394067
  16.8687032  34.2396932
  16.868762  34.2399796
  16.8688207  34.240266
  16.8688794  34.2405524
  16.8689382  34.2408387
  16.8689969  34.2411249
  16.8690556  34.2414112
  16.8691143  34.2416974
  16.869173  34.2419835
  16.8692317  34.2422697
  16.8692904  34.2425557
  16.8693491  34.2428418
  16.8694077  34.2431278
  16.8694664  34.2434138
  16.8695251  34.2436997
  16.8695837  34.2439856
  16.8696423  34.2442714
  16.869701  34.2445572
  16.8697596  34.244843
  16.8698182  34.2451288
  16.8698768  34.2454144
  16.8699354  34.2457001
  16.869994  34.2459857
  16.8700526  34.2462713
  16.8701112  34.2465569
  16.8701697  34.2468424
  16.8702283  34.2471278
  16.8702868  34.2474132
  16.8703454  34.2476986
  16.8704039  34.247984
  16.8704624  34.2482693
  16.870521  34.2485546
  16.8705795  34.2488398
  16.870638  34.249125
  16.8706965  34.2494102
  16.8707549  34.2496953
  16.8708134  34.2499804
  16.8708719  34.2502654
  16.8709304  34.2505504
  16.8709888  34.2508354
  16.8710473  34.2511203
  16.8711057  34.2514052
  16.8711641  34.25169
  16.8712226  34.2519749
  16.871281  34.2522596
  16.8713394  34.2525444
  16.8713978  34.2528291
  16.8714562  34.2531137
  16.8715146  34.2533983
  16.8715729  34.2536829
  16.8716313  34.2539675
  16.8716897  34.254252
  16.871748  34.2545365
  16.8718064  34.2548209
  16.8718647  34.2551053
  16.871923  34.2553896
  16.8719814  34.2556739
  16.8720397  34.2559582
  16.872098  34.2562425
  16.8721563  34.2565267
  16.8722146  34.2568108
  16.8722728  34.257095
  16.8723311  34.257379
  16.8723894  34.2576631
  16.8724476  34.2579471
  16.8725059  34.2582311
  16.8725641  34.258515
  16.8726224  34.2587989
  16.8726806  34.2590828
  16.8727388  34.2593666
  16.872797  34.2596504
  16.8728552  34.2599341
  16.8729134  34.2602178
  16.8729716  34.2605015
  16.8730298  34.2607851
  16.873088  34.2610687
  16.8731462  34.2613523
  16.8732043  34.2616358
  16.8732625  34.2619193
  16.8733206  34.2622027
  16.8733787  34.2624861
  16.8734369  34.2627695
  16.873495  34.2630528
  16.8735531  34.2633361
  16.8736112  34.2636193
  16.8736693  34.2639025
  16.8737274  34.2641857
  16.8737855  34.2644689
  16.8738435  34.264752
  16.8739016  34.265035
  16.8739597  34.265318
  16.8740177  34.265601
  16.8740757  34.265884
  16.8741338  34.2661669
  16.8741918  34.2664498
  16.8742498  34.2667326
  16.8743078  34.2670154
  16.8743658  34.2672981
  16.8744238  34.2675809
  16.8744818  34.2678636
  16.8745398  34.2681462
  16.8745978  34.2684288
  16.8746557  34.2687114
  16.8747137  34.2689939
  16.8747716  34.2692764
  16.8748296  34.2695589
  16.8748875  34.2698413
  16.8749454  34.2701237
  16.8750034  34.270406
  16.8750613  34.2706883
  16.8751192  34.2709706
  16.8751771  34.2712528
  16.8752349  34.271535
  16.8752928  34.2718172
  16.8753507  34.2720993
  16.8754086  34.2723814
  16.8754664  34.2726634
  16.8755243  34.2729454
  16.8755821  34.2732274
  16.8756399  34.2735093
  16.8756978  34.2737912
  16.8757556  34.2740731
  16.8758134  34.2743549
  16.8758712  34.2746367
  16.875929  34.2749184
  16.8759868  34.2752001
  16.8760446  34.2754818
  16.8761023  34.2757634
  16.8761601  34.276045
  16.8762178  34.2763266
  16.8762756  34.2766081
  16.8763333  34.2768896
  16.8763911  34.277171
  16.8764488  34.2774524
  16.8765065  34.2777338
  16.8765642  34.2780151
  16.8766219  34.2782964
  16.8766796  34.2785777
  16.8767373  34.2788589
  16.876795  34.2791401
  16.8768526  34.2794212
  16.8769103  34.2797023
  16.876968  34.2799834
  16.8770256  34.2802644
  16.8770833  34.2805454
  16.8771409  34.2808264
  16.8771985  34.2811073
  16.8772561  34.2813882
  16.8773137  34.281669
  16.8773713  34.2819499
  16.8774289  34.2822306
  16.8774865  34.2825114
  16.8775441  34.2827921
  16.8776017  34.2830727
  16.8776592  34.2833533
  16.8777168  34.2836339
  16.8777743  34.2839145
  16.8778319  34.284195
  16.8778894  34.2844755
  16.877947  34.2847559
  16.8780045  34.2850363
  16.878062  34.2853167
  16.8781195  34.285597
  16.878177  34.2858773
  16.8782345  34.2861575
  16.8782919  34.2864377
  16.8783494  34.2867179
  16.8784069  34.2869981
  16.8784643  34.2872782
  16.8785218  34.2875582
  16.8785792  34.2878383
  16.8786367  34.2881183
  16.8786941  34.2883982
  16.8787515  34.2886781
  16.8788089  34.288958
  16.8788663  34.2892379
  16.8789237  34.2895177
  16.8789811  34.2897974
  16.8790385  34.2900772
  16.8790959  34.2903569
  16.8791532  34.2906365
  16.8792106  34.2909162
  16.879268  34.2911957
  16.8793253  34.2914753
  16.8793826  34.2917548
  16.87944  34.2920343
  16.8794973  34.2923137
  16.8795546  34.2925931
  16.8796119  34.2928725
  16.8796692  34.2931518
  16.8797265  34.2934311
  16.8797838  34.2937104
  16.8798411  34.2939896
  16.8798983  34.2942688
  16.8799556  34.2945479
  16.8800128  34.294827
  16.8800701  34.2951061
  16.8801273  34.2953851
  16.8801846  34.2956641
  16.8802418  34.2959431
  16.880299  34.296222
  16.8803562  34.2965009
  16.8804134  34.2967797
  16.8804706  34.2970585
  16.8805278  34.2973373
  16.880585  34.2976161
  16.8806421  34.2978948
  16.8806993  34.2981734
  16.8807564  34.2984521
  16.8808136  34.2987306
  16.8808707  34.2990092
  16.8809279  34.2992877
  16.880985  34.2995662
  16.8810421  34.2998447
  16.8810992  34.3001231
  16.8811563  34.3004014
  16.8812134  34.3006798
  16.8812705  34.3009581
  16.8813276  34.3012363
  16.8813847  34.3015146
  16.8814417  34.3017928
  16.8814988  34.3020709
  16.8815558  34.302349
  16.8816129  34.3026271
  16.8816699  34.3029052
  16.8817269  34.3031832
  16.881784  34.3034611
  16.881841  34.3037391
  16.881898  34.304017
  16.881955  34.3042948
  16.882012  34.3045727
  16.8820689  34.3048504
  16.8821259  34.3051282
  16.8821829  34.3054059
  16.8822398  34.3056836
  16.8822968  34.3059612
  16.8823537  34.3062388
  16.8824107  34.3065164
  16.8824676  34.3067939
  16.8825245  34.3070714
  16.8825815  34.3073489
  16.8826384  34.3076263
  16.8826953  34.3079037
  16.8827522  34.3081811
  16.882809  34.3084584
  16.8828659  34.3087357
  16.8829228  34.3090129
  16.8829797  34.3092901
  16.8830365  34.3095673
  16.8830934  34.3098444
  16.8831502  34.3101215
  16.883207  34.3103986
  16.8832639  34.3106756
  16.8833207  34.3109526
  16.8833775  34.3112296
  16.8834343  34.3115065
  16.8834911  34.3117834
  16.8835479  34.3120602
  16.8836047  34.312337
  16.8836614  34.3126138
  16.8837182  34.3128905
  16.883775  34.3131672
  16.8838317  34.3134439
  16.8838885  34.3137205
  16.8839452  34.3139971
  16.8840019  34.3142737
  16.8840586  34.3145502
  16.8841154  34.3148267
  16.8841721  34.3151031
  16.8842288  34.3153795
  16.8842855  34.3156559
  16.8843421  34.3159322
  16.8843988  34.3162085
  16.8844555  34.3164848
  16.8845122  34.316761
  16.8845688  34.3170372
  16.8846255  34.3173134
  16.8846821  34.3175895
  16.8847387  34.3178656
  16.8847954  34.3181417
  16.884852  34.3184177
  16.8849086  34.3186936
  16.8849652  34.3189696
  16.8850218  34.3192455
  16.8850784  34.3195214
  16.885135  34.3197972
  16.8851915  34.320073
  16.8852481  34.3203488
  16.8853047  34.3206245
  16.8853612  34.3209002
  16.8854178  34.3211758
  16.8854743  34.3214515
  16.8855308  34.321727
  16.8855874  34.3220026
  16.8856439  34.3222781
  16.8857004  34.3225536
  16.8857569  34.322829
  16.8858134  34.3231044
  16.8858699  34.3233798
  16.8859263  34.3236551
  16.8859828  34.3239304
  16.8860393  34.3242057
  16.8860957  34.3244809
  16.8861522  34.3247561
  16.8862086  34.3250313
  16.8862651  34.3253064
  16.8863215  34.3255815
  16.8863779  34.3258565
  16.8864343  34.3261315
  16.8864907  34.3264065
  16.8865471  34.3266814
  16.8866035  34.3269563
  16.8866599  34.3272312
  16.8867163  34.327506
  16.8867726  34.3277808
  16.886829  34.3280556
  16.8868854  34.3283303
  16.8869417  34.328605
  16.886998  34.3288797
  16.8870544  34.3291543
  16.8871107  34.3294289
  16.887167  34.3297034
  16.8872233  34.3299779
  16.8872796  34.3302524
  16.8873359  34.3305268
  16.8873922  34.3308013
  16.8874485  34.3310756
  16.8875048  34.33135
  16.887561  34.3316243
  16.8876173  34.3318985
  16.8876736  34.3321728
  16.8877298  34.3324469
  16.887786  34.3327211
  16.8878423  34.3329952
  16.8878985  34.3332693
  16.8879547  34.3335434
  16.8880109  34.3338174
  16.8880671  34.3340914
  16.8881233  34.3343653
  16.8881795  34.3346392
  16.8882357  34.3349131
  16.8882918  34.3351869
  16.888348  34.3354607
  16.8884042  34.3357345
  16.8884603  34.3360082
  16.8885165  34.3362819
  16.8885726  34.3365556
  16.8886287  34.3368292
  16.8886848  34.3371028
  16.888741  34.3373763
  16.8887971  34.3376499
  16.8888532  34.3379233
  16.8889093  34.3381968
  16.8889653  34.3384702
  16.8890214  34.3387436
  16.8890775  34.3390169
  16.8891336  34.3392902
  16.8891896  34.3395635
  16.8892457  34.3398367
  16.8893017  34.34011
  16.8893577  34.3403831
  16.8894138  34.3406562
  16.8894698  34.3409293
  16.8895258  34.3412024
  16.8895818  34.3414754
  16.8896378  34.3417484
  16.8896938  34.3420214
  16.8897498  34.3422943
  16.8898058  34.3425672
  16.8898617  34.34284
  16.8899177  34.3431128
  16.8899736  34.3433856
  16.8900296  34.3436584
  16.8900855  34.3439311
  16.8901415  34.3442038
  16.8901974  34.3444764
  16.8902533  34.344749
  16.8903092  34.3450216
  16.8903651  34.3452941
  16.890421  34.3455666
  16.8904769  34.3458391
  16.8905328  34.3461115
  16.8905887  34.3463839
  16.8906445  34.3466562
  16.8907004  34.3469286
  16.8907563  34.3472009
  16.8908121  34.3474731
  16.8908679  34.3477453
  16.8909238  34.3480175
  16.8909796  34.3482897
  16.8910354  34.3485618
  16.8910912  34.3488339
  16.891147  34.3491059
  16.8912028  34.3493779
  16.8912586  34.3496499
  16.8913144  34.3499218
  16.8913702  34.3501937
  16.8914259  34.3504656
  16.8914817  34.3507374
  16.8915375  34.3510092
  16.8915932  34.351281
  16.8916489  34.3515527
  16.8917047  34.3518244
  16.8917604  34.3520961
  16.8918161  34.3523677
  16.8918718  34.3526393
  16.8919275  34.3529108
  16.8919832  34.3531824
  16.8920389  34.3534539
  16.8920946  34.3537253
  16.8921503  34.3539967
  16.8922059  34.3542681
  16.8922616  34.3545394
  16.8923173  34.3548108
  16.8923729  34.355082
  16.8924285  34.3553533
  16.8924842  34.3556245
  16.8925398  34.3558957
  16.8925954  34.3561668
  16.892651  34.3564379
  16.8927066  34.356709
  16.8927622  34.35698
  16.8928178  34.357251
  16.8928734  34.357522
  16.892929  34.3577929
  16.8929846  34.3580638
  16.8930401  34.3583347
  16.8930957  34.3586055
  16.8931512  34.3588763
  16.8932068  34.359147
  16.8932623  34.3594178
  16.8933178  34.3596884
  16.8933733  34.3599591
  16.8934288  34.3602297
  16.8934843  34.3605003
  16.8935398  34.3607708
  16.8935953  34.3610414
  16.8936508  34.3613118
  16.8937063  34.3615823
  16.8937618  34.3618527
  16.8938172  34.3621231
  16.8938727  34.3623934
  16.8939281  34.3626637
  16.8939836  34.362934
  16.894039  34.3632042
  16.8940944  34.3634744
  16.8941498  34.3637446
  16.8942053  34.3640147
  16.8942607  34.3642848
  16.8943161  34.3645549
  16.8943715  34.3648249
  16.8944268  34.3650949
  16.8944822  34.3653649
  16.8945376  34.3656348
  16.8945929  34.3659047
  16.8946483  34.3661746
  16.8947037  34.3664444
  16.894759  34.3667142
  16.8948143  34.366984
  16.8948697  34.3672537
  16.894925  34.3675234
  16.8949803  34.367793
  16.8950356  34.3680626
  16.8950909  34.3683322
  16.8951462  34.3686018
  16.8952015  34.3688713
  16.8952568  34.3691408
  16.895312  34.3694102
  16.8953673  34.3696796
  16.8954225  34.369949
  16.8954778  34.3702184
  16.895533  34.3704877
  16.8955883  34.3707569
  16.8956435  34.3710262
  16.8956987  34.3712954
  16.8957539  34.3715646
  16.8958092  34.3718337
  16.8958644  34.3721028
  16.8959195  34.3723719
  16.8959747  34.3726409
  16.8960299  34.3729099
  16.8960851  34.3731789
  16.8961403  34.3734478
  16.8961954  34.3737167
  16.8962506  34.3739856
  16.8963057  34.3742544
  16.8963608  34.3745232
  16.896416  34.374792
  16.8964711  34.3750607
  16.8965262  34.3753294
  16.8965813  34.3755981
  16.8966364  34.3758667
  16.8966915  34.3761353
  16.8967466  34.3764039
  16.8968017  34.3766724
  16.8968568  34.3769409
  16.8969118  34.3772093
  16.8969669  34.3774778
  16.897022  34.3777461
  16.897077  34.3780145
  16.897132  34.3782828
  16.8971871  34.3785511
  16.8972421  34.3788194
  16.8972971  34.3790876
  16.8973521  34.3793558
  16.8974071  34.3796239
  16.8974621  34.379892
  16.8975171  34.3801601
  16.8975721  34.3804282
  16.8976271  34.3806962
  16.8976821  34.3809642
  16.897737  34.3812321
  16.897792  34.3815
  16.8978469  34.3817679
  16.8979019  34.3820358
  16.8979568  34.3823036
  16.8980117  34.3825713
  16.8980667  34.3828391
  16.8981216  34.3831068
  16.8981765  34.3833745
  16.8982314  34.3836421
  16.8982863  34.3839097
  16.8983412  34.3841773
  16.898396  34.3844448
  16.8984509  34.3847123
  16.8985058  34.3849798
  16.8985606  34.3852473
  16.8986155  34.3855147
  16.8986703  34.385782
  16.8987252  34.3860494
  16.89878  34.3863167
  16.8988348  34.386584
  16.8988897  34.3868512
  16.8989445  34.3871184
  16.8989993  34.3873856
  16.8990541  34.3876527
  16.8991089  34.3879198
  16.8991636  34.3881869
  16.8992184  34.3884539
  16.8992732  34.3887209
  16.8993279  34.3889879
  16.8993827  34.3892548
  16.8994375  34.3895217
  16.8994922  34.3897886
  16.8995469  34.3900554
  16.8996017  34.3903222
  16.8996564  34.390589
  16.8997111  34.3908557
  16.8997658  34.3911224
  16.8998205  34.3913891
  16.8998752  34.3916557
  16.8999299  34.3919223
  16.8999846  34.3921889
  16.9000392  34.3924554
  16.9000939  34.3927219
  16.9001486  34.3929884
  16.9002032  34.3932548
  16.9002579  34.3935212
  16.9003125  34.3937876
  16.9003671  34.3940539
  16.9004218  34.3943202
  16.9004764  34.3945865
  16.900531  34.3948527
  16.9005856  34.3951189
  16.9006402  34.395385
  16.9006948  34.3956512
  16.9007494  34.3959173
  16.9008039  34.3961833
  16.9008585  34.3964494
  16.9009131  34.3967154
  16.9009676  34.3969813
  16.9010222  34.3972472
  16.9010767  34.3975131
  16.9011313  34.397779
  16.9011858  34.3980448
  16.9012403  34.3983106
  16.9012948  34.3985764
  16.9013493  34.3988421
  16.9014038  34.3991078
  16.9014583  34.3993735
  16.9015128  34.3996391
  16.9015673  34.3999047
  16.9016218  34.4001703
  16.9016762  34.4004358
  16.9017307  34.4007013
  16.9017851  34.4009667
  16.9018396  34.4012322
  16.901894  34.4014976
  16.9019485  34.4017629
  16.9020029  34.4020283
  16.9020573  34.4022936
  16.9021117  34.4025588
  16.9021661  34.402824
  16.9022205  34.4030892
  16.9022749  34.4033544
  16.9023293  34.4036195
  16.9023837  34.4038846
  16.9024381  34.4041497
  16.9024924  34.4044147
  16.9025468  34.4046797
  16.9026011  34.4049447
  16.9026555  34.4052096
  16.9027098  34.4054745
  16.9027641  34.4057394
  16.9028185  34.4060042
  16.9028728  34.406269
  16.9029271  34.4065338
  16.9029814  34.4067985
  16.9030357  34.4070632
  16.90309  34.4073279
  16.9031443  34.4075925
  16.9031985  34.4078571
  16.9032528  34.4081217
  16.9033071  34.4083862
  16.9033613  34.4086507
  16.9034156  34.4089152
  16.9034698  34.4091796
  16.9035241  34.409444
  16.9035783  34.4097084
  16.9036325  34.4099727
  16.9036867  34.410237
  16.9037409  34.4105013
  16.9037951  34.4107655
  16.9038493  34.4110297
  16.9039035  34.4112939
  16.9039577  34.411558
  16.9040119  34.4118221
  16.9040661  34.4120862
  16.9041202  34.4123503
  16.9041744  34.4126143
  16.9042285  34.4128782
  16.9042827  34.4131422
  16.9043368  34.4134061
  16.9043909  34.41367
  16.904445  34.4139338
  16.9044992  34.4141976
  16.9045533  34.4144614
  16.9046074  34.4147251
  16.9046615  34.4149888
  16.9047155  34.4152525
  16.9047696  34.4155162
  16.9048237  34.4157798
  16.9048778  34.4160433
  16.9049318  34.4163069
  16.9049859  34.4165704
  16.9050399  34.4168339
  16.905094  34.4170973
  16.905148  34.4173607
  16.905202  34.4176241
  16.905256  34.4178875
  16.9053101  34.4181508
  16.9053641  34.4184141
  16.9054181  34.4186773
  16.9054721  34.4189405
  16.905526  34.4192037
  16.90558  34.4194669
  16.905634  34.41973
  16.905688  34.4199931
  16.9057419  34.4202561
  16.9057959  34.4205192
  16.9058498  34.4207822
  16.9059038  34.4210451
  16.9059577  34.421308
  16.9060116  34.4215709
  16.9060655  34.4218338
  16.9061195  34.4220966
  16.9061734  34.4223594
  16.9062273  34.4226222
  16.9062812  34.4228849
  16.906335  34.4231476
  16.9063889  34.4234103
  16.9064428  34.4236729
  16.9064967  34.4239355
  16.9065505  34.4241981
  16.9066044  34.4244606
  16.9066582  34.4247231
  16.9067121  34.4249856
  16.9067659  34.425248
  16.9068197  34.4255104
  16.9068735  34.4257728
  16.9069273  34.4260351
  16.9069812  34.4262974
  16.907035  34.4265597
  16.9070887  34.4268219
  16.9071425  34.4270841
  16.9071963  34.4273463
  16.9072501  34.4276085
  16.9073038  34.4278706
  16.9073576  34.4281326
  16.9074114  34.4283947
  16.9074651  34.4286567
  16.9075188  34.4289187
  16.9075726  34.4291806
  16.9076263  34.4294425
  16.90768  34.4297044
  16.9077337  34.4299663
  16.9077874  34.4302281
  16.9078411  34.4304899
  16.9078948  34.4307516
  16.9079485  34.4310134
  16.9080022  34.4312751
  16.9080559  34.4315367
  16.9081095  34.4317983
  16.9081632  34.4320599
  16.9082169  34.4323215
  16.9082705  34.432583
  16.9083241  34.4328445
  16.9083778  34.433106
  16.9084314  34.4333674
  16.908485  34.4336288
  16.9085386  34.4338902
  16.9085922  34.4341515
  16.9086458  34.4344128
  16.9086994  34.4346741
  16.908753  34.4349353
  16.9088066  34.4351965
  16.9088602  34.4354577
  16.9089137  34.4357188
  16.9089673  34.4359799
  16.9090209  34.436241
  16.9090744  34.4365021
  16.9091279  34.4367631
  16.9091815  34.4370241
  16.909235  34.437285
  16.9092885  34.4375459
  16.909342  34.4378068
  16.9093955  34.4380677
  16.909449  34.4383285
  16.9095025  34.4385893
  16.909556  34.43885
  16.9096095  34.4391107
  16.909663  34.4393714
  16.9097165  34.4396321
  16.9097699  34.4398927
  16.9098234  34.4401533
  16.9098768  34.4404139
  16.9099303  34.4406744
  16.9099837  34.4409349
  16.9100371  34.4411954
  16.9100905  34.4414558
  16.910144  34.4417162
  16.9101974  34.4419766
  16.9102508  34.4422369
  16.9103042  34.4424972
  16.9103576  34.4427575
  16.9104109  34.4430177
  16.9104643  34.443278
  16.9105177  34.4435381
  16.910571  34.4437983
  16.9106244  34.4440584
  16.9106778  34.4443185
  16.9107311  34.4445785
  16.9107844  34.4448385
  16.9108378  34.4450985
  16.9108911  34.4453585
  16.9109444  34.4456184
  16.9109977  34.4458783
  16.911051  34.4461382
  16.9111043  34.446398
  16.9111576  34.4466578
  16.9112109  34.4469176
  16.9112642  34.4471773
  16.9113174  34.447437
  16.9113707  34.4476967
  16.911424  34.4479563
  16.9114772  34.4482159
  16.9115305  34.4484755
  16.9115837  34.448735
  16.9116369  34.4489945
  16.9116902  34.449254
  16.9117434  34.4495134
  16.9117966  34.4497729
  16.9118498  34.4500322
  16.911903  34.4502916
  16.9119562  34.4505509
  16.9120094  34.4508102
  16.9120626  34.4510694
  16.9121157  34.4513287
  16.9121689  34.4515879
  16.9122221  34.451847
  16.9122752  34.4521061
  16.9123284  34.4523652
  16.9123815  34.4526243
  16.9124346  34.4528833
  16.9124878  34.4531423
  16.9125409  34.4534013
  16.912594  34.4536602
  16.9126471  34.4539192
  16.9127002  34.454178
  16.9127533  34.4544369
  16.9128064  34.4546957
  16.9128595  34.4549545
  16.9129126  34.4552132
  16.9129656  34.4554719
  16.9130187  34.4557306
  16.9130717  34.4559893
  16.9131248  34.4562479
  16.9131778  34.4565065
  16.9132309  34.456765
  16.9132839  34.4570236
  16.9133369  34.4572821
  16.9133899  34.4575405
  16.913443  34.457799
  16.913496  34.4580574
  16.913549  34.4583157
  16.9136019  34.4585741
  16.9136549  34.4588324
  16.9137079  34.4590906
  16.9137609  34.4593489
  16.9138139  34.4596071
  16.9138668  34.4598653
  16.9139198  34.4601234
  16.9139727  34.4603815
  16.9140257  34.4606396
  16.9140786  34.4608977
  16.9141315  34.4611557
  16.9141844  34.4614137
  16.9142373  34.4616717
  16.9142903  34.4619296
  16.9143432  34.4621875
  16.9143961  34.4624453
  16.9144489  34.4627032
  16.9145018  34.462961
  16.9145547  34.4632188
  16.9146076  34.4634765
  16.9146604  34.4637342
  16.9147133  34.4639919
  16.9147661  34.4642495
  16.914819  34.4645071
  16.9148718  34.4647647
  16.9149246  34.4650223
  16.9149775  34.4652798
  16.9150303  34.4655373
  16.9150831  34.4657948
  16.9151359  34.4660522
  16.9151887  34.4663096
  16.9152415  34.4665669
  16.9152943  34.4668243
  16.9153471  34.4670816
  16.9153998  34.4673388
  16.9154526  34.4675961
  16.9155054  34.4678533
  16.9155581  34.4681105
  16.9156109  34.4683676
  16.9156636  34.4686247
  16.9157163  34.4688818
  16.9157691  34.4691389
  16.9158218  34.4693959
  16.9158745  34.4696529
  16.9159272  34.4699098
  16.9159799  34.4701668
  16.9160326  34.4704237
  16.9160853  34.4706805
  16.916138  34.4709374
  16.9161907  34.4711942
  16.9162433  34.4714509
  16.916296  34.4717077
  16.9163487  34.4719644
  16.9164013  34.4722211
  16.9164539  34.4724777
  16.9165066  34.4727343
  16.9165592  34.4729909
  16.9166118  34.4732475
  16.9166645  34.473504
  16.9167171  34.4737605
  16.9167697  34.4740169
  16.9168223  34.4742734
  16.9168749  34.4745298
  16.9169275  34.4747861
  16.91698  34.4750425
  16.9170326  34.4752988
  16.9170852  34.475555
  16.9171378  34.4758113
  16.9171903  34.4760675
  16.9172429  34.4763237
  16.9172954  34.4765798
  16.9173479  34.476836
  16.9174005  34.477092
  16.917453  34.4773481
  16.9175055  34.4776041
  16.917558  34.4778601
  16.9176105  34.4781161
  16.917663  34.478372
  16.9177155  34.4786279
  16.917768  34.4788838
  16.9178205  34.4791396
  16.917873  34.4793954
  16.9179254  34.4796512
  16.9179779  34.479907
  16.9180303  34.4801627
  16.9180828  34.4804184
  16.9181352  34.480674
  16.9181877  34.4809297
  16.9182401  34.4811853
  16.9182925  34.4814408
  16.9183449  34.4816963
  16.9183973  34.4819518
  16.9184497  34.4822073
  16.9185021  34.4824628
  16.9185545  34.4827182
  16.9186069  34.4829735
  16.9186593  34.4832289
  16.9187117  34.4834842
  16.918764  34.4837395
  16.9188164  34.4839947
  16.9188687  34.48425
  16.9189211  34.4845052
  16.9189734  34.4847603
  16.9190258  34.4850155
  16.9190781  34.4852706
  16.9191304  34.4855256
  16.9191827  34.4857807
  16.919235  34.4860357
  16.9192873  34.4862907
  16.9193396  34.4865456
  16.9193919  34.4868005
  16.9194442  34.4870554
  16.9194965  34.4873103
  16.9195488  34.4875651
  16.919601  34.4878199
  16.9196533  34.4880747
  16.9197055  34.4883294
  16.9197578  34.4885841
  16.91981  34.4888388
  16.9198623  34.4890934
  16.9199145  34.489348
  16.9199667  34.4896026
  16.9200189  34.4898571
  16.9200711  34.4901117
  16.9201233  34.4903661
  16.9201755  34.4906206
  16.9202277  34.490875
  16.9202799  34.4911294
  16.9203321  34.4913838
  16.9203842  34.4916381
  16.9204364  34.4918924
  16.9204886  34.4921467
  16.9205407  34.492401
  16.9205929  34.4926552
  16.920645  34.4929093
  16.9206971  34.4931635
  16.9207493  34.4934176
  16.9208014  34.4936717
  16.9208535  34.4939258
  16.9209056  34.4941798
  16.9209577  34.4944338
  16.9210098  34.4946878
  16.9210619  34.4949417
  16.921114  34.4951956
  16.9211661  34.4954495
  16.9212181  34.4957033
  16.9212702  34.4959572
  16.9213222  34.4962109
  16.9213743  34.4964647
  16.9214263  34.4967184
  16.9214784  34.4969721
  16.9215304  34.4972258
  16.9215824  34.4974794
  16.9216345  34.497733
  16.9216865  34.4979866
  16.9217385  34.4982401
  16.9217905  34.4984937
  16.9218425  34.4987471
  16.9218945  34.4990006
  16.9219465  34.499254
  16.9219984  34.4995074
  16.9220504  34.4997608
  16.9221024  34.5000141
  16.9221543  34.5002674
  16.9222063  34.5005207
  16.9222582  34.5007739
  16.9223102  34.5010271
  16.9223621  34.5012803
  16.922414  34.5015335
  16.9224659  34.5017866
  16.9225179  34.5020397
  16.9225698  34.5022927
  16.9226217  34.5025458
  16.9226736  34.5027988
  16.9227255  34.5030517
  16.9227773  34.5033047
  16.9228292  34.5035576
  16.9228811  34.5038104
  16.922933  34.5040633
  16.9229848  34.5043161
  16.9230367  34.5045689
  16.9230885  34.5048217
  16.9231404  34.5050744
  16.9231922  34.5053271
  16.923244  34.5055797
  16.9232958  34.5058324
  16.9233477  34.506085
  16.9233995  34.5063376
  16.9234513  34.5065901
  16.9235031  34.5068426
  16.9235549  34.5070951
  16.9236066  34.5073476
  16.9236584  34.5076
  16.9237102  34.5078524
  16.923762  34.5081047
  16.9238137  34.5083571
  16.9238655  34.5086094
  16.9239172  34.5088617
  16.923969  34.5091139
  16.9240207  34.5093661
  16.9240724  34.5096183
  16.9241242  34.5098705
  16.9241759  34.5101226
  16.9242276  34.5103747
  16.9242793  34.5106267
  16.924331  34.5108788
  16.9243827  34.5111308
  16.9244344  34.5113828
  16.924486  34.5116347
  16.9245377  34.5118866
  16.9245894  34.5121385
  16.924641  34.5123904
  16.9246927  34.5126422
  16.9247444  34.512894
  16.924796  34.5131457
  16.9248476  34.5133975
  16.9248993  34.5136492
  16.9249509  34.5139009
  16.9250025  34.5141525
  16.9250541  34.5144041
  16.9251057  34.5146557
  16.9251573  34.5149073
  16.9252089  34.5151588
  16.9252605  34.5154103
  16.9253121  34.5156618
  16.9253637  34.5159132
  16.9254152  34.5161646
  16.9254668  34.516416
  16.9255184  34.5166673
  16.9255699  34.5169186
  16.9256215  34.5171699
  16.925673  34.5174212
  16.9257245  34.5176724
  16.9257761  34.5179236
  16.9258276  34.5181748
  16.9258791  34.5184259
  16.9259306  34.518677
  16.9259821  34.5189281
  16.9260336  34.5191792
  16.9260851  34.5194302
  16.9261366  34.5196812
  16.926188  34.5199321
  16.9262395  34.520183
  16.926291  34.5204339
  16.9263424  34.5206848
  16.9263939  34.5209357
  16.9264453  34.5211865
  16.9264968  34.5214373
  16.9265482  34.521688
  16.9265997  34.5219387
  16.9266511  34.5221894
  16.9267025  34.5224401
  16.9267539  34.5226907
  16.9268053  34.5229413
  16.9268567  34.5231919
  16.9269081  34.5234424
  16.9269595  34.5236929
  16.9270109  34.5239434
  16.9270622  34.5241939
  16.9271136  34.5244443
  16.927165  34.5246947
  16.9272163  34.5249451
  16.9272677  34.5251954
  16.927319  34.5254457
  16.9273704  34.525696
  16.9274217  34.5259462
  16.927473  34.5261965
  16.9275243  34.5264467
  16.9275757  34.5266968
  16.927627  34.5269469
  16.9276783  34.527197
  16.9277296  34.5274471
  16.9277808  34.5276972
  16.9278321  34.5279472
  16.9278834  34.5281971
  16.9279347  34.5284471
  16.9279859  34.528697
  16.9280372  34.5289469
  16.9280885  34.5291968
  16.9281397  34.5294466
  16.9281909  34.5296964
  16.9282422  34.5299462
  16.9282934  34.5301959
  16.9283446  34.5304457
  16.9283959  34.5306953
  16.9284471  34.530945
  16.9284983  34.5311946
  16.9285495  34.5314442
  16.9286007  34.5316938
  16.9286518  34.5319433
  16.928703  34.5321929
  16.9287542  34.5324423
  16.9288054  34.5326918
  16.9288565  34.5329412
  16.9289077  34.5331906
  16.9289588  34.53344
  16.92901  34.5336893
  16.9290611  34.5339386
  16.9291123  34.5341879
  16.9291634  34.5344371
  16.9292145  34.5346863
  16.9292656  34.5349355
  16.9293167  34.5351847
  16.9293678  34.5354338
  16.9294189  34.5356829
  16.92947  34.535932
  16.9295211  34.536181
  16.9295722  34.53643
  16.9296233  34.536679
  16.9296743  34.536928
  16.9297254  34.5371769
  16.9297764  34.5374258
  16.9298275  34.5376747
  16.9298785  34.5379235
  16.9299296  34.5381723
  16.9299806  34.5384211
  16.9300316  34.5386698
  16.9300826  34.5389186
  16.9301336  34.5391672
  16.9301847  34.5394159
  16.9302357  34.5396645
  16.9302866  34.5399131
  16.9303376  34.5401617
  16.9303886  34.5404103
  16.9304396  34.5406588
  16.9304906  34.5409073
  16.9305415  34.5411557
  16.9305925  34.5414041
  16.9306434  34.5416525
  16.9306944  34.5419009
  16.9307453  34.5421493
  16.9307963  34.5423976
  16.9308472  34.5426458
  16.9308981  34.5428941
  16.930949  34.5431423
  16.9309999  34.5433905
  16.9310508  34.5436387
  16.9311017  34.5438868
  16.9311526  34.5441349
  16.9312035  34.544383
  16.9312544  34.5446311
  16.9313053  34.5448791
  16.9313562  34.5451271
  16.931407  34.545375
  16.9314579  34.545623
  16.9315087  34.5458709
  16.9315596  34.5461187
  16.9316104  34.5463666
  16.9316612  34.5466144
  16.9317121  34.5468622
  16.9317629  34.54711
  16.9318137  34.5473577
  16.9318645  34.5476054
  16.9319153  34.5478531
  16.9319661  34.5481007
  16.9320169  34.5483483
  16.9320677  34.5485959
  16.9321185  34.5488435
  16.9321692  34.549091
  16.93222  34.5493385
  16.9322708  34.549586
  16.9323215  34.5498334
  16.9323723  34.5500808
  16.932423  34.5503282
  16.9324738  34.5505755
  16.9325245  34.5508229
  16.9325752  34.5510702
  16.9326259  34.5513174
  16.9326767  34.5515647
  16.9327274  34.5518119
  16.9327781  34.5520591
  16.9328288  34.5523062
  16.9328795  34.5525533
  16.9329301  34.5528004
  16.9329808  34.5530475
  16.9330315  34.5532945
  16.9330822  34.5535415
  16.9331328  34.5537885
  16.9331835  34.5540355
  16.9332341  34.5542824
  16.9332848  34.5545293
  16.9333354  34.5547762
  16.933386  34.555023
  16.9334367  34.5552698
  16.9334873  34.5555166
  16.9335379  34.5557633
  16.9335885  34.55601
  16.9336391  34.5562567
  16.9336897  34.5565034
  16.9337403  34.55675
  16.9337909  34.5569966
  16.9338415  34.5572432
  16.933892  34.5574898
  16.9339426  34.5577363
  16.9339932  34.5579828
  16.9340437  34.5582292
  16.9340943  34.5584757
  16.9341448  34.5587221
  16.9341953  34.5589684
  16.9342459  34.5592148
  16.9342964  34.5594611
  16.9343469  34.5597074
  16.9343974  34.5599537
  16.9344479  34.5601999
  16.9344985  34.5604461
  16.9345489  34.5606923
  16.9345994  34.5609384
  16.9346499  34.5611845
  16.9347004  34.5614306
  16.9347509  34.5616767
  16.9348013  34.5619227
  16.9348518  34.5621687
  16.9349023  34.5624147
  16.9349527  34.5626606
  16.9350032  34.5629066
  16.9350536  34.5631525
  16.935104  34.5633983
  16.9351544  34.5636441
  16.9352049  34.5638899
  16.9352553  34.5641357
  16.9353057  34.5643815
  16.9353561  34.5646272
  16.9354065  34.5648729
  16.9354569  34.5651185
  16.9355073  34.5653642
  16.9355576  34.5656098
  16.935608  34.5658554
  16.9356584  34.5661009
  16.9357087  34.5663464
  16.9357591  34.5665919
  16.9358095  34.5668374
  16.9358598  34.5670828
  16.9359101  34.5673282
  16.9359605  34.5675736
  16.9360108  34.5678189
  16.9360611  34.5680643
  16.9361114  34.5683095
  16.9361617  34.5685548
  16.936212  34.5688
  16.9362623  34.5690453
  16.9363126  34.5692904
  16.9363629  34.5695356
  16.9364132  34.5697807
  16.9364635  34.5700258
  16.9365137  34.5702709
  16.936564  34.5705159
  16.9366143  34.5707609
  16.9366645  34.5710059
  16.9367148  34.5712508
  16.936765  34.5714958
  16.9368152  34.5717406
  16.9368655  34.5719855
  16.9369157  34.5722303
  16.9369659  34.5724752
  16.9370161  34.5727199
  16.9370663  34.5729647
  16.9371165  34.5732094
  16.9371667  34.5734541
  16.9372169  34.5736988
  16.9372671  34.5739434
  16.9373172  34.574188
  16.9373674  34.5744326
  16.9374176  34.5746772
  16.9374677  34.5749217
  16.9375179  34.5751662
  16.937568  34.5754107
  16.9376182  34.5756551
  16.9376683  34.5758995
  16.9377184  34.5761439
  16.9377686  34.5763883
  16.9378187  34.5766326
  16.9378688  34.5768769
  16.9379189  34.5771212
  16.937969  34.5773654
  16.9380191  34.5776096
  16.9380692  34.5778538
  16.9381193  34.578098
  16.9381693  34.5783421
  16.9382194  34.5785862
  16.9382695  34.5788303
  16.9383195  34.5790743
  16.9383696  34.5793184
  16.9384196  34.5795623
  16.9384697  34.5798063
  16.9385197  34.5800502
  16.9385698  34.5802941
  16.9386198  34.580538
  16.9386698  34.5807819
  16.9387198  34.5810257
  16.9387698  34.5812695
  16.9388198  34.5815133
  16.9388698  34.581757
  16.9389198  34.5820007
  16.9389698  34.5822444
  16.9390198  34.582488
  16.9390697  34.5827317
  16.9391197  34.5829753
  16.9391697  34.5832188
  16.9392196  34.5834624
  16.9392696  34.5837059
  16.9393195  34.5839494
  16.9393695  34.5841928
  16.9394194  34.5844363
  16.9394693  34.5846797
  16.9395193  34.5849231
  16.9395692  34.5851664
  16.9396191  34.5854097
  16.939669  34.585653
  16.9397189  34.5858963
  16.9397688  34.5861395
  16.9398187  34.5863827
  16.9398685  34.5866259
  16.9399184  34.586869
  16.9399683  34.5871122
  16.9400182  34.5873553
  16.940068  34.5875983
  16.9401179  34.5878414
  16.9401677  34.5880844
  16.9402176  34.5883274
  16.9402674  34.5885703
  16.9403172  34.5888132
  16.940367  34.5890561
  16.9404169  34.589299
  16.9404667  34.5895419
  16.9405165  34.5897847
  16.9405663  34.5900275
  16.9406161  34.5902702
  16.9406659  34.590513
  16.9407157  34.5907557
  16.9407654  34.5909983
  16.9408152  34.591241
  16.940865  34.5914836
  16.9409147  34.5917262
  16.9409645  34.5919688
  16.9410142  34.5922113
  16.941064  34.5924538
  16.9411137  34.5926963
  16.9411635  34.5929388
  16.9412132  34.5931812
  16.9412629  34.5934236
  16.9413126  34.593666
  16.9413623  34.5939083
  16.941412  34.5941506
  16.9414617  34.5943929
  16.9415114  34.5946352
  16.9415611  34.5948774
  16.9416108  34.5951196
  16.9416605  34.5953618
  16.9417101  34.5956039
  16.9417598  34.5958461
  16.9418095  34.5960882
  16.9418591  34.5963302
  16.9419088  34.5965723
  16.9419584  34.5968143
  16.9420081  34.5970563
  16.9420577  34.5972982
  16.9421073  34.5975401
  16.9421569  34.597782
  16.9422065  34.5980239
  16.9422562  34.5982658
  16.9423058  34.5985076
  16.9423553  34.5987494
  16.9424049  34.5989911
  16.9424545  34.5992329
  16.9425041  34.5994746
  16.9425537  34.5997163
  16.9426032  34.5999579
  16.9426528  34.6001995
  16.9427024  34.6004411
  16.9427519  34.6006827
  16.9428015  34.6009242
  16.942851  34.6011658
  16.9429005  34.6014072
  16.9429501  34.6016487
  16.9429996  34.6018901
  16.9430491  34.6021315
  16.9430986  34.6023729
  16.9431481  34.6026143
  16.9431976  34.6028556
  16.9432471  34.6030969
  16.9432966  34.6033381
  16.9433461  34.6035794
  16.9433956  34.6038206
  16.943445  34.6040618
  16.9434945  34.6043029
  16.943544  34.6045441
  16.9435934  34.6047852
  16.9436429  34.6050262
  16.9436923  34.6052673
  16.9437418  34.6055083
  16.9437912  34.6057493
  16.9438406  34.6059903
  16.94389  34.6062312
  16.9439395  34.6064721
  16.9439889  34.606713
  16.9440383  34.6069539
  16.9440877  34.6071947
  16.9441371  34.6074355
  16.9441865  34.6076763
  16.9442358  34.607917
  16.9442852  34.6081577
  16.9443346  34.6083984
  16.944384  34.6086391
  16.9444333  34.6088797
  16.9444827  34.6091203
  16.944532  34.6093609
  16.9445814  34.6096015
  16.9446307  34.609842
  16.94468  34.6100825
  16.9447294  34.610323
  16.9447787  34.6105634
  16.944828  34.6108038
  16.9448773  34.6110442
  16.9449266  34.6112846
  16.9449759  34.6115249
  16.9450252  34.6117652
  16.9450745  34.6120055
  16.9451238  34.6122458
  16.945173  34.612486
  16.9452223  34.6127262
  16.9452716  34.6129664
  16.9453208  34.6132065
  16.9453701  34.6134466
  16.9454193  34.6136867
  16.9454686  34.6139268
  16.9455178  34.6141668
  16.9455671  34.6144068
  16.9456163  34.6146468
  16.9456655  34.6148868
  16.9457147  34.6151267
  16.9457639  34.6153666
  16.9458131  34.6156065
  16.9458623  34.6158463
  16.9459115  34.6160861
  16.9459607  34.6163259
  16.9460099  34.6165657
  16.9460591  34.6168054
  16.9461082  34.6170451
  16.9461574  34.6172848
  16.9462066  34.6175245
  16.9462557  34.6177641
  16.9463049  34.6180037
  16.946354  34.6182433
  16.9464031  34.6184828
  16.9464523  34.6187224
  16.9465014  34.6189618
  16.9465505  34.6192013
  16.9465996  34.6194408
  16.9466487  34.6196802
  16.9466978  34.6199196
  16.9467469  34.6201589
  16.946796  34.6203982
  16.9468451  34.6206375
  16.9468942  34.6208768
  16.9469433  34.6211161
  16.9469923  34.6213553
  16.9470414  34.6215945
  16.9470905  34.6218337
  16.9471395  34.6220728
  16.9471886  34.6223119
  16.9472376  34.622551
  16.9472866  34.6227901
  16.9473357  34.6230291
  16.9473847  34.6232681
  16.9474337  34.6235071
  16.9474827  34.623746
  16.9475317  34.623985
  16.9475807  34.6242239
  16.9476297  34.6244627
  16.9476787  34.6247016
  16.9477277  34.6249404
  16.9477767  34.6251792
  16.9478257  34.625418
  16.9478747  34.6256567
  16.9479236  34.6258954
  16.9479726  34.6261341
  16.9480215  34.6263727
  16.9480705  34.6266114
  16.9481194  34.62685
  16.9481684  34.6270886
  16.9482173  34.6273271
  16.9482662  34.6275656
  16.9483151  34.6278041
  16.9483641  34.6280426
  16.948413  34.628281
  16.9484619  34.6285195
  16.9485108  34.6287578
  16.9485597  34.6289962
  16.9486085  34.6292345
  16.9486574  34.6294728
  16.9487063  34.6297111
  16.9487552  34.6299494
  16.948804  34.6301876
  16.9488529  34.6304258
  16.9489018  34.630664
  16.9489506  34.6309021
  16.9489995  34.6311402
  16.9490483  34.6313783
  16.9490971  34.6316164
  16.949146  34.6318544
  16.9491948  34.6320925
  16.9492436  34.6323304
  16.9492924  34.6325684
  16.9493412  34.6328063
  16.94939  34.6330442
  16.9494388  34.6332821
  16.9494876  34.63352
  16.9495364  34.6337578
  16.9495852  34.6339956
  16.9496339  34.6342334
  16.9496827  34.6344711
  16.9497315  34.6347088
  16.9497802  34.6349465
  16.949829  34.6351842
  16.9498777  34.6354218
  16.9499264  34.6356595
  16.9499752  34.635897
  16.9500239  34.6361346
  16.9500726  34.6363721
  16.9501213  34.6366096
  16.9501701  34.6368471
  16.9502188  34.6370846
  16.9502675  34.637322
  16.9503162  34.6375594
  16.9503649  34.6377968
  16.9504135  34.6380341
  16.9504622  34.6382714
  16.9505109  34.6385087
  16.9505596  34.638746
  16.9506082  34.6389832
  16.9506569  34.6392204
  16.9507055  34.6394576
  16.9507542  34.6396948
  16.9508028  34.6399319
  16.9508515  34.640169
  16.9509001  34.6404061
  16.9509487  34.6406432
  16.9509973  34.6408802
  16.9510459  34.6411172
  16.9510946  34.6413542
  16.9511432  34.6415911
  16.9511918  34.641828
  16.9512404  34.6420649
  16.9512889  34.6423018
  16.9513375  34.6425386
  16.9513861  34.6427755
  16.9514347  34.6430123
  16.9514832  34.643249
  16.9515318  34.6434857
  16.9515803  34.6437225
  16.9516289  34.6439591
  16.9516774  34.6441958
  16.951726  34.6444324
  16.9517745  34.644669
  16.951823  34.6449056
  16.9518716  34.6451422
  16.9519201  34.6453787
  16.9519686  34.6456152
  16.9520171  34.6458517
  16.9520656  34.6460881
  16.9521141  34.6463245
  16.9521626  34.6465609
  16.9522111  34.6467973
  16.9522595  34.6470336
  16.952308  34.6472699
  16.9523565  34.6475062
  16.9524049  34.6477425
  16.9524534  34.6479787
  16.9525018  34.6482149
  16.9525503  34.6484511
  16.9525987  34.6486873
  16.9526472  34.6489234
  16.9526956  34.6491595
  16.952744  34.6493956
  16.9527924  34.6496316
  16.9528409  34.6498676
  16.9528893  34.6501036
  16.9529377  34.6503396
  16.9529861  34.6505756
  16.9530345  34.6508115
  16.9530828  34.6510474
  16.9531312  34.6512832
  16.9531796  34.6515191
  16.953228  34.6517549
  16.9532763  34.6519907
  16.9533247  34.6522264
  16.9533731  34.6524622
  16.9534214  34.6526979
  16.9534697  34.6529336
  16.9535181  34.6531692
  16.9535664  34.6534048
  16.9536147  34.6536404
  16.9536631  34.653876
  16.9537114  34.6541116
  16.9537597  34.6543471
  16.953808  34.6545826
  16.9538563  34.6548181
  16.9539046  34.6550535
  16.9539529  34.6552889
  16.9540012  34.6555243
  16.9540494  34.6557597
  16.9540977  34.655995
  16.954146  34.6562304
  16.9541943  34.6564656
  16.9542425  34.6567009
  16.9542908  34.6569361
  16.954339  34.6571714
  16.9543873  34.6574065
  16.9544355  34.6576417
  16.9544837  34.6578768
  16.9545319  34.6581119
  16.9545802  34.658347
  16.9546284  34.6585821
  16.9546766  34.6588171
  16.9547248  34.6590521
  16.954773  34.6592871
  16.9548212  34.659522
  16.9548694  34.659757
  16.9549176  34.6599919
  16.9549657  34.6602267
  16.9550139  34.6604616
  16.9550621  34.6606964
  16.9551102  34.6609312
  16.9551584  34.661166
  16.9552065  34.6614007
  16.9552547  34.6616354
  16.9553028  34.6618701
  16.955351  34.6621048
  16.9553991  34.6623394
  16.9554472  34.662574
  16.9554953  34.6628086
  16.9555434  34.6630432
  16.9555916  34.6632777
  16.9556397  34.6635122
  16.9556878  34.6637467
  16.9557358  34.6639811
  16.9557839  34.6642156
  16.955832  34.66445
  16.9558801  34.6646843
  16.9559282  34.6649187
  16.9559762  34.665153
  16.9560243  34.6653873
  16.9560723  34.6656216
  16.9561204  34.6658559
  16.9561684  34.6660901
  16.9562165  34.6663243
  16.9562645  34.6665584
  16.9563125  34.6667926
  16.9563606  34.6670267
  16.9564086  34.6672608
  16.9564566  34.6674949
  16.9565046  34.6677289
  16.9565526  34.6679629
  16.9566006  34.6681969
  16.9566486  34.6684309
  16.9566966  34.6686648
  16.9567445  34.6688987
  16.9567925  34.6691326
  16.9568405  34.6693665
  16.9568885  34.6696003
  16.9569364  34.6698341
  16.9569844  34.6700679
  16.9570323  34.6703017
  16.9570803  34.6705354
  16.9571282  34.6707691
  16.9571761  34.6710028
  16.9572241  34.6712364
  16.957272  34.6714701
  16.9573199  34.6717037
  16.9573678  34.6719372
  16.9574157  34.6721708
  16.9574636  34.6724043
  16.9575115  34.6726378
  16.9575594  34.6728713
  16.9576073  34.6731047
  16.9576552  34.6733381
  16.957703  34.6735715
  16.9577509  34.6738049
  16.9577988  34.6740383
  16.9578466  34.6742716
  16.9578945  34.6745049
  16.9579423  34.6747381
  16.9579902  34.6749714
  16.958038  34.6752046
  16.9580858  34.6754378
  16.9581337  34.675671
  16.9581815  34.6759041
  16.9582293  34.6761372
  16.9582771  34.6763703
  16.9583249  34.6766034
  16.9583727  34.6768364
  16.9584205  34.6770694
  16.9584683  34.6773024
  16.9585161  34.6775354
  16.9585639  34.6777683
  16.9586117  34.6780012
  16.9586594  34.6782341
  16.9587072  34.6784669
  16.9587549  34.6786998
  16.9588027  34.6789326
  16.9588505  34.6791654
  16.9588982  34.6793981
  16.9589459  34.6796308
  16.9589937  34.6798635
  16.9590414  34.6800962
  16.9590891  34.6803289
  16.9591368  34.6805615
  16.9591845  34.6807941
  16.9592322  34.6810267
  16.95928  34.6812592
  16.9593276  34.6814918
  16.9593753  34.6817243
  16.959423  34.6819567
  16.9594707  34.6821892
  16.9595184  34.6824216
  16.959566  34.682654
  16.9596137  34.6828864
  16.9596614  34.6831187
  16.959709  34.683351
  16.9597567  34.6835833
  16.9598043  34.6838156
  16.959852  34.6840479
  16.9598996  34.6842801
  16.9599472  34.6845123
  16.9599948  34.6847444
  16.9600425  34.6849766
  16.9600901  34.6852087
  16.9601377  34.6854408
  16.9601853  34.6856729
  16.9602329  34.6859049
  16.9602805  34.6861369
  16.9603281  34.6863689
  16.9603756  34.6866009
  16.9604232  34.6868328
  16.9604708  34.6870647
  16.9605183  34.6872966
  16.9605659  34.6875285
  16.9606135  34.6877603
  16.960661  34.6879921
  16.9607086  34.6882239
  16.9607561  34.6884557
  16.9608036  34.6886874
  16.9608512  34.6889191
  16.9608987  34.6891508
  16.9609462  34.6893825
  16.9609937  34.6896141
  16.9610412  34.6898457
  16.9610887  34.6900773
  16.9611362  34.6903088
  16.9611837  34.6905404
  16.9612312  34.6907719
  16.9612787  34.6910034
  16.9613262  34.6912348
  16.9613736  34.6914663
  16.9614211  34.6916977
  16.9614686  34.6919291
  16.961516  34.6921604
  16.9615635  34.6923917
  16.9616109  34.692623
  16.9616583  34.6928543
  16.9617058  34.6930856
  16.9617532  34.6933168
  16.9618006  34.693548
  16.9618481  34.6937792
  16.9618955  34.6940104
  16.9619429  34.6942415
  16.9619903  34.6944726
  16.9620377  34.6947037
  16.9620851  34.6949347
  16.9621325  34.6951657
  16.9621799  34.6953967
  16.9622272  34.6956277
  16.9622746  34.6958587
  16.962322  34.6960896
  16.9623693  34.6963205
  16.9624167  34.6965514
  16.962464  34.6967822
  16.9625114  34.6970131
  16.9625587  34.6972439
  16.9626061  34.6974746
  16.9626534  34.6977054
  16.9627007  34.6979361
  16.9627481  34.6981668
  16.9627954  34.6983975
  16.9628427  34.6986282
  16.96289  34.6988588
  16.9629373  34.6990894
  16.9629846  34.69932
  16.9630319  34.6995505
  16.9630792  34.699781
  16.9631264  34.7000115
  16.9631737  34.700242
  16.963221  34.7004725
  16.9632683  34.7007029
  16.9633155  34.7009333
  16.9633628  34.7011637
  16.96341  34.701394
  16.9634573  34.7016243
  16.9635045  34.7018546
  16.9635517  34.7020849
  16.963599  34.7023152
  16.9636462  34.7025454
  16.9636934  34.7027756
  16.9637406  34.7030058
  16.9637878  34.7032359
  16.963835  34.703466
  16.9638822  34.7036961
  16.9639294  34.7039262
  16.9639766  34.7041563
  16.9640238  34.7043863
  16.964071  34.7046163
  16.9641181  34.7048463
  16.9641653  34.7050762
  16.9642125  34.7053061
  16.9642596  34.705536
  16.9643068  34.7057659
  16.9643539  34.7059958
  16.9644011  34.7062256
  16.9644482  34.7064554
  16.9644953  34.7066852
  16.9645425  34.7069149
  16.9645896  34.7071446
  16.9646367  34.7073743
  16.9646838  34.707604
  16.9647309  34.7078337
  16.964778  34.7080633
  16.9648251  34.7082929
  16.9648722  34.7085225
  16.9649193  34.708752
  16.9649664  34.7089815
  16.9650135  34.709211
  16.9650605  34.7094405
  16.9651076  34.70967
  16.9651546  34.7098994
  16.9652017  34.7101288
  16.9652488  34.7103582
  16.9652958  34.7105875
  16.9653428  34.7108168
  16.9653899  34.7110461
  16.9654369  34.7112754
  16.9654839  34.7115047
  16.9655309  34.7117339
  16.965578  34.7119631
  16.965625  34.7121923
  16.965672  34.7124214
  16.965719  34.7126506
  16.965766  34.7128797
  16.965813  34.7131088
  16.9658599  34.7133378
  16.9659069  34.7135668
  16.9659539  34.7137958
  16.9660009  34.7140248
  16.9660478  34.7142538
  16.9660948  34.7144827
  16.9661417  34.7147116
  16.9661887  34.7149405
  16.9662356  34.7151694
  16.9662826  34.7153982
  16.9663295  34.715627
  16.9663764  34.7158558
  16.9664233  34.7160845
  16.9664703  34.7163133
  16.9665172  34.716542
  16.9665641  34.7167707
  16.966611  34.7169993
  16.9666579  34.7172279
  16.9667048  34.7174566
  16.9667517  34.7176851
  16.9667985  34.7179137
  16.9668454  34.7181422
  16.9668923  34.7183707
  16.9669392  34.7185992
  16.966986  34.7188277
  16.9670329  34.7190561
  16.9670797  34.7192845
  16.9671266  34.7195129
  16.9671734  34.7197413
  16.9672203  34.7199696
  16.9672671  34.7201979
  16.9673139  34.7204262
  16.9673607  34.7206545
  16.9674076  34.7208827
  16.9674544  34.721111
  16.9675012  34.7213391
  16.967548  34.7215673
  16.9675948  34.7217955
  16.9676416  34.7220236
  16.9676884  34.7222517
  16.9677351  34.7224797
  16.9677819  34.7227078
  16.9678287  34.7229358
  16.9678754  34.7231638
  16.9679222  34.7233918
  16.967969  34.7236197
  16.9680157  34.7238476
  16.9680625  34.7240755
  16.9681092  34.7243034
  16.9681559  34.7245312
  16.9682027  34.7247591
  16.9682494  34.7249869
  16.9682961  34.7252146
  16.9683428  34.7254424
  16.9683895  34.7256701
  16.9684362  34.7258978
  16.9684829  34.7261255
  16.9685296  34.7263531
  16.9685763  34.7265808
  16.968623  34.7268084
  16.9686697  34.7270359
  16.9687164  34.7272635
  16.968763  34.727491
  16.9688097  34.7277185
  16.9688564  34.727946
  16.968903  34.7281735
  16.9689497  34.7284009
  16.9689963  34.7286283
  16.969043  34.7288557
  16.9690896  34.729083
  16.9691362  34.7293104
  16.9691829  34.7295377
  16.9692295  34.729765
  16.9692761  34.7299922
  16.9693227  34.7302195
  16.9693693  34.7304467
  16.9694159  34.7306738
  16.9694625  34.730901
  16.9695091  34.7311281
  16.9695557  34.7313553
  16.9696023  34.7315824
  16.9696488  34.7318094
  16.9696954  34.7320365
  16.969742  34.7322635
  16.9697885  34.7324905
  16.9698351  34.7327174
  16.9698816  34.7329444
  16.9699282  34.7331713
  16.9699747  34.7333982
  16.9700213  34.7336251
  16.9700678  34.7338519
  16.9701143  34.7340787
  16.9701608  34.7343055
  16.9702074  34.7345323
  16.9702539  34.7347591
  16.9703004  34.7349858
  16.9703469  34.7352125
  16.9703934  34.7354392
  16.9704399  34.7356658
  16.9704863  34.7358924
  16.9705328  34.736119
  16.9705793  34.7363456
  16.9706258  34.7365722
  16.9706722  34.7367987
  16.9707187  34.7370252
  16.9707652  34.7372517
  16.9708116  34.7374781
  16.9708581  34.7377046
  16.9709045  34.737931
  16.9709509  34.7381574
  16.9709974  34.7383837
  16.9710438  34.7386101
  16.9710902  34.7388364
  16.9711366  34.7390627
  16.971183  34.7392889
  16.9712294  34.7395152
  16.9712758  34.7397414
  16.9713222  34.7399676
  16.9713686  34.7401938
  16.971415  34.7404199
  16.9714614  34.740646
  16.9715078  34.7408721
  16.9715542  34.7410982
  16.9716005  34.7413242
  16.9716469  34.7415503
  16.9716932  34.7417763
  16.9717396  34.7420022
  16.9717859  34.7422282
  16.9718323  34.7424541
  16.9718786  34.74268
  16.9719249  34.7429059
  16.9719713  34.7431317
  16.9720176  34.7433576
  16.9720639  34.7435834
  16.9721102  34.7438092
  16.9721565  34.7440349
  16.9722028  34.7442607
  16.9722491  34.7444864
  16.9722954  34.744712
  16.9723417  34.7449377
  16.972388  34.7451633
  16.9724343  34.745389
  16.9724805  34.7456146
  16.9725268  34.7458401
  16.9725731  34.7460657
  16.9726193  34.7462912
  16.9726656  34.7465167
  16.9727118  34.7467421
  16.9727581  34.7469676
  16.9728043  34.747193
  16.9728506  34.7474184
  16.9728968  34.7476438
  16.972943  34.7478691
  16.9729892  34.7480945
  16.9730354  34.7483198
  16.9730816  34.748545
  16.9731279  34.7487703
  16.9731741  34.7489955
  16.9732202  34.7492207
  16.9732664  34.7494459
  16.9733126  34.7496711
  16.9733588  34.7498962
  16.973405  34.7501213
  16.9734511  34.7503464
  16.9734973  34.7505715
  16.9735435  34.7507965
  16.9735896  34.7510215
  16.9736358  34.7512465
  16.9736819  34.7514715
  16.9737281  34.7516964
  16.9737742  34.7519213
  16.9738203  34.7521462
  16.9738664  34.7523711
  16.9739126  34.7525959
  16.9739587  34.7528208
  16.9740048  34.7530456
  16.9740509  34.7532703
  16.974097  34.7534951
  16.9741431  34.7537198
  16.9741892  34.7539445
  16.9742353  34.7541692
  16.9742814  34.7543939
  16.9743274  34.7546185
  16.9743735  34.7548431
  16.9744196  34.7550677
  16.9744656  34.7552922
  16.9745117  34.7555168
  16.9745577  34.7557413
  16.9746038  34.7559658
  16.9746498  34.7561902
  16.9746959  34.7564147
  16.9747419  34.7566391
  16.9747879  34.7568635
  16.974834  34.7570879
  16.97488  34.7573122
  16.974926  34.7575365
  16.974972  34.7577608
  16.975018  34.7579851
  16.975064  34.7582094
  16.97511  34.7584336
  16.975156  34.7586578
  16.975202  34.758882
  16.9752479  34.7591061
  16.9752939  34.7593303
  16.9753399  34.7595544
  16.9753858  34.7597785
  16.9754318  34.7600025
  16.9754778  34.7602266
  16.9755237  34.7604506
  16.9755697  34.7606746
  16.9756156  34.7608985
  16.9756615  34.7611225
  16.9757075  34.7613464
  16.9757534  34.7615703
  16.9757993  34.7617942
  16.9758452  34.762018
  16.9758911  34.7622418
  16.975937  34.7624656
  16.9759829  34.7626894
  16.9760288  34.7629132
  16.9760747  34.7631369
  16.9761206  34.7633606
  16.9761665  34.7635843
  16.9762124  34.763808
  16.9762582  34.7640316
  16.9763041  34.7642552
  16.97635  34.7644788
  16.9763958  34.7647024
  16.9764417  34.7649259
  16.9764875  34.7651494
  16.9765334  34.7653729
  16.9765792  34.7655964
  16.9766251  34.7658198
  16.9766709  34.7660433
  16.9767167  34.7662667
  16.9767625  34.76649
  16.9768083  34.7667134
  16.9768541  34.7669367
  16.9769  34.76716
  16.9769458  34.7673833
  16.9769915  34.7676066
  16.9770373  34.7678298
  16.9770831  34.768053
  16.9771289  34.7682762
  16.9771747  34.7684994
  16.9772204  34.7687225
  16.9772662  34.7689456
  16.977312  34.7691687
  16.9773577  34.7693918
  16.9774035  34.7696148
  16.9774492  34.7698379
  16.977495  34.7700609
  16.9775407  34.7702838
  16.9775864  34.7705068
  16.9776322  34.7707297
  16.9776779  34.7709526
  16.9777236  34.7711755
  16.9777693  34.7713984
  16.977815  34.7716212
  16.9778607  34.771844
  16.9779064  34.7720668
  16.9779521  34.7722896
  16.9779978  34.7725123
  16.9780435  34.772735
  16.9780892  34.7729577
  16.9781348  34.7731804
  16.9781805  34.7734031
  16.9782262  34.7736257
  16.9782718  34.7738483
  16.9783175  34.7740709
  16.9783631  34.7742934
  16.9784088  34.7745159
  16.9784544  34.7747385
  16.9785001  34.7749609
  16.9785457  34.7751834
  16.9785913  34.7754058
  16.9786369  34.7756283
  16.9786826  34.7758506
  16.9787282  34.776073
  16.9787738  34.7762954
  16.9788194  34.7765177
  16.978865  34.77674
  16.9789106  34.7769623
  16.9789562  34.7771845
  16.9790017  34.7774067
  16.9790473  34.7776289
  16.9790929  34.7778511
  16.9791385  34.7780733
  16.979184  34.7782954
  16.9792296  34.7785175
  16.9792751  34.7787396
  16.9793207  34.7789617
  16.9793662  34.7791837
  16.9794118  34.7794057
  16.9794573  34.7796277
  16.9795028  34.7798497
  16.9795484  34.7800717
  16.9795939  34.7802936
  16.9796394  34.7805155
  16.9796849  34.7807374
  16.9797304  34.7809592
  16.9797759  34.781181
  16.9798214  34.7814029
  16.9798669  34.7816246
  16.9799124  34.7818464
  16.9799579  34.7820681
  16.9800034  34.7822899
  16.9800488  34.7825116
  16.9800943  34.7827332
  16.9801398  34.7829549
  16.9801852  34.7831765
  16.9802307  34.7833981
  16.9802761  34.7836197
  16.9803216  34.7838412
  16.980367  34.7840628
  16.9804125  34.7842843
  16.9804579  34.7845057
  16.9805033  34.7847272
  16.9805487  34.7849486
  16.9805942  34.7851701
  16.9806396  34.7853915
  16.980685  34.7856128
  16.9807304  34.7858342
  16.9807758  34.7860555
  16.9808212  34.7862768
  16.9808666  34.7864981
  16.9809119  34.7867193
  16.9809573  34.7869405
  16.9810027  34.7871618
  16.9810481  34.7873829
  16.9810934  34.7876041
  16.9811388  34.7878252
  16.9811841  34.7880463
  16.9812295  34.7882674
  16.9812748  34.7884885
  16.9813202  34.7887096
  16.9813655  34.7889306
  16.9814108  34.7891516
  16.9814562  34.7893725
  16.9815015  34.7895935
  16.9815468  34.7898144
  16.9815921  34.7900353
  16.9816374  34.7902562
  16.9816827  34.7904771
  16.981728  34.7906979
  16.9817733  34.7909187
  16.9818186  34.7911395
  16.9818639  34.7913603
  16.9819092  34.791581
  16.9819544  34.7918018
  16.9819997  34.7920225
  16.982045  34.7922431
  16.9820902  34.7924638
  16.9821355  34.7926844
  16.9821807  34.792905
  16.982226  34.7931256
  16.9822712  34.7933462
  16.9823165  34.7935667
  16.9823617  34.7937872
  16.9824069  34.7940077
  16.9824522  34.7942282
  16.9824974  34.7944486
  16.9825426  34.7946691
  16.9825878  34.7948895
  16.982633  34.7951098
  16.9826782  34.7953302
  16.9827234  34.7955505
  16.9827686  34.7957708
  16.9828138  34.7959911
  16.9828589  34.7962114
  16.9829041  34.7964316
  16.9829493  34.7966518
  16.9829945  34.796872
  16.9830396  34.7970922
  16.9830848  34.7973124
  16.9831299  34.7975325
  16.9831751  34.7977526
  16.9832202  34.7979727
  16.9832654  34.7981927
  16.9833105  34.7984128
  16.9833556  34.7986328
  16.9834007  34.7988528
  16.9834459  34.7990727
  16.983491  34.7992927
  16.9835361  34.7995126
  16.9835812  34.7997325
  16.9836263  34.7999524
  16.9836714  34.8001722
  16.9837165  34.800392
  16.9837616  34.8006119
  16.9838066  34.8008316
  16.9838517  34.8010514
  16.9838968  34.8012711
  16.9839419  34.8014909
  16.9839869  34.8017105
  16.984032  34.8019302
  16.984077  34.8021499
  16.9841221  34.8023695
  16.9841671  34.8025891
  16.9842122  34.8028087
  16.9842572  34.8030282
  16.9843022  34.8032478
  16.9843473  34.8034673
  16.9843923  34.8036867
  16.9844373  34.8039062
  16.9844823  34.8041257
  16.9845273  34.8043451
  16.9845723  34.8045645
  16.9846173  34.8047838
  16.9846623  34.8050032
  16.9847073  34.8052225
  16.9847523  34.8054418
  16.9847973  34.8056611
  16.9848422  34.8058804
  16.9848872  34.8060996
  16.9849322  34.8063188
  16.9849771  34.806538
  16.9850221  34.8067572
  16.985067  34.8069763
  16.985112  34.8071955
  16.9851569  34.8074146
  16.9852019  34.8076336
  16.9852468  34.8078527
  16.9852917  34.8080717
  16.9853366  34.8082907
  16.9853816  34.8085097
  16.9854265  34.8087287
  16.9854714  34.8089476
  16.9855163  34.8091665
  16.9855612  34.8093854
  16.9856061  34.8096043
  16.985651  34.8098232
  16.9856959  34.810042
  16.9857407  34.8102608
  16.9857856  34.8104796
  16.9858305  34.8106984
  16.9858754  34.8109171
  16.9859202  34.8111358
  16.9859651  34.8113545
  16.9860099  34.8115732
  16.9860548  34.8117918
  16.9860996  34.8120105
  16.9861445  34.8122291
  16.9861893  34.8124476
  16.9862341  34.8126662
  16.986279  34.8128847
  16.9863238  34.8131032
  16.9863686  34.8133217
  16.9864134  34.8135402
  16.9864582  34.8137586
  16.986503  34.8139771
  16.9865478  34.8141955
  16.9865926  34.8144139
  16.9866374  34.8146322
  16.9866822  34.8148505
  16.986727  34.8150689
  16.9867717  34.8152871
  16.9868165  34.8155054
  16.9868613  34.8157236
  16.986906  34.8159419
  16.9869508  34.8161601
  16.9869955  34.8163782
  16.9870403  34.8165964
  16.987085  34.8168145
  16.9871298  34.8170326
  16.9871745  34.8172507
  16.9872192  34.8174688
  16.987264  34.8176868
  16.9873087  34.8179048
  16.9873534  34.8181228
  16.9873981  34.8183408
  16.9874428  34.8185588
  16.9874875  34.8187767
  16.9875322  34.8189946
  16.9875769  34.8192125
  16.9876216  34.8194303
  16.9876663  34.8196482
  16.9877109  34.819866
  16.9877556  34.8200838
  16.9878003  34.8203016
  16.987845  34.8205193
  16.9878896  34.820737
  16.9879343  34.8209547
  16.9879789  34.8211724
  16.9880236  34.8213901
  16.9880682  34.8216077
  16.9881128  34.8218253
  16.9881575  34.8220429
  16.9882021  34.8222605
  16.9882467  34.8224781
  16.9882913  34.8226956
  16.988336  34.8229131
  16.9883806  34.8231306
  16.9884252  34.823348
  16.9884698  34.8235655
  16.9885144  34.8237829
  16.988559  34.8240003
  16.9886035  34.8242176
  16.9886481  34.824435
  16.9886927  34.8246523
  16.9887373  34.8248696
  16.9887818  34.8250869
  16.9888264  34.8253041
  16.988871  34.8255214
  16.9889155  34.8257386
  16.9889601  34.8259558
  16.9890046  34.826173
  16.9890492  34.8263901
  16.9890937  34.8266072
  16.9891382  34.8268243
  16.9891828  34.8270414
  16.9892273  34.8272585
  16.9892718  34.8274755
  16.9893163  34.8276925
  16.9893608  34.8279095
  16.9894053  34.8281265
  16.9894498  34.8283434
  16.9894943  34.8285603
  16.9895388  34.8287773
  16.9895833  34.8289941
  16.9896278  34.829211
  16.9896722  34.8294278
  16.9897167  34.8296446
  16.9897612  34.8298614
  16.9898057  34.8300782
  16.9898501  34.8302949
  16.9898946  34.8305117
  16.989939  34.8307284
  16.9899835  34.830945
  16.9900279  34.8311617
  16.9900723  34.8313783
  16.9901168  34.831595
  16.9901612  34.8318115
  16.9902056  34.8320281
  16.99025  34.8322447
  16.9902944  34.8324612
  16.9903389  34.8326777
  16.9903833  34.8328942
  16.9904277  34.8331106
  16.9904721  34.8333271
  16.9905164  34.8335435
  16.9905608  34.8337599
  16.9906052  34.8339762
  16.9906496  34.8341926
  16.990694  34.8344089
  16.9907383  34.8346252
  16.9907827  34.8348415
  16.9908271  34.8350578
  16.9908714  34.835274
  16.9909158  34.8354902
  16.9909601  34.8357064
  16.9910044  34.8359226
  16.9910488  34.8361387
  16.9910931  34.8363549
  16.9911374  34.836571
  16.9911818  34.836787
  16.9912261  34.8370031
  16.9912704  34.8372191
  16.9913147  34.8374352
  16.991359  34.8376512
  16.9914033  34.8378671
  16.9914476  34.8380831
  16.9914919  34.838299
  16.9915362  34.8385149
  16.9915805  34.8387308
  16.9916247  34.8389467
  16.991669  34.8391625
  16.9917133  34.8393783
  16.9917575  34.8395941
  16.9918018  34.8398099
  16.9918461  34.8400257
  16.9918903  34.8402414
  16.9919345  34.8404571
  16.9919788  34.8406728
  16.992023  34.8408884
  16.9920673  34.8411041
  16.9921115  34.8413197
  16.9921557  34.8415353
  16.9921999  34.8417509
  16.9922441  34.8419664
  16.9922884  34.842182
  16.9923326  34.8423975
  16.9923768  34.842613
  16.992421  34.8428284
  16.9924651  34.8430439
  16.9925093  34.8432593
  16.9925535  34.8434747
  16.9925977  34.8436901
  16.9926419  34.8439054
  16.992686  34.8441208
  16.9927302  34.8443361
  16.9927744  34.8445514
  16.9928185  34.8447667
  16.9928627  34.8449819
  16.9929068  34.8451971
  16.992951  34.8454123
  16.9929951  34.8456275
  16.9930392  34.8458427
  16.9930834  34.8460578
  16.9931275  34.8462729
  16.9931716  34.846488
  16.9932157  34.8467031
  16.9932598  34.8469182
  16.9933039  34.8471332
  16.993348  34.8473482
  16.9933921  34.8475632
  16.9934362  34.8477782
  16.9934803  34.8479931
  16.9935244  34.848208
  16.9935685  34.8484229
  16.9936126  34.8486378
  16.9936566  34.8488526
  16.9937007  34.8490675
  16.9937448  34.8492823
  16.9937888  34.8494971
  16.9938329  34.8497119
  16.9938769  34.8499266
  16.993921  34.8501413
  16.993965  34.850356
  16.994009  34.8505707
  16.9940531  34.8507854
  16.9940971  34.851
  16.9941411  34.8512146
  16.9941851  34.8514292
  16.9942291  34.8516438
  16.9942731  34.8518583
  16.9943172  34.8520729
  16.9943612  34.8522874
  16.9944051  34.8525019
  16.9944491  34.8527163
  16.9944931  34.8529308
  16.9945371  34.8531452
  16.9945811  34.8533596
  16.9946251  34.853574
  16.994669  34.8537883
  16.994713  34.8540027
  16.9947569  34.854217
  16.9948009  34.8544313
  16.9948448  34.8546455
  16.9948888  34.8548598
  16.9949327  34.855074
  16.9949767  34.8552882
  16.9950206  34.8555024
  16.9950645  34.8557165
  16.9951085  34.8559307
  16.9951524  34.8561448
  16.9951963  34.8563589
  16.9952402  34.856573
  16.9952841  34.856787
  16.995328  34.857001
  16.9953719  34.8572151
  16.9954158  34.857429
  16.9954597  34.857643
  16.9955036  34.857857
  16.9955474  34.8580709
  16.9955913  34.8582848
  16.9956352  34.8584987
  16.9956791  34.8587125
  16.9957229  34.8589263
  16.9957668  34.8591402
  16.9958106  34.859354
  16.9958545  34.8595677
  16.9958983  34.8597815
  16.9959422  34.8599952
  16.995986  34.8602089
  16.9960298  34.8604226
  16.9960737  34.8606363
  16.9961175  34.8608499
  16.9961613  34.8610635
  16.9962051  34.8612771
  16.9962489  34.8614907
  16.9962927  34.8617042
  16.9963365  34.8619178
  16.9963803  34.8621313
  16.9964241  34.8623448
  16.9964679  34.8625583
  16.9965117  34.8627717
  16.9965554  34.8629851
  16.9965992  34.8631985
  16.996643  34.8634119
  16.9966868  34.8636253
  16.9967305  34.8638386
  16.9967743  34.8640519
  16.996818  34.8642652
  16.9968618  34.8644785
  16.9969055  34.8646918
  16.9969492  34.864905
  16.996993  34.8651182
  16.9970367  34.8653314
  16.9970804  34.8655446
  16.9971242  34.8657577
  16.9971679  34.8659708
  16.9972116  34.8661839
  16.9972553  34.866397
  16.997299  34.8666101
  16.9973427  34.8668231
  16.9973864  34.8670361
  16.9974301  34.8672491
  16.9974738  34.8674621
  16.9975174  34.8676751
  16.9975611  34.867888
  16.9976048  34.8681009
  16.9976485  34.8683138
  16.9976921  34.8685267
  16.9977358  34.8687395
  16.9977794  34.8689524
  16.9978231  34.8691652
  16.9978667  34.8693779
  16.9979104  34.8695907
  16.997954  34.8698034
  16.9979976  34.8700162
  16.9980413  34.8702289
  16.9980849  34.8704415
  16.9981285  34.8706542
  16.9981721  34.8708668
  16.9982157  34.8710794
  16.9982593  34.871292
  16.9983029  34.8715046
  16.9983465  34.8717171
  16.9983901  34.8719297
  16.9984337  34.8721422
  16.9984773  34.8723547
  16.9985209  34.8725671
  16.9985645  34.8727796
  16.998608  34.872992
  16.9986516  34.8732044
  16.9986952  34.8734168
  16.9987387  34.8736291
  16.9987823  34.8738414
  16.9988258  34.8740538
  16.9988694  34.8742661
  16.9989129  34.8744783
  16.9989564  34.8746906
  16.999  34.8749028
  16.9990435  34.875115
  16.999087  34.8753272
  16.9991305  34.8755394
  16.9991741  34.8757515
  16.9992176  34.8759636
  16.9992611  34.8761757
  16.9993046  34.8763878
  16.9993481  34.8765999
  16.9993916  34.8768119
  16.999435  34.8770239
  16.9994785  34.8772359
  16.999522  34.8774479
  16.9995655  34.8776598
  16.999609  34.8778718
  16.999609  30.2031785
  16.9995655  30.2030626
  16.999522  30.2029468
  16.9994785  30.2028309
  16.999435  30.202715
  16.9993916  30.2025991
  16.9993481  30.2024833
  16.9993046  30.2023673
  16.9992611  30.2022514
  16.9992176  30.2021355
  16.9991741  30.2020196
  16.9991305  30.2019036
  16.999087  30.2017876
  16.9990435  30.2016717
  16.999  30.2015557
  16.9989564  30.2014397
  16.9989129  30.2013237
  16.9988694  30.2012076
  16.9988258  30.2010916
  16.9987823  30.2009755
  16.9987387  30.2008595
  16.9986952  30.2007434
  16.9986516  30.2006273
  16.998608  30.2005112
  16.9985645  30.2003951
  16.9985209  30.200279
  16.9984773  30.2001629
  16.9984337  30.2000467
  16.9983901  30.1999306
  16.9983465  30.1998144
  16.9983029  30.1996983
  16.9982593  30.1995821
  16.9982157  30.1994659
  16.9981721  30.1993497
  16.9981285  30.1992334
  16.9980849  30.1991172
  16.9980413  30.199001
  16.9979976  30.1988847
  16.997954  30.1987684
  16.9979104  30.1986522
  16.9978667  30.1985359
  16.9978231  30.1984196
  16.9977794  30.1983032
  16.9977358  30.1981869
  16.9976921  30.1980706
  16.9976485  30.1979542
  16.9976048  30.1978379
  16.9975611  30.1977215
  16.9975174  30.1976051
  16.9974738  30.1974887
  16.9974301  30.1973723
  16.9973864  30.1972559
  16.9973427  30.1971394
  16.997299  30.197023
  16.9972553  30.1969065
  16.9972116  30.1967901
  16.9971679  30.1966736
  16.9971242  30.1965571
  16.9970804  30.1964406
  16.9970367  30.1963241
  16.996993  30.1962076
  16.9969492  30.196091
  16.9969055  30.1959745
  16.9968618  30.1958579
  16.996818  30.1957413
  16.9967743  30.1956247
  16.9967305  30.1955081
  16.9966868  30.1953915
  16.996643  30.1952749
  16.9965992  30.1951583
  16.9965554  30.1950416
  16.9965117  30.194925
  16.9964679  30.1948083
  16.9964241  30.1946916
  16.9963803  30.1945749
  16.9963365  30.1944582
  16.9962927  30.1943415
  16.9962489  30.1942248
  16.9962051  30.1941081
  16.9961613  30.1939913
  16.9961175  30.1938746
  16.9960737  30.1937578
  16.9960298  30.193641
  16.995986  30.1935242
  16.9959422  30.1934074
  16.9958983  30.1932906
  16.9958545  30.1931737
  16.9958106  30.1930569
  16.9957668  30.19294
  16.9957229  30.1928232
  16.9956791  30.1927063
  16.9956352  30.1925894
  16.9955913  30.1924725
  16.9955474  30.1923556
  16.9955036  30.1922386
  16.9954597  30.1921217
  16.9954158  30.1920048
  16.9953719  30.1918878
  16.995328  30.1917708
  16.9952841  30.1916538
  16.9952402  30.1915368
  16.9951963  30.1914198
  16.9951524  30.1913028
  16.9951085  30.1911858
  16.9950645  30.1910687
  16.9950206  30.1909517
  16.9949767  30.1908346
  16.9949327  30.1907175
  16.9948888  30.1906004
  16.9948448  30.1904833
  16.9948009  30.1903662
  16.9947569  30.1902491
  16.994713  30.1901319
  16.994669  30.1900148
  16.9946251  30.1898976
  16.9945811  30.1897804
  16.9945371  30.1896633
  16.9944931  30.1895461
  16.9944491  30.1894288
  16.9944051  30.1893116
  16.9943612  30.1891944
  16.9943172  30.1890771
  16.9942731  30.1889599
  16.9942291  30.1888426
  16.9941851  30.1887253
  16.9941411  30.188608
  16.9940971  30.1884907
  16.9940531  30.1883734
  16.994009  30.1882561
  16.993965  30.1881387
  16.993921  30.1880214
  16.9938769  30.187904
  16.9938329  30.1877866
  16.9937888  30.1876693
  16.9937448  30.1875519
  16.9937007  30.1874344
  16.9936566  30.187317
  16.9936126  30.1871996
  16.9935685  30.1870821
  16.9935244  30.1869647
  16.9934803  30.1868472
  16.9934362  30.1867297
  16.9933921  30.1866122
  16.993348  30.1864947
  16.9933039  30.1863772
  16.9932598  30.1862596
  16.9932157  30.1861421
  16.9931716  30.1860245
  16.9931275  30.185907
  16.9930834  30.1857894
  16.9930392  30.1856718
  16.9929951  30.1855542
  16.992951  30.1854366
  16.9929068  30.185319
  16.9928627  30.1852013
  16.9928185  30.1850837
  16.9927744  30.184966
  16.9927302  30.1848483
  16.992686  30.1847306
  16.9926419  30.1846129
  16.9925977  30.1844952
  16.9925535  30.1843775
  16.9925093  30.1842598
  16.9924651  30.184142
  16.992421  30.1840242
  16.9923768  30.1839065
  16.9923326  30.1837887
  16.9922884  30.1836709
  16.9922441  30.1835531
  16.9921999  30.1834353
  16.9921557  30.1833174
  16.9921115  30.1831996
  16.9920673  30.1830817
  16.992023  30.1829639
  16.9919788  30.182846
  16.9919345  30.1827281
  16.9918903  30.1826102
  16.9918461  30.1824923
  16.9918018  30.1823743
  16.9917575  30.1822564
  16.9917133  30.1821385
  16.991669  30.1820205
  16.9916247  30.1819025
  16.9915805  30.1817845
  16.9915362  30.1816665
  16.9914919  30.1815485
  16.9914476  30.1814305
  16.9914033  30.1813124
  16.991359  30.1811944
  16.9913147  30.1810763
  16.9912704  30.1809583
  16.9912261  30.1808402
  16.9911818  30.1807221
  16.9911374  30.180604
  16.9910931  30.1804859
  16.9910488  30.1803677
  16.9910044  30.1802496
  16.9909601  30.1801314
  16.9909158  30.1800133
  16.9908714  30.1798951
  16.9908271  30.1797769
  16.9907827  30.1796587
  16.9907383  30.1795405
  16.990694  30.1794222
  16.9906496  30.179304
  16.9906052  30.1791857
  16.9905608  30.1790675
  16.9905164  30.1789492
  16.9904721  30.1788309
  16.9904277  30.1787126
  16.9903833  30.1785943
  16.9903389  30.178476
  16.9902944  30.1783576
  16.99025  30.1782393
  16.9902056  30.1781209
  16.9901612  30.1780025
  16.9901168  30.1778841
  16.9900723  30.1777657
  16.9900279  30.1776473
  16.9899835  30.1775289
  16.989939  30.1774105
  16.9898946  30.177292
  16.9898501  30.1771736
  16.9898057  30.1770551
  16.9897612  30.1769366
  16.9897167  30.1768181
  16.9896722  30.1766996
  16.9896278  30.1765811
  16.9895833  30.1764626
  16.9895388  30.176344
  16.9894943  30.1762255
  16.9894498  30.1761069
  16.9894053  30.1759883
  16.9893608  30.1758697
  16.9893163  30.1757511
  16.9892718  30.1756325
  16.9892273  30.1755139
  16.9891828  30.1753952
  16.9891382  30.1752766
  16.9890937  30.1751579
  16.9890492  30.1750392
  16.9890046  30.1749205
  16.9889601  30.1748018
  16.9889155  30.1746831
  16.988871  30.1745644
  16.9888264  30.1744456
  16.9887818  30.1743269
  16.9887373  30.1742081
  16.9886927  30.1740893
  16.9886481  30.1739706
  16.9886035  30.1738518
  16.988559  30.1737329
  16.9885144  30.1736141
  16.9884698  30.1734953
  16.9884252  30.1733764
  16.9883806  30.1732576
  16.988336  30.1731387
  16.9882913  30.1730198
  16.9882467  30.1729009
  16.9882021  30.172782
  16.9881575  30.1726631
  16.9881128  30.1725442
  16.9880682  30.1724252
  16.9880236  30.1723062
  16.9879789  30.1721873
  16.9879343  30.1720683
  16.9878896  30.1719493
  16.987845  30.1718303
  16.9878003  30.1717113
  16.9877556  30.1715922
  16.9877109  30.1714732
  16.9876663  30.1713541
  16.9876216  30.1712351
  16.9875769  30.171116
  16.9875322  30.1709969
  16.9874875  30.1708778
  16.9874428  30.1707587
  16.9873981  30.1706395
  16.9873534  30.1705204
  16.9873087  30.1704012
  16.987264  30.1702821
  16.9872192  30.1701629
  16.9871745  30.1700437
  16.9871298  30.1699245
  16.987085  30.1698053
  16.9870403  30.169686
  16.9869955  30.1695668
  16.9869508  30.1694476
  16.986906  30.1693283
  16.9868613  30.169209
  16.9868165  30.1690897
  16.9867717  30.1689704
  16.986727  30.1688511
  16.9866822  30.1687318
  16.9866374  30.1686124
  16.9865926  30.1684931
  16.9865478  30.1683737
  16.986503  30.1682543
  16.9864582  30.168135
  16.9864134  30.1680156
  16.9863686  30.1678961
  16.9863238  30.1677767
  16.986279  30.1676573
  16.9862341  30.1675378
  16.9861893  30.1674184
  16.9861445  30.1672989
  16.9860996  30.1671794
  16.9860548  30.1670599
  16.9860099  30.1669404
  16.9859651  30.1668209
  16.9859202  30.1667013
  16.9858754  30.1665818
  16.9858305  30.1664622
  16.9857856  30.1663426
  16.9857407  30.1662231
  16.9856959  30.1661035
  16.985651  30.1659838
  16.9856061  30.1658642
  16.9855612  30.1657446
  16.9855163  30.1656249
  16.9854714  30.1655053
  16.9854265  30.1653856
  16.9853816  30.1652659
  16.9853366  30.1651462
  16.9852917  30.1650265
  16.9852468  30.1649068
  16.9852019  30.1647871
  16.9851569  30.1646673
  16.985112  30.1645476
  16.985067  30.1644278
  16.9850221  30.164308
  16.9849771  30.1641882
  16.9849322  30.1640684
  16.9848872  30.1639486
  16.9848422  30.1638287
  16.9847973  30.1637089
  16.9847523  30.163589
  16.9847073  30.1634692
  16.9846623  30.1633493
  16.9846173  30.1632294
  16.9845723  30.1631095
  16.9845273  30.1629895
  16.9844823  30.1628696
  16.9844373  30.1627497
  16.9843923  30.1626297
  16.9843473  30.1625097
  16.9843022  30.1623898
  16.9842572  30.1622698
  16.9842122  30.1621498
  16.9841671  30.1620297
  16.9841221  30.1619097
  16.984077  30.1617897
  16.984032  30.1616696
  16.9839869  30.1615495
  16.9839419  30.1614294
  16.9838968  30.1613094
  16.9838517  30.1611892
  16.9838066  30.1610691
  16.9837616  30.160949
  16.9837165  30.1608288
  16.9836714  30.1607087
  16.9836263  30.1605885
  16.9835812  30.1604683
  16.9835361  30.1603481
  16.983491  30.1602279
  16.9834459  30.1601077
  16.9834007  30.1599875
  16.9833556  30.1598672
  16.9833105  30.159747
  16.9832654  30.1596267
  16.9832202  30.1595064
  16.9831751  30.1593861
  16.9831299  30.1592658
  16.9830848  30.1591455
  16.9830396  30.1590252
  16.9829945  30.1589048
  16.9829493  30.1587845
  16.9829041  30.1586641
  16.9828589  30.1585437
  16.9828138  30.1584233
  16.9827686  30.1583029
  16.9827234  30.1581825
  16.9826782  30.1580621
  16.982633  30.1579416
  16.9825878  30.1578212
  16.9825426  30.1577007
  16.9824974  30.1575802
  16.9824522  30.1574597
  16.9824069  30.1573392
  16.9823617  30.1572187
  16.9823165  30.1570981
  16.9822712  30.1569776
  16.982226  30.156857
  16.9821807  30.1567365
  16.9821355  30.1566159
  16.9820902  30.1564953
  16.982045  30.1563747
  16.9819997  30.1562541
  16.9819544  30.1561334
  16.9819092  30.1560128
  16.9818639  30.1558921
  16.9818186  30.1557715
  16.9817733  30.1556508
  16.981728  30.1555301
  16.9816827  30.1554094
  16.9816374  30.1552886
  16.9815921  30.1551679
  16.9815468  30.1550472
  16.9815015  30.1549264
  16.9814562  30.1548056
  16.9814108  30.1546848
  16.9813655  30.154564
  16.9813202  30.1544432
  16.9812748  30.1543224
  16.9812295  30.1542016
  16.9811841  30.1540807
  16.9811388  30.1539599
  16.9810934  30.153839
  16.9810481  30.1537181
  16.9810027  30.1535972
  16.9809573  30.1534763
  16.9809119  30.1533554
  16.9808666  30.1532344
  16.9808212  30.1531135
  16.9807758  30.1529925
  16.9807304  30.1528716
  16.980685  30.1527506
  16.9806396  30.1526296
  16.9805942  30.1525086
  16.9805487  30.1523875
  16.9805033  30.1522665
  16.9804579  30.1521454
  16.9804125  30.1520244
  16.980367  30.1519033
  16.9803216  30.1517822
  16.9802761  30.1516611
  16.9802307  30.15154
  16.9801852  30.1514189
  16.9801398  30.1512977
  16.9800943  30.1511766
  16.9800488  30.1510554
  16.9800034  30.1509342
  16.9799579  30.1508131
  16.9799124  30.1506919
  16.9798669  30.1505706
  16.9798214  30.1504494
  16.9797759  30.1503282
  16.9797304  30.1502069
  16.9796849  30.1500856
  16.9796394  30.1499644
  16.9795939  30.1498431
  16.9795484  30.1497218
  16.9795028  30.1496005
  16.9794573  30.1494791
  16.9794118  30.1493578
  16.9793662  30.1492364
  16.9793207  30.1491151
  16.9792751  30.1489937
  16.9792296  30.1488723
  16.979184  30.1487509
  16.9791385  30.1486295
  16.9790929  30.148508
  16.9790473  30.1483866
  16.9790017  30.1482651
  16.9789562  30.1481437
  16.9789106  30.1480222
  16.978865  30.1479007
  16.9788194  30.1477792
  16.9787738  30.1476577
  16.9787282  30.1475361
  16.9786826  30.1474146
  16.9786369  30.147293
  16.9785913  30.1471714
  16.9785457  30.1470499
  16.9785001  30.1469283
  16.9784544  30.1468067
  16.9784088  30.146685
  16.9783631  30.1465634
  16.9783175  30.1464417
  16.9782718  30.1463201
  16.9782262  30.1461984
  16.9781805  30.1460767
  16.9781348  30.145955
  16.9780892  30.1458333
  16.9780435  30.1457116
  16.9779978  30.1455898
  16.9779521  30.1454681
  16.9779064  30.1453463
  16.9778607  30.1452246
  16.977815  30.1451028
  16.9777693  30.144981
  16.9777236  30.1448592
  16.9776779  30.1447373
  16.9776322  30.1446155
  16.9775864  30.1444936
  16.9775407  30.1443718
  16.977495  30.1442499
  16.9774492  30.144128
  16.9774035  30.1440061
  16.9773577  30.1438842
  16.977312  30.1437622
  16.9772662  30.1436403
  16.9772204  30.1435183
  16.9771747  30.1433964
  16.9771289  30.1432744
  16.9770831  30.1431524
  16.9770373  30.1430304
  16.9769915  30.1429084
  16.9769458  30.1427863
  16.9769  30.1426643
  16.9768541  30.1425422
  16.9768083  30.1424202
  16.9767625  30.1422981
  16.9767167  30.142176
  16.9766709  30.1420539
  16.9766251  30.1419317
  16.9765792  30.1418096
  16.9765334  30.1416875
  16.9764875  30.1415653
  16.9764417  30.1414431
  16.9763958  30.1413209
  16.97635  30.1411987
  16.9763041  30.1410765
  16.9762582  30.1409543
  16.9762124  30.140832
  16.9761665  30.1407098
  16.9761206  30.1405875
  16.9760747  30.1404652
  16.9760288  30.140343
  16.9759829  30.1402207
  16.975937  30.1400983
  16.9758911  30.139976
  16.9758452  30.1398537
  16.9757993  30.1397313
  16.9757534  30.1396089
  16.9757075  30.1394866
  16.9756615  30.1393642
  16.9756156  30.1392417
  16.9755697  30.1391193
  16.9755237  30.1389969
  16.9754778  30.1388744
  16.9754318  30.138752
  16.9753858  30.1386295
  16.9753399  30.138507
  16.9752939  30.1383845
  16.9752479  30.138262
  16.975202  30.1381395
  16.975156  30.138017
  16.97511  30.1378944
  16.975064  30.1377718
  16.975018  30.1376493
  16.974972  30.1375267
  16.974926  30.1374041
  16.97488  30.1372815
  16.974834  30.1371588
  16.9747879  30.1370362
  16.9747419  30.1369135
  16.9746959  30.1367909
  16.9746498  30.1366682
  16.9746038  30.1365455
  16.9745577  30.1364228
  16.9745117  30.1363001
  16.9744656  30.1361773
  16.9744196  30.1360546
  16.9743735  30.1359318
  16.9743274  30.1358091
  16.9742814  30.1356863
  16.9742353  30.1355635
  16.9741892  30.1354407
  16.9741431  30.1353178
  16.974097  30.135195
  16.9740509  30.1350722
  16.9740048  30.1349493
  16.9739587  30.1348264
  16.9739126  30.1347035
  16.9738664  30.1345806
  16.9738203  30.1344577
  16.9737742  30.1343348
  16.9737281  30.1342118
  16.9736819  30.1340889
  16.9736358  30.1339659
  16.9735896  30.1338429
  16.9735435  30.1337199
  16.9734973  30.1335969
  16.9734511  30.1334739
  16.973405  30.1333509
  16.9733588  30.1332278
  16.9733126  30.1331048
  16.9732664  30.1329817
  16.9732202  30.1328586
  16.9731741  30.1327355
  16.9731279  30.1326124
  16.9730816  30.1324893
  16.9730354  30.1323662
  16.9729892  30.132243
  16.972943  30.1321198
  16.9728968  30.1319967
  16.9728506  30.1318735
  16.9728043  30.1317503
  16.9727581  30.1316271
  16.9727118  30.1315038
  16.9726656  30.1313806
  16.9726193  30.1312573
  16.9725731  30.1311341
  16.9725268  30.1310108
  16.9724805  30.1308875
  16.9724343  30.1307642
  16.972388  30.1306408
  16.9723417  30.1305175
  16.9722954  30.1303942
  16.9722491  30.1302708
  16.9722028  30.1301474
  16.9721565  30.130024
  16.9721102  30.1299006
  16.9720639  30.1297772
  16.9720176  30.1296538
  16.9719713  30.1295304
  16.9719249  30.1294069
  16.9718786  30.1292834
  16.9718323  30.12916
  16.9717859  30.1290365
  16.9717396  30.128913
  16.9716932  30.1287894
  16.9716469  30.1286659
  16.9716005  30.1285424
  16.9715542  30.1284188
  16.9715078  30.1282952
  16.9714614  30.1281717
  16.971415  30.1280481
  16.9713686  30.1279244
  16.9713222  30.1278008
  16.9712758  30.1276772
  16.9712294  30.1275535
  16.971183  30.1274299
  16.9711366  30.1273062
  16.9710902  30.1271825
  16.9710438  30.1270588
  16.9709974  30.1269351
  16.9709509  30.1268114
  16.9709045  30.1266876
  16.9708581  30.1265639
  16.9708116  30.1264401
  16.9707652  30.1263163
  16.9707187  30.1261925
  16.9706722  30.1260687
  16.9706258  30.1259449
  16.9705793  30.125821
  16.9705328  30.1256972
  16.9704863  30.1255733
  16.9704399  30.1254494
  16.9703934  30.1253256
  16.9703469  30.1252017
  16.9703004  30.1250777
  16.9702539  30.1249538
  16.9702074  30.1248299
  16.9701608  30.1247059
  16.9701143  30.1245819
  16.9700678  30.124458
  16.9700213  30.124334
  16.9699747  30.12421
  16.9699282  30.1240859
  16.9698816  30.1239619
  16.9698351  30.1238378
  16.9697885  30.1237138
  16.969742  30.1235897
  16.9696954  30.1234656
  16.9696488  30.1233415
  16.9696023  30.1232174
  16.9695557  30.1230933
  16.9695091  30.1229691
  16.9694625  30.122845
  16.9694159  30.1227208
  16.9693693  30.1225966
  16.9693227  30.1224724
  16.9692761  30.1223482
  16.9692295  30.122224
  16.9691829  30.1220998
  16.9691362  30.1219755
  16.9690896  30.1218513
  16.969043  30.121727
  16.9689963  30.1216027
  16.9689497  30.1214784
  16.968903  30.1213541
  16.9688564  30.1212297
  16.9688097  30.1211054
  16.968763  30.1209811
  16.9687164  30.1208567
  16.9686697  30.1207323
  16.968623  30.1206079
  16.9685763  30.1204835
  16.9685296  30.1203591
  16.9684829  30.1202346
  16.9684362  30.1201102
  16.9683895  30.1199857
  16.9683428  30.1198613
  16.9682961  30.1197368
  16.9682494  30.1196123
  16.9682027  30.1194877
  16.9681559  30.1193632
  16.9681092  30.1192387
  16.9680625  30.1191141
  16.9680157  30.1189895
  16.967969  30.118865
  16.9679222  30.1187404
  16.9678754  30.1186158
  16.9678287  30.1184911
  16.9677819  30.1183665
  16.9677351  30.1182418
  16.9676884  30.1181172
  16.9676416  30.1179925
  16.9675948  30.1178678
  16.967548  30.1177431
  16.9675012  30.1176184
  16.9674544  30.1174937
  16.9674076  30.1173689
  16.9673607  30.1172442
  16.9673139  30.1171194
  16.9672671  30.1169946
  16.9672203  30.1168698
  16.9671734  30.116745
  16.9671266  30.1166202
  16.9670797  30.1164953
  16.9670329  30.1163705
  16.966986  30.1162456
  16.9669392  30.1161207
  16.9668923  30.1159958
  16.9668454  30.1158709
  16.9667985  30.115746
  16.9667517  30.1156211
  16.9667048  30.1154961
  16.9666579  30.1153712
  16.966611  30.1152462
  16.9665641  30.1151212
  16.9665172  30.1149962
  16.9664703  30.1148712
  16.9664233  30.1147462
  16.9663764  30.1146211
  16.9663295  30.1144961
  16.9662826  30.114371
  16.9662356  30.1142459
  16.9661887  30.1141208
  16.9661417  30.1139957
  16.9660948  30.1138706
  16.9660478  30.1137455
  16.9660009  30.1136203
  16.9659539  30.1134952
  16.9659069  30.11337
  16.9658599  30.1132448
  16.965813  30.1131196
  16.965766  30.1129944
  16.965719  30.1128691
  16.965672  30.1127439
  16.965625  30.1126186
  16.965578  30.1124934
  16.9655309  30.1123681
  16.9654839  30.1122428
  16.9654369  30.1121175
  16.9653899  30.1119922
  16.9653428  30.1118668
  16.9652958  30.1117415
  16.9652488  30.1116161
  16.9652017  30.1114907
  16.9651546  30.1113653
  16.9651076  30.1112399
  16.9650605  30.1111145
  16.9650135  30.1109891
  16.9649664  30.1108636
  16.9649193  30.1107382
  16.9648722  30.1106127
  16.9648251  30.1104872
  16.964778  30.1103617
  16.9647309  30.1102362
  16.9646838  30.1101106
  16.9646367  30.1099851
  16.9645896  30.1098595
  16.9645425  30.109734
  16.9644953  30.1096084
  16.9644482  30.1094828
  16.9644011  30.1093572
  16.9643539  30.1092316
  16.9643068  30.1091059
  16.9642596  30.1089803
  16.9642125  30.1088546
  16.9641653  30.1087289
  16.9641181  30.1086032
  16.964071  30.1084775
  16.9640238  30.1083518
  16.9639766  30.1082261
  16.9639294  30.1081003
  16.9638822  30.1079746
  16.963835  30.1078488
  16.9637878  30.107723
  16.9637406  30.1075972
  16.9636934  30.1074714
  16.9636462  30.1073455
  16.963599  30.1072197
  16.9635517  30.1070938
  16.9635045  30.106968
  16.9634573  30.1068421
  16.96341  30.1067162
  16.9633628  30.1065903
  16.9633155  30.1064644
  16.9632683  30.1063384
  16.963221  30.1062125
  16.9631737  30.1060865
  16.9631264  30.1059605
  16.9630792  30.1058345
  16.9630319  30.1057085
  16.9629846  30.1055825
  16.9629373  30.1054565
  16.96289  30.1053304
  16.9628427  30.1052043
  16.9627954  30.1050783
  16.9627481  30.1049522
  16.9627007  30.1048261
  16.9626534  30.1047
  16.9626061  30.1045738
  16.9625587  30.1044477
  16.9625114  30.1043215
  16.962464  30.1041953
  16.9624167  30.1040692
  16.9623693  30.103943
  16.962322  30.1038167
  16.9622746  30.1036905
  16.9622272  30.1035643
  16.9621799  30.103438
  16.9621325  30.1033118
  16.9620851  30.1031855
  16.9620377  30.1030592
  16.9619903  30.1029329
  16.9619429  30.1028065
  16.9618955  30.1026802
  16.9618481  30.1025539
  16.9618006  30.1024275
  16.9617532  30.1023011
  16.9617058  30.1021747
  16.9616583  30.1020483
  16.9616109  30.1019219
  16.9615635  30.1017954
  16.961516  30.101669
  16.9614686  30.1015425
  16.9614211  30.1014161
  16.9613736  30.1012896
  16.9613262  30.1011631
  16.9612787  30.1010366
  16.9612312  30.10091
  16.9611837  30.1007835
  16.9611362  30.1006569
  16.9610887  30.1005303
  16.9610412  30.1004038
  16.9609937  30.1002772
  16.9609462  30.1001505
  16.9608987  30.1000239
  16.9608512  30.0998973
  16.9608036  30.0997706
  16.9607561  30.0996439
  16.9607086  30.0995173
  16.960661  30.0993906
  16.9606135  30.0992638
  16.9605659  30.0991371
  16.9605183  30.0990104
  16.9604708  30.0988836
  16.9604232  30.0987569
  16.9603756  30.0986301
  16.9603281  30.0985033
  16.9602805  30.0983765
  16.9602329  30.0982497
  16.9601853  30.0981228
  16.9601377  30.097996
  16.9600901  30.0978691
  16.9600425  30.0977422
  16.9599948  30.0976153
  16.9599472  30.0974884
  16.9598996  30.0973615
  16.959852  30.0972346
  16.9598043  30.0971076
  16.9597567  30.0969807
  16.959709  30.0968537
  16.9596614  30.0967267
  16.9596137  30.0965997
  16.959566  30.0964727
  16.9595184  30.0963456
  16.9594707  30.0962186
  16.959423  30.0960915
  16.9593753  30.0959645
  16.9593276  30.0958374
  16.95928  30.0957103
  16.9592322  30.0955832
  16.9591845  30.095456
  16.9591368  30.0953289
  16.9590891  30.0952017
  16.9590414  30.0950746
  16.9589937  30.0949474
  16.9589459  30.0948202
  16.9588982  30.094693
  16.9588505  30.0945657
  16.9588027  30.0944385
  16.9587549  30.0943112
  16.9587072  30.094184
  16.9586594  30.0940567
  16.9586117  30.0939294
  16.9585639  30.0938021
  16.9585161  30.0936747
  16.9584683  30.0935474
  16.9584205  30.0934201
  16.9583727  30.0932927
  16.9583249  30.0931653
  16.9582771  30.0930379
  16.9582293  30.0929105
  16.9581815  30.0927831
  16.9581337  30.0926556
  16.9580858  30.0925282
  16.958038  30.0924007
  16.9579902  30.0922732
  16.9579423  30.0921457
  16.9578945  30.0920182
  16.9578466  30.0918907
  16.9577988  30.0917632
  16.9577509  30.0916356
  16.957703  30.0915081
  16.9576552  30.0913805
  16.9576073  30.0912529
  16.9575594  30.0911253
  16.9575115  30.0909977
  16.9574636  30.09087
  16.9574157  30.0907424
  16.9573678  30.0906147
  16.9573199  30.090487
  16.957272  30.0903594
  16.9572241  30.0902317
  16.9571761  30.0901039
  16.9571282  30.0899762
  16.9570803  30.0898485
  16.9570323  30.0897207
  16.9569844  30.0895929
  16.9569364  30.0894651
  16.9568885  30.0893373
  16.9568405  30.0892095
  16.9567925  30.0890817
  16.9567445  30.0889538
  16.9566966  30.088826
  16.9566486  30.0886981
  16.9566006  30.0885702
  16.9565526  30.0884423
  16.9565046  30.0883144
  16.9564566  30.0881865
  16.9564086  30.0880585
  16.9563606  30.0879306
  16.9563125  30.0878026
  16.9562645  30.0876746
  16.9562165  30.0875466
  16.9561684  30.0874186
  16.9561204  30.0872905
  16.9560723  30.0871625
  16.9560243  30.0870344
  16.9559762  30.0869064
  16.9559282  30.0867783
  16.9558801  30.0866502
  16.955832  30.0865221
  16.9557839  30.0863939
  16.9557358  30.0862658
  16.9556878  30.0861376
  16.9556397  30.0860095
  16.9555916  30.0858813
  16.9555434  30.0857531
  16.9554953  30.0856249
  16.9554472  30.0854966
  16.9553991  30.0853684
  16.955351  30.0852401
  16.9553028  30.0851119
  16.9552547  30.0849836
  16.9552065  30.0848553
  16.9551584  30.084727
  16.9551102  30.0845986
  16.9550621  30.0844703
  16.9550139  30.0843419
  16.9549657  30.0842136
  16.9549176  30.0840852
  16.9548694  30.0839568
  16.9548212  30.0838284
  16.954773  30.0836999
  16.9547248  30.0835715
  16.9546766  30.083443
  16.9546284  30.0833146
  16.9545802  30.0831861
  16.9545319  30.0830576
  16.9544837  30.0829291
  16.9544355  30.0828005
  16.9543873  30.082672
  16.954339  30.0825434
  16.9542908  30.0824149
  16.9542425  30.0822863
  16.9541943  30.0821577
  16.954146  30.0820291
  16.9540977  30.0819005
  16.9540494  30.0817718
  16.9540012  30.0816432
  16.9539529  30.0815145
  16.9539046  30.0813858
  16.9538563  30.0812571
  16.953808  30.0811284
  16.9537597  30.0809997
  16.9537114  30.0808709
  16.9536631  30.0807422
  16.9536147  30.0806134
  16.9535664  30.0804846
  16.9535181  30.0803558
  16.9534697  30.080227
  16.9534214  30.0800982
  16.9533731  30.0799693
  16.9533247  30.0798405
  16.9532763  30.0797116
  16.953228  30.0795827
  16.9531796  30.0794538
  16.9531312  30.0793249
  16.9530828  30.079196
  16.9530345  30.079067
  16.9529861  30.0789381
  16.9529377  30.0788091
  16.9528893  30.0786801
  16.9528409  30.0785511
  16.9527924  30.0784221
  16.952744  30.0782931
  16.9526956  30.078164
  16.9526472  30.078035
  16.9525987  30.0779059
  16.9525503  30.0777768
  16.9525018  30.0776477
  16.9524534  30.0775186
  16.9524049  30.0773894
  16.9523565  30.0772603
  16.952308  30.0771311
  16.9522595  30.077002
  16.9522111  30.0768728
  16.9521626  30.0767436
  16.9521141  30.0766144
  16.9520656  30.0764851
  16.9520171  30.0763559
  16.9519686  30.0762266
  16.9519201  30.0760974
  16.9518716  30.0759681
  16.951823  30.0758388
  16.9517745  30.0757094
  16.951726  30.0755801
  16.9516774  30.0754508
  16.9516289  30.0753214
  16.9515803  30.075192
  16.9515318  30.0750626
  16.9514832  30.0749332
  16.9514347  30.0748038
  16.9513861  30.0746744
  16.9513375  30.0745449
  16.9512889  30.0744155
  16.9512404  30.074286
  16.9511918  30.0741565
  16.9511432  30.074027
  16.9510946  30.0738975
  16.9510459  30.0737679
  16.9509973  30.0736384
  16.9509487  30.0735088
  16.9509001  30.0733792
  16.9508515  30.0732496
  16.9508028  30.07312
  16.9507542  30.0729904
  16.9507055  30.0728608
  16.9506569  30.0727311
  16.9506082  30.0726015
  16.9505596  30.0724718
  16.9505109  30.0723421
  16.9504622  30.0722124
  16.9504135  30.0720827
  16.9503649  30.0719529
  16.9503162  30.0718232
  16.9502675  30.0716934
  16.9502188  30.0715636
  16.9501701  30.0714338
  16.9501213  30.071304
  16.9500726  30.0711742
  16.9500239  30.0710443
  16.9499752  30.0709145
  16.9499264  30.0707846
  16.9498777  30.0706547
  16.949829  30.0705248
  16.9497802  30.0703949
  16.9497315  30.070265
  16.9496827  30.070135
  16.9496339  30.0700051
  16.9495852  30.0698751
  16.9495364  30.0697451
  16.9494876  30.0696151
  16.9494388  30.0694851
  16.94939  30.0693551
  16.9493412  30.069225
  16.9492924  30.069095
  16.9492436  30.0689649
  16.9491948  30.0688348
  16.949146  30.0687047
  16.9490971  30.0685746
  16.9490483  30.0684445
  16.9489995  30.0683143
  16.9489506  30.0681842
  16.9489018  30.068054
  16.9488529  30.0679238
  16.948804  30.0677936
  16.9487552  30.0676634
  16.9487063  30.0675331
  16.9486574  30.0674029
  16.9486085  30.0672726
  16.9485597  30.0671423
  16.9485108  30.067012
  16.9484619  30.0668817
  16.948413  30.0667514
  16.9483641  30.0666211
  16.9483151  30.0664907
  16.9482662  30.0663604
  16.9482173  30.06623
  16.9481684  30.0660996
  16.9481194  30.0659692
  16.9480705  30.0658387
  16.9480215  30.0657083
  16.9479726  30.0655778
  16.9479236  30.0654474
  16.9478747  30.0653169
  16.9478257  30.0651864
  16.9477767  30.0650559
  16.9477277  30.0649253
  16.9476787  30.0647948
  16.9476297  30.0646642
  16.9475807  30.0645337
  16.9475317  30.0644031
  16.9474827  30.0642725
  16.9474337  30.0641419
  16.9473847  30.0640112
  16.9473357  30.0638806
  16.9472866  30.0637499
  16.9472376  30.0636192
  16.9471886  30.0634885
  16.9471395  30.0633578
  16.9470905  30.0632271
  16.9470414  30.0630964
  16.9469923  30.0629656
  16.9469433  30.0628349
  16.9468942  30.0627041
  16.9468451  30.0625733
  16.946796  30.0624425
  16.9467469  30.0623117
  16.9466978  30.0621808
  16.9466487  30.06205
  16.9465996  30.0619191
  16.9465505  30.0617882
  16.9465014  30.0616573
  16.9464523  30.0615264
  16.9464031  30.0613955
  16.946354  30.0612645
  16.9463049  30.0611336
  16.9462557  30.0610026
  16.9462066  30.0608716
  16.9461574  30.0607406
  16.9461082  30.0606096
  16.9460591  30.0604786
  16.9460099  30.0603475
  16.9459607  30.0602165
  16.9459115  30.0600854
  16.9458623  30.0599543
  16.9458131  30.0598232
  16.9457639  30.0596921
  16.9457147  30.0595609
  16.9456655  30.0594298
  16.9456163  30.0592986
  16.9455671  30.0591674
  16.9455178  30.0590362
  16.9454686  30.058905
  16.9454193  30.0587738
  16.9453701  30.0586426
  16.9453208  30.0585113
  16.9452716  30.05838
  16.9452223  30.0582488
  16.945173  30.0581175
  16.9451238  30.0579861
  16.9450745  30.0578548
  16.9450252  30.0577235
  16.9449759  30.0575921
  16.9449266  30.0574607
  16.9448773  30.0573293
  16.944828  30.0571979
  16.9447787  30.0570665
  16.9447294  30.0569351
  16.94468  30.0568036
  16.9446307  30.0566722
  16.9445814  30.0565407
  16.944532  30.0564092
  16.9444827  30.0562777
  16.9444333  30.0561462
  16.944384  30.0560146
  16.9443346  30.0558831
  16.9442852  30.0557515
  16.9442358  30.0556199
  16.9441865  30.0554883
  16.9441371  30.0553567
  16.9440877  30.0552251
  16.9440383  30.0550935
  16.9439889  30.0549618
  16.9439395  30.0548301
  16.94389  30.0546984
  16.9438406  30.0545667
  16.9437912  30.054435
  16.9437418  30.0543033
  16.9436923  30.0541715
  16.9436429  30.0540398
  16.9435934  30.053908
  16.943544  30.0537762
  16.9434945  30.0536444
  16.943445  30.0535126
  16.9433956  30.0533807
  16.9433461  30.0532489
  16.9432966  30.053117
  16.9432471  30.0529851
  16.9431976  30.0528532
  16.9431481  30.0527213
  16.9430986  30.0525894
  16.9430491  30.0524574
  16.9429996  30.0523255
  16.9429501  30.0521935
  16.9429005  30.0520615
  16.942851  30.0519295
  16.9428015  30.0517975
  16.9427519  30.0516655
  16.9427024  30.0515334
  16.9426528  30.0514014
  16.9426032  30.0512693
  16.9425537  30.0511372
  16.9425041  30.0510051
  16.9424545  30.0508729
  16.9424049  30.0507408
  16.9423553  30.0506087
  16.9423058  30.0504765
  16.9422562  30.0503443
  16.9422065  30.0502121
  16.9421569  30.0500799
  16.9421073  30.0499477
  16.9420577  30.0498154
  16.9420081  30.0496832
  16.9419584  30.0495509
  16.9419088  30.0494186
  16.9418591  30.0492863
  16.9418095  30.049154
  16.9417598  30.0490216
  16.9417101  30.0488893
  16.9416605  30.0487569
  16.9416108  30.0486245
  16.9415611  30.0484921
  16.9415114  30.0483597
  16.9414617  30.0482273
  16.941412  30.0480948
  16.9413623  30.0479624
  16.9413126  30.0478299
  16.9412629  30.0476974
  16.9412132  30.0475649
  16.9411635  30.0474324
  16.9411137  30.0472999
  16.941064  30.0471673
  16.9410142  30.0470348
  16.9409645  30.0469022
  16.9409147  30.0467696
  16.940865  30.046637
  16.9408152  30.0465044
  16.9407654  30.0463717
  16.9407157  30.0462391
  16.9406659  30.0461064
  16.9406161  30.0459737
  16.9405663  30.045841
  16.9405165  30.0457083
  16.9404667  30.0455756
  16.9404169  30.0454428
  16.940367  30.0453101
  16.9403172  30.0451773
  16.9402674  30.0450445
  16.9402176  30.0449117
  16.9401677  30.0447789
  16.9401179  30.044646
  16.940068  30.0445132
  16.9400182  30.0443803
  16.9399683  30.0442474
  16.9399184  30.0441145
  16.9398685  30.0439816
  16.9398187  30.0438487
  16.9397688  30.0437157
  16.9397189  30.0435828
  16.939669  30.0434498
  16.9396191  30.0433168
  16.9395692  30.0431838
  16.9395193  30.0430508
  16.9394693  30.0429178
  16.9394194  30.0427847
  16.9393695  30.0426516
  16.9393195  30.0425186
  16.9392696  30.0423855
  16.9392196  30.0422523
  16.9391697  30.0421192
  16.9391197  30.0419861
  16.9390697  30.0418529
  16.9390198  30.0417197
  16.9389698  30.0415866
  16.9389198  30.0414534
  16.9388698  30.0413201
  16.9388198  30.0411869
  16.9387698  30.0410536
  16.9387198  30.0409204
  16.9386698  30.0407871
  16.9386198  30.0406538
  16.9385698  30.0405205
  16.9385197  30.0403872
  16.9384697  30.0402538
  16.9384196  30.0401205
  16.9383696  30.0399871
  16.9383195  30.0398537
  16.9382695  30.0397203
  16.9382194  30.0395869
  16.9381693  30.0394534
  16.9381193  30.03932
  16.9380692  30.0391865
  16.9380191  30.0390531
  16.937969  30.0389196
  16.9379189  30.038786
  16.9378688  30.0386525
  16.9378187  30.038519
  16.9377686  30.0383854
  16.9377184  30.0382518
  16.9376683  30.0381183
  16.9376182  30.0379846
  16.937568  30.037851
  16.9375179  30.0377174
  16.9374677  30.0375837
  16.9374176  30.0374501
  16.9373674  30.0373164
  16.9373172  30.0371827
  16.9372671  30.037049
  16.9372169  30.0369153
  16.9371667  30.0367815
  16.9371165  30.0366478
  16.9370663  30.036514
  16.9370161  30.0363802
  16.9369659  30.0362464
  16.9369157  30.0361126
  16.9368655  30.0359787
  16.9368152  30.0358449
  16.936765  30.035711
  16.9367148  30.0355771
  16.9366645  30.0354432
  16.9366143  30.0353093
  16.936564  30.0351754
  16.9365137  30.0350414
  16.9364635  30.0349075
  16.9364132  30.0347735
  16.9363629  30.0346395
  16.9363126  30.0345055
  16.9362623  30.0343715
  16.936212  30.0342375
  16.9361617  30.0341034
  16.9361114  30.0339693
  16.9360611  30.0338352
  16.9360108  30.0337011
  16.9359605  30.033567
  16.9359101  30.0334329
  16.9358598  30.0332988
  16.9358095  30.0331646
  16.9357591  30.0330304
  16.9357087  30.0328962
  16.9356584  30.032762
  16.935608  30.0326278
  16.9355576  30.0324935
  16.9355073  30.0323593
  16.9354569  30.032225
  16.9354065  30.0320907
  16.9353561  30.0319564
  16.9353057  30.0318221
  16.9352553  30.0316878
  16.9352049  30.0315534
  16.9351544  30.0314191
  16.935104  30.0312847
  16.9350536  30.0311503
  16.9350032  30.0310159
  16.9349527  30.0308815
  16.9349023  30.030747
  16.9348518  30.0306126
  16.9348013  30.0304781
  16.9347509  30.0303436
  16.9347004  30.0302091
  16.9346499  30.0300746
  16.9345994  30.02994
  16.9345489  30.0298055
  16.9344985  30.0296709
  16.9344479  30.0295363
  16.9343974  30.0294017
  16.9343469  30.0292671
  16.9342964  30.0291325
  16.9342459  30.0289978
  16.9341953  30.0288632
  16.9341448  30.0287285
  16.9340943  30.0285938
  16.9340437  30.0284591
  16.9339932  30.0283244
  16.9339426  30.0281896
  16.933892  30.0280549
  16.9338415  30.0279201
  16.9337909  30.0277853
  16.9337403  30.0276505
  16.9336897  30.0275157
  16.9336391  30.0273809
  16.9335885  30.027246
  16.9335379  30.0271111
  16.9334873  30.0269763
  16.9334367  30.0268414
  16.933386  30.0267064
  16.9333354  30.0265715
  16.9332848  30.0264366
  16.9332341  30.0263016
  16.9331835  30.0261666
  16.9331328  30.0260316
  16.9330822  30.0258966
  16.9330315  30.0257616
  16.9329808  30.0256266
  16.9329301  30.0254915
  16.9328795  30.0253565
  16.9328288  30.0252214
  16.9327781  30.0250863
  16.9327274  30.0249511
  16.9326767  30.024816
  16.9326259  30.0246809
  16.9325752  30.0245457
  16.9325245  30.0244105
  16.9324738  30.0242753
  16.932423  30.0241401
  16.9323723  30.0240049
  16.9323215  30.0238696
  16.9322708  30.0237344
  16.93222  30.0235991
  16.9321692  30.0234638
  16.9321185  30.0233285
  16.9320677  30.0231932
  16.9320169  30.0230578
  16.9319661  30.0229225
  16.9319153  30.0227871
  16.9318645  30.0226517
  16.9318137  30.0225163
  16.9317629  30.0223809
  16.9317121  30.0222455
  16.9316612  30.02211
  16.9316104  30.0219746
  16.9315596  30.0218391
  16.9315087  30.0217036
  16.9314579  30.0215681
  16.931407  30.0214325
  16.9313562  30.021297
  16.9313053  30.0211614
  16.9312544  30.0210258
  16.9312035  30.0208903
  16.9311526  30.0207546
  16.9311017  30.020619
  16.9310508  30.0204834
  16.9309999  30.0203477
  16.930949  30.0202121
  16.9308981  30.0200764
  16.9308472  30.0199407
  16.9307963  30.0198049
  16.9307453  30.0196692
  16.9306944  30.0195335
  16.9306434  30.0193977
  16.9305925  30.0192619
  16.9305415  30.0191261
  16.9304906  30.0189903
  16.9304396  30.0188545
  16.9303886  30.0187186
  16.9303376  30.0185827
  16.9302866  30.0184469
  16.9302357  30.018311
  16.9301847  30.0181751
  16.9301336  30.0180391
  16.9300826  30.0179032
  16.9300316  30.0177672
  16.9299806  30.0176312
  16.9299296  30.0174953
  16.9298785  30.0173592
  16.9298275  30.0172232
  16.9297764  30.0170872
  16.9297254  30.0169511
  16.9296743  30.0168151
  16.9296233  30.016679
  16.9295722  30.0165429
  16.9295211  30.0164067
  16.92947  30.0162706
  16.9294189  30.0161345
  16.9293678  30.0159983
  16.9293167  30.0158621
  16.9292656  30.0157259
  16.9292145  30.0155897
  16.9291634  30.0154535
  16.9291123  30.0153172
  16.9290611  30.015181
  16.92901  30.0150447
  16.9289588  30.0149084
  16.9289077  30.0147721
  16.9288565  30.0146357
  16.9288054  30.0144994
  16.9287542  30.014363
  16.928703  30.0142267
  16.9286518  30.0140903
  16.9286007  30.0139539
  16.9285495  30.0138174
  16.9284983  30.013681
  16.9284471  30.0135445
  16.9283959  30.0134081
  16.9283446  30.0132716
  16.9282934  30.0131351
  16.9282422  30.0129985
  16.9281909  30.012862
  16.9281397  30.0127255
  16.9280885  30.0125889
  16.9280372  30.0124523
  16.9279859  30.0123157
  16.9279347  30.0121791
  16.9278834  30.0120424
  16.9278321  30.0119058
  16.9277808  30.0117691
  16.9277296  30.0116325
  16.9276783  30.0114958
  16.927627  30.011359
  16.9275757  30.0112223
  16.9275243  30.0110856
  16.927473  30.0109488
  16.9274217  30.010812
  16.9273704  30.0106752
  16.927319  30.0105384
  16.9272677  30.0104016
  16.9272163  30.0102647
  16.927165  30.0101279
  16.9271136  30.009991
  16.9270622  30.0098541
  16.9270109  30.0097172
  16.9269595  30.0095803
  16.9269081  30.0094433
  16.9268567  30.0093064
  16.9268053  30.0091694
  16.9267539  30.0090324
  16.9267025  30.0088954
  16.9266511  30.0087584
  16.9265997  30.0086213
  16.9265482  30.0084843
  16.9264968  30.0083472
  16.9264453  30.0082101
  16.9263939  30.008073
  16.9263424  30.0079359
  16.926291  30.0077988
  16.9262395  30.0076616
  16.926188  30.0075245
  16.9261366  30.0073873
  16.9260851  30.0072501
  16.9260336  30.0071129
  16.9259821  30.0069756
  16.9259306  30.0068384
  16.9258791  30.0067011
  16.9258276  30.0065638
  16.9257761  30.0064265
  16.9257245  30.0062892
  16.925673  30.0061519
  16.9256215  30.0060145
  16.9255699  30.0058772
  16.9255184  30.0057398
  16.9254668  30.0056024
  16.9254152  30.005465
  16.9253637  30.0053275
  16.9253121  30.0051901
  16.9252605  30.0050526
  16.9252089  30.0049152
  16.9251573  30.0047777
  16.9251057  30.0046402
  16.9250541  30.0045026
  16.9250025  30.0043651
  16.9249509  30.0042275
  16.9248993  30.0040899
  16.9248476  30.0039524
  16.924796  30.0038147
  16.9247444  30.0036771
  16.9246927  30.0035395
  16.924641  30.0034018
  16.9245894  30.0032641
  16.9245377  30.0031265
  16.924486  30.0029887
  16.9244344  30.002851
  16.9243827  30.0027133
  16.924331  30.0025755
  16.9242793  30.0024378
  16.9242276  30.0023
  16.9241759  30.0021622
  16.9241242  30.0020243
  16.9240724  30.0018865
  16.9240207  30.0017486
  16.923969  30.0016108
  16.9239172  30.0014729
  16.9238655  30.001335
  16.9238137  30.0011971
  16.923762  30.0010591
  16.9237102  30.0009212
  16.9236584  30.0007832
  16.9236066  30.0006452
  16.9235549  30.0005072
  16.9235031  30.0003692
  16.9234513  30.0002312
  16.9233995  30.0000931
  16.9233477  29.999955
  16.9232958  29.9998169
  16.923244  29.9996788
  16.9231922  29.9995407
  16.9231404  29.9994026
  16.9230885  29.9992644
  16.9230367  29.9991263
  16.9229848  29.9989881
  16.922933  29.9988499
  16.9228811  29.9987117
  16.9228292  29.9985734
  16.9227773  29.9984352
  16.9227255  29.9982969
  16.9226736  29.9981586
  16.9226217  29.9980203
  16.9225698  29.997882
  16.9225179  29.9977437
  16.9224659  29.9976053
  16.922414  29.997467
  16.9223621  29.9973286
  16.9223102  29.9971902
  16.9222582  29.9970518
  16.9222063  29.9969133
  16.9221543  29.9967749
  16.9221024  29.9966364
  16.9220504  29.9964979
  16.9219984  29.9963594
  16.9219465  29.9962209
  16.9218945  29.9960824
  16.9218425  29.9959438
  16.9217905  29.9958053
  16.9217385  29.9956667
  16.9216865  29.9955281
  16.9216345  29.9953895
  16.9215824  29.9952509
  16.9215304  29.9951122
  16.9214784  29.9949735
  16.9214263  29.9948349
  16.9213743  29.9946962
  16.9213222  29.9945575
  16.9212702  29.9944187
  16.9212181  29.99428
  16.9211661  29.9941412
  16.921114  29.9940024
  16.9210619  29.9938636
  16.9210098  29.9937248
  16.9209577  29.993586
  16.9209056  29.9934471
  16.9208535  29.9933083
  16.9208014  29.9931694
  16.9207493  29.9930305
  16.9206971  29.9928916
  16.920645  29.9927526
  16.9205929  29.9926137
  16.9205407  29.9924747
  16.9204886  29.9923358
  16.9204364  29.9921968
  16.9203842  29.9920577
  16.9203321  29.9919187
  16.9202799  29.9917797
  16.9202277  29.9916406
  16.9201755  29.9915015
  16.9201233  29.9913624
  16.9200711  29.9912233
  16.9200189  29.9910842
  16.9199667  29.990945
  16.9199145  29.9908059
  16.9198623  29.9906667
  16.91981  29.9905275
  16.9197578  29.9903883
  16.9197055  29.990249
  16.9196533  29.9901098
  16.919601  29.9899705
  16.9195488  29.9898312
  16.9194965  29.9896919
  16.9194442  29.9895526
  16.9193919  29.9894133
  16.9193396  29.9892739
  16.9192873  29.9891346
  16.919235  29.9889952
  16.9191827  29.9888558
  16.9191304  29.9887164
  16.9190781  29.9885769
  16.9190258  29.9884375
  16.9189734  29.988298
  16.9189211  29.9881585
  16.9188687  29.988019
  16.9188164  29.9878795
  16.918764  29.98774
  16.9187117  29.9876004
  16.9186593  29.9874609
  16.9186069  29.9873213
  16.9185545  29.9871817
  16.9185021  29.9870421
  16.9184497  29.9869024
  16.9183973  29.9867628
  16.9183449  29.9866231
  16.9182925  29.9864834
  16.9182401  29.9863437
  16.9181877  29.986204
  16.9181352  29.9860643
  16.9180828  29.9859245
  16.9180303  29.9857847
  16.9179779  29.9856449
  16.9179254  29.9855051
  16.917873  29.9853653
  16.9178205  29.9852255
  16.917768  29.9850856
  16.9177155  29.9849458
  16.917663  29.9848059
  16.9176105  29.984666
  16.917558  29.984526
  16.9175055  29.9843861
  16.917453  29.9842461
  16.9174005  29.9841062
  16.9173479  29.9839662
  16.9172954  29.9838262
  16.9172429  29.9836861
  16.9171903  29.9835461
  16.9171378  29.983406
  16.9170852  29.983266
  16.9170326  29.9831259
  16.91698  29.9829858
  16.9169275  29.9828456
  16.9168749  29.9827055
  16.9168223  29.9825653
  16.9167697  29.9824252
  16.9167171  29.982285
  16.9166645  29.9821448
  16.9166118  29.9820045
  16.9165592  29.9818643
  16.9165066  29.981724
  16.9164539  29.9815837
  16.9164013  29.9814435
  16.9163487  29.9813031
  16.916296  29.9811628
  16.9162433  29.9810225
  16.9161907  29.9808821
  16.916138  29.9807417
  16.9160853  29.9806013
  16.9160326  29.9804609
  16.9159799  29.9803205
  16.9159272  29.98018
  16.9158745  29.9800396
  16.9158218  29.9798991
  16.9157691  29.9797586
  16.9157163  29.9796181
  16.9156636  29.9794775
  16.9156109  29.979337
  16.9155581  29.9791964
  16.9155054  29.9790558
  16.9154526  29.9789152
  16.9153998  29.9787746
  16.9153471  29.978634
  16.9152943  29.9784933
  16.9152415  29.9783526
  16.9151887  29.9782119
  16.9151359  29.9780712
  16.9150831  29.9779305
  16.9150303  29.9777898
  16.9149775  29.977649
  16.9149246  29.9775082
  16.9148718  29.9773675
  16.914819  29.9772266
  16.9147661  29.9770858
  16.9147133  29.976945
  16.9146604  29.9768041
  16.9146076  29.9766632
  16.9145547  29.9765224
  16.9145018  29.9763814
  16.9144489  29.9762405
  16.9143961  29.9760996
  16.9143432  29.9759586
  16.9142903  29.9758176
  16.9142373  29.9756766
  16.9141844  29.9755356
  16.9141315  29.9753946
  16.9140786  29.9752535
  16.9140257  29.9751125
  16.9139727  29.9749714
  16.9139198  29.9748303
  16.9138668  29.9746892
  16.9138139  29.974548
  16.9137609  29.9744069
  16.9137079  29.9742657
  16.9136549  29.9741245
  16.9136019  29.9739833
  16.913549  29.9738421
  16.913496  29.9737009
  16.913443  29.9735596
  16.9133899  29.9734183
  16.9133369  29.973277
  16.9132839  29.9731357
  16.9132309  29.9729944
  16.9131778  29.9728531
  16.9131248  29.9727117
  16.9130717  29.9725703
  16.9130187  29.9724289
  16.9129656  29.9722875
  16.9129126  29.9721461
  16.9128595  29.9720047
  16.9128064  29.9718632
  16.9127533  29.9717217
  16.9127002  29.9715802
  16.9126471  29.9714387
  16.912594  29.9712972
  16.9125409  29.9711556
  16.9124878  29.9710141
  16.9124346  29.9708725
  16.9123815  29.9707309
  16.9123284  29.9705893
  16.9122752  29.9704476
  16.9122221  29.970306
  16.9121689  29.9701643
  16.9121157  29.9700226
  16.9120626  29.9698809
  16.9120094  29.9697392
  16.9119562  29.9695974
  16.911903  29.9694557
  16.9118498  29.9693139
  16.9117966  29.9691721
  16.9117434  29.9690303
  16.9116902  29.9688885
  16.9116369  29.9687466
  16.9115837  29.9686048
  16.9115305  29.9684629
  16.9114772  29.968321
  16.911424  29.9681791
  16.9113707  29.9680372
  16.9113174  29.9678952
  16.9112642  29.9677533
  16.9112109  29.9676113
  16.9111576  29.9674693
  16.9111043  29.9673272
  16.911051  29.9671852
  16.9109977  29.9670432
  16.9109444  29.9669011
  16.9108911  29.966759
  16.9108378  29.9666169
  16.9107844  29.9664748
  16.9107311  29.9663326
  16.9106778  29.9661905
  16.9106244  29.9660483
  16.910571  29.9659061
  16.9105177  29.9657639
  16.9104643  29.9656217
  16.9104109  29.9654794
  16.9103576  29.9653372
  16.9103042  29.9651949
  16.9102508  29.9650526
  16.9101974  29.9649103
  16.910144  29.9647679
  16.9100905  29.9646256
  16.9100371  29.9644832
  16.9099837  29.9643408
  16.9099303  29.9641984
  16.9098768  29.964056
  16.9098234  29.9639136
  16.9097699  29.9637711
  16.9097165  29.9636286
  16.909663  29.9634862
  16.9096095  29.9633436
  16.909556  29.9632011
  16.9095025  29.9630586
  16.909449  29.962916
  16.9093955  29.9627734
  16.909342  29.9626308
  16.9092885  29.9624882
  16.909235  29.9623456
  16.9091815  29.962203
  16.9091279  29.9620603
  16.9090744  29.9619176
  16.9090209  29.9617749
  16.9089673  29.9616322
  16.9089137  29.9614894
  16.9088602  29.9613467
  16.9088066  29.9612039
  16.908753  29.9610611
  16.9086994  29.9609183
  16.9086458  29.9607755
  16.9085922  29.9606327
  16.9085386  29.9604898
  16.908485  29.9603469
  16.9084314  29.960204
  16.9083778  29.9600611
  16.9083241  29.9599182
  16.9082705  29.9597752
  16.9082169  29.9596323
  16.9081632  29.9594893
  16.9081095  29.9593463
  16.9080559  29.9592033
  16.9080022  29.9590602
  16.9079485  29.9589172
  16.9078948  29.9587741
  16.9078411  29.958631
  16.9077874  29.9584879
  16.9077337  29.9583448
  16.90768  29.9582016
  16.9076263  29.9580585
  16.9075726  29.9579153
  16.9075188  29.9577721
  16.9074651  29.9576289
  16.9074114  29.9574857
  16.9073576  29.9573424
  16.9073038  29.9571991
  16.9072501  29.9570559
  16.9071963  29.9569126
  16.9071425  29.9567692
  16.9070887  29.9566259
  16.907035  29.9564825
  16.9069812  29.9563392
  16.9069273  29.9561958
  16.9068735  29.9560524
  16.9068197  29.9559089
  16.9067659  29.9557655
  16.9067121  29.955622
  16.9066582  29.9554786
  16.9066044  29.9553351
  16.9065505  29.9551915
  16.9064967  29.955048
  16.9064428  29.9549045
  16.9063889  29.9547609
  16.906335  29.9546173
  16.9062812  29.9544737
  16.9062273  29.9543301
  16.9061734  29.9541864
  16.9061195  29.9540428
  16.9060655  29.9538991
  16.9060116  29.9537554
  16.9059577  29.9536117
  16.9059038  29.953468
  16.9058498  29.9533242
  16.9057959  29.9531805
  16.9057419  29.9530367
  16.905688  29.9528929
  16.905634  29.952749
  16.90558  29.9526052
  16.905526  29.9524614
  16.9054721  29.9523175
  16.9054181  29.9521736
  16.9053641  29.9520297
  16.9053101  29.9518858
  16.905256  29.9517418
  16.905202  29.9515979
  16.905148  29.9514539
  16.905094  29.9513099
  16.9050399  29.9511659
  16.9049859  29.9510218
  16.9049318  29.9508778
  16.9048778  29.9507337
  16.9048237  29.9505896
  16.9047696  29.9504455
  16.9047155  29.9503014
  16.9046615  29.9501572
  16.9046074  29.9500131
  16.9045533  29.9498689
  16.9044992  29.9497247
  16.904445  29.9495805
  16.9043909  29.9494363
  16.9043368  29.949292
  16.9042827  29.9491478
  16.9042285  29.9490035
  16.9041744  29.9488592
  16.9041202  29.9487148
  16.9040661  29.9485705
  16.9040119  29.9484261
  16.9039577  29.9482818
  16.9039035  29.9481374
  16.9038493  29.947993
  16.9037951  29.9478485
  16.9037409  29.9477041
  16.9036867  29.9475596
  16.9036325  29.9474151
  16.9035783  29.9472706
  16.9035241  29.9471261
  16.9034698  29.9469816
  16.9034156  29.946837
  16.9033613  29.9466925
  16.9033071  29.9465479
  16.9032528  29.9464033
  16.9031985  29.9462586
  16.9031443  29.946114
  16.90309  29.9459693
  16.9030357  29.9458246
  16.9029814  29.9456799
  16.9029271  29.9455352
  16.9028728  29.9453905
  16.9028185  29.9452457
  16.9027641  29.9451009
  16.9027098  29.9449562
  16.9026555  29.9448113
  16.9026011  29.9446665
  16.9025468  29.9445217
  16.9024924  29.9443768
  16.9024381  29.9442319
  16.9023837  29.944087
  16.9023293  29.9439421
  16.9022749  29.9437972
  16.9022205  29.9436522
  16.9021661  29.9435072
  16.9021117  29.9433623
  16.9020573  29.9432173
  16.9020029  29.9430722
  16.9019485  29.9429272
  16.901894  29.9427821
  16.9018396  29.942637
  16.9017851  29.9424919
  16.9017307  29.9423468
  16.9016762  29.9422017
  16.9016218  29.9420565
  16.9015673  29.9419114
  16.9015128  29.9417662
  16.9014583  29.941621
  16.9014038  29.9414757
  16.9013493  29.9413305
  16.9012948  29.9411852
  16.9012403  29.9410399
  16.9011858  29.9408946
  16.9011313  29.9407493
  16.9010767  29.940604
  16.9010222  29.9404586
  16.9009676  29.9403133
  16.9009131  29.9401679
  16.9008585  29.9400225
  16.9008039  29.939877
  16.9007494  29.9397316
  16.9006948  29.9395861
  16.9006402  29.9394406
  16.9005856  29.9392951
  16.900531  29.9391496
  16.9004764  29.9390041
  16.9004218  29.9388585
  16.9003671  29.9387129
  16.9003125  29.9385673
  16.9002579  29.9384217
  16.9002032  29.9382761
  16.9001486  29.9381305
  16.9000939  29.9379848
  16.9000392  29.9378391
  16.8999846  29.9376934
  16.8999299  29.9375477
  16.8998752  29.9374019
  16.8998205  29.9372562
  16.8997658  29.9371104
  16.8997111  29.9369646
  16.8996564  29.9368188
  16.8996017  29.936673
  16.8995469  29.9365271
  16.8994922  29.9363813
  16.8994375  29.9362354
  16.8993827  29.9360895
  16.8993279  29.9359435
  16.8992732  29.9357976
  16.8992184  29.9356516
  16.8991636  29.9355057
  16.8991089  29.9353597
  16.8990541  29.9352137
  16.8989993  29.9350676
  16.8989445  29.9349216
  16.8988897  29.9347755
  16.8988348  29.9346294
  16.89878  29.9344833
  16.8987252  29.9343372
  16.8986703  29.934191
  16.8986155  29.9340449
  16.8985606  29.9338987
  16.8985058  29.9337525
  16.8984509  29.9336063
  16.898396  29.93346
  16.8983412  29.9333138
  16.8982863  29.9331675
  16.8982314  29.9330212
  16.8981765  29.9328749
  16.8981216  29.9327286
  16.8980667  29.9325822
  16.8980117  29.9324359
  16.8979568  29.9322895
  16.8979019  29.9321431
  16.8978469  29.9319966
  16.897792  29.9318502
  16.897737  29.9317037
  16.8976821  29.9315573
  16.8976271  29.9314108
  16.8975721  29.9312643
  16.8975171  29.9311177
  16.8974621  29.9309712
  16.8974071  29.9308246
  16.8973521  29.930678
  16.8972971  29.9305314
  16.8972421  29.9303848
  16.8971871  29.9302381
  16.897132  29.9300915
  16.897077  29.9299448
  16.897022  29.9297981
  16.8969669  29.9296514
  16.8969118  29.9295046
  16.8968568  29.9293579
  16.8968017  29.9292111
  16.8967466  29.9290643
  16.8966915  29.9289175
  16.8966364  29.9287707
  16.8965813  29.9286238
  16.8965262  29.9284769
  16.8964711  29.9283301
  16.896416  29.9281832
  16.8963608  29.9280362
  16.8963057  29.9278893
  16.8962506  29.9277423
  16.8961954  29.9275953
  16.8961403  29.9274483
  16.8960851  29.9273013
  16.8960299  29.9271543
  16.8959747  29.9270072
  16.8959195  29.9268602
  16.8958644  29.9267131
  16.8958092  29.926566
  16.8957539  29.9264188
  16.8956987  29.9262717
  16.8956435  29.9261245
  16.8955883  29.9259773
  16.895533  29.9258301
  16.8954778  29.9256829
  16.8954225  29.9255357
  16.8953673  29.9253884
  16.895312  29.9252411
  16.8952568  29.9250938
  16.8952015  29.9249465
  16.8951462  29.9247992
  16.8950909  29.9246518
  16.8950356  29.9245044
  16.8949803  29.9243571
  16.894925  29.9242096
  16.8948697  29.9240622
  16.8948143  29.9239148
  16.894759  29.9237673
  16.8947037  29.9236198
  16.8946483  29.9234723
  16.8945929  29.9233248
  16.8945376  29.9231772
  16.8944822  29.9230297
  16.8944268  29.9228821
  16.8943715  29.9227345
  16.8943161  29.9225869
  16.8942607  29.9224392
  16.8942053  29.9222916
  16.8941498  29.9221439
  16.8940944  29.9219962
  16.894039  29.9218485
  16.8939836  29.9217008
  16.8939281  29.921553
  16.8938727  29.9214053
  16.8938172  29.9212575
  16.8937618  29.9211097
  16.8937063  29.9209618
  16.8936508  29.920814
  16.8935953  29.9206661
  16.8935398  29.9205183
  16.8934843  29.9203704
  16.8934288  29.9202224
  16.8933733  29.9200745
  16.8933178  29.9199265
  16.8932623  29.9197786
  16.8932068  29.9196306
  16.8931512  29.9194826
  16.8930957  29.9193345
  16.8930401  29.9191865
  16.8929846  29.9190384
  16.892929  29.9188903
  16.8928734  29.9187422
  16.8928178  29.9185941
  16.8927622  29.9184459
  16.8927066  29.9182978
  16.892651  29.9181496
  16.8925954  29.9180014
  16.8925398  29.9178531
  16.8924842  29.9177049
  16.8924285  29.9175566
  16.8923729  29.9174084
  16.8923173  29.9172601
  16.8922616  29.9171118
  16.8922059  29.9169634
  16.8921503  29.9168151
  16.8920946  29.9166667
  16.8920389  29.9165183
  16.8919832  29.9163699
  16.8919275  29.9162214
  16.8918718  29.916073
  16.8918161  29.9159245
  16.8917604  29.915776
  16.8917047  29.9156275
  16.8916489  29.915479
  16.8915932  29.9153305
  16.8915375  29.9151819
  16.8914817  29.9150333
  16.8914259  29.9148847
  16.8913702  29.9147361
  16.8913144  29.9145874
  16.8912586  29.9144388
  16.8912028  29.9142901
  16.891147  29.9141414
  16.8910912  29.9139927
  16.8910354  29.9138439
  16.8909796  29.9136952
  16.8909238  29.9135464
  16.8908679  29.9133976
  16.8908121  29.9132488
  16.8907563  29.9131
  16.8907004  29.9129511
  16.8906445  29.9128022
  16.8905887  29.9126534
  16.8905328  29.9125044
  16.8904769  29.9123555
  16.890421  29.9122066
  16.8903651  29.9120576
  16.8903092  29.9119086
  16.8902533  29.9117596
  16.8901974  29.9116106
  16.8901415  29.9114615
  16.8900855  29.9113125
  16.8900296  29.9111634
  16.8899736  29.9110143
  16.8899177  29.9108652
  16.8898617  29.910716
  16.8898058  29.9105669
  16.8897498  29.9104177
  16.8896938  29.9102685
  16.8896378  29.9101193
  16.8895818  29.90997
  16.8895258  29.9098208
  16.8894698  29.9096715
  16.8894138  29.9095222
  16.8893577  29.9093729
  16.8893017  29.9092236
  16.8892457  29.9090742
  16.8891896  29.9089248
  16.8891336  29.9087755
  16.8890775  29.908626
  16.8890214  29.9084766
  16.8889653  29.9083272
  16.8889093  29.9081777
  16.8888532  29.9080282
  16.8887971  29.9078787
  16.888741  29.9077292
  16.8886848  29.9075796
  16.8886287  29.9074301
  16.8885726  29.9072805
  16.8885165  29.9071309
  16.8884603  29.9069813
  16.8884042  29.9068316
  16.888348  29.906682
  16.8882918  29.9065323
  16.8882357  29.9063826
  16.8881795  29.9062329
  16.8881233  29.9060831
  16.8880671  29.9059334
  16.8880109  29.9057836
  16.8879547  29.9056338
  16.8878985  29.905484
  16.8878423  29.9053341
  16.887786  29.9051843
  16.8877298  29.9050344
  16.8876736  29.9048845
  16.8876173  29.9047346
  16.887561  29.9045847
  16.8875048  29.9044347
  16.8874485  29.9042848
  16.8873922  29.9041348
  16.8873359  29.9039847
  16.8872796  29.9038347
  16.8872233  29.9036847
  16.887167  29.9035346
  16.8871107  29.9033845
  16.8870544  29.9032344
  16.886998  29.9030843
  16.8869417  29.9029341
  16.8868854  29.902784
  16.886829  29.9026338
  16.8867726  29.9024836
  16.8867163  29.9023334
  16.8866599  29.9021831
  16.8866035  29.9020328
  16.8865471  29.9018826
  16.8864907  29.9017323
  16.8864343  29.9015819
  16.8863779  29.9014316
  16.8863215  29.9012812
  16.8862651  29.9011309
  16.8862086  29.9009805
  16.8861522  29.90083
  16.8860957  29.9006796
  16.8860393  29.9005291
  16.8859828  29.9003787
  16.8859263  29.9002282
  16.8858699  29.9000776
  16.8858134  29.8999271
  16.8857569  29.8997765
  16.8857004  29.899626
  16.8856439  29.8994754
  16.8855874  29.8993248
  16.8855308  29.8991741
  16.8854743  29.8990235
  16.8854178  29.8988728
  16.8853612  29.8987221
  16.8853047  29.8985714
  16.8852481  29.8984207
  16.8851915  29.8982699
  16.885135  29.8981191
  16.8850784  29.8979683
  16.8850218  29.8978175
  16.8849652  29.8976667
  16.8849086  29.8975158
  16.884852  29.897365
  16.8847954  29.8972141
  16.8847387  29.8970632
  16.8846821  29.8969122
  16.8846255  29.8967613
  16.8845688  29.8966103
  16.8845122  29.8964593
  16.8844555  29.8963083
  16.8843988  29.8961573
  16.8843421  29.8960062
  16.8842855  29.8958552
  16.8842288  29.8957041
  16.8841721  29.895553
  16.8841154  29.8954019
  16.8840586  29.8952507
  16.8840019  29.8950995
  16.8839452  29.8949484
  16.8838885  29.8947971
  16.8838317  29.8946459
  16.883775  29.8944947
  16.8837182  29.8943434
  16.8836614  29.8941921
  16.8836047  29.8940408
  16.8835479  29.8938895
  16.8834911  29.8937381
  16.8834343  29.8935868
  16.8833775  29.8934354
  16.8833207  29.893284
  16.8832639  29.8931326
  16.883207  29.8929811
  16.8831502  29.8928297
  16.8830934  29.8926782
  16.8830365  29.8925267
  16.8829797  29.8923752
  16.8829228  29.8922236
  16.8828659  29.892072
  16.882809  29.8919205
  16.8827522  29.8917689
  16.8826953  29.8916172
  16.8826384  29.8914656
  16.8825815  29.8913139
  16.8825245  29.8911623
  16.8824676  29.8910106
  16.8824107  29.8908588
  16.8823537  29.8907071
  16.8822968  29.8905553
  16.8822398  29.8904035
  16.8821829  29.8902517
  16.8821259  29.8900999
  16.8820689  29.8899481
  16.882012  29.8897962
  16.881955  29.8896443
  16.881898  29.8894924
  16.881841  29.8893405
  16.881784  29.8891886
  16.8817269  29.8890366
  16.8816699  29.8888846
  16.8816129  29.8887326
  16.8815558  29.8885806
  16.8814988  29.8884286
  16.8814417  29.8882765
  16.8813847  29.8881244
  16.8813276  29.8879723
  16.8812705  29.8878202
  16.8812134  29.8876681
  16.8811563  29.8875159
  16.8810992  29.8873637
  16.8810421  29.8872115
  16.880985  29.8870593
  16.8809279  29.8869071
  16.8808707  29.8867548
  16.8808136  29.8866025
  16.8807564  29.8864502
  16.8806993  29.8862979
  16.8806421  29.8861456
  16.880585  29.8859932
  16.8805278  29.8858408
  16.8804706  29.8856884
  16.8804134  29.885536
  16.8803562  29.8853836
  16.880299  29.8852311
  16.8802418  29.8850786
  16.8801846  29.8849261
  16.8801273  29.8847736
  16.8800701  29.884621
  16.8800128  29.8844685
  16.8799556  29.8843159
  16.8798983  29.8841633
  16.8798411  29.8840107
  16.8797838  29.883858
  16.8797265  29.8837054
  16.8796692  29.8835527
  16.8796119  29.8834
  16.8795546  29.8832473
  16.8794973  29.8830945
  16.87944  29.8829417
  16.8793826  29.882789
  16.8793253  29.8826362
  16.879268  29.8824833
  16.8792106  29.8823305
  16.8791532  29.8821776
  16.8790959  29.8820247
  16.8790385  29.8818718
  16.8789811  29.8817189
  16.8789237  29.881566
  16.8788663  29.881413
  16.8788089  29.88126
  16.8787515  29.881107
  16.8786941  29.880954
  16.8786367  29.8808009
  16.8785792  29.8806479
  16.8785218  29.8804948
  16.8784643  29.8803417
  16.8784069  29.8801885
  16.8783494  29.8800354
  16.8782919  29.8798822
  16.8782345  29.879729
  16.878177  29.8795758
  16.8781195  29.8794226
  16.878062  29.8792694
  16.8780045  29.8791161
  16.877947  29.8789628
  16.8778894  29.8788095
  16.8778319  29.8786562
  16.8777743  29.8785028
  16.8777168  29.8783494
  16.8776592  29.878196
  16.8776017  29.8780426
  16.8775441  29.8778892
  16.8774865  29.8777357
  16.8774289  29.8775823
  16.8773713  29.8774288
  16.8773137  29.8772753
  16.8772561  29.8771217
  16.8771985  29.8769682
  16.8771409  29.8768146
  16.8770833  29.876661
  16.8770256  29.8765074
  16.876968  29.8763538
  16.8769103  29.8762001
  16.8768526  29.8760464
  16.876795  29.8758927
  16.8767373  29.875739
  16.8766796  29.8755853
  16.8766219  29.8754315
  16.8765642  29.8752777
  16.8765065  29.8751239
  16.8764488  29.8749701
  16.8763911  29.8748163
  16.8763333  29.8746624
  16.8762756  29.8745085
  16.8762178  29.8743546
  16.8761601  29.8742007
  16.8761023  29.8740468
  16.8760446  29.8738928
  16.8759868  29.8737388
  16.875929  29.8735848
  16.8758712  29.8734308
  16.8758134  29.8732767
  16.8757556  29.8731227
  16.8756978  29.8729686
  16.8756399  29.8728145
  16.8755821  29.8726604
  16.8755243  29.8725062
  16.8754664  29.872352
  16.8754086  29.8721979
  16.8753507  29.8720436
  16.8752928  29.8718894
  16.8752349  29.8717352
  16.8751771  29.8715809
  16.8751192  29.8714266
  16.8750613  29.8712723
  16.8750034  29.871118
  16.8749454  29.8709636
  16.8748875  29.8708092
  16.8748296  29.8706548
  16.8747716  29.8705004
  16.8747137  29.870346
  16.8746557  29.8701915
  16.8745978  29.8700371
  16.8745398  29.8698826
  16.8744818  29.869728
  16.8744238  29.8695735
  16.8743658  29.8694189
  16.8743078  29.8692644
  16.8742498  29.8691098
  16.8741918  29.8689551
  16.8741338  29.8688005
  16.8740757  29.8686458
  16.8740177  29.8684911
  16.8739597  29.8683364
  16.8739016  29.8681817
  16.8738435  29.868027
  16.8737855  29.8678722
  16.8737274  29.8677174
  16.8736693  29.8675626
  16.8736112  29.8674078
  16.8735531  29.8672529
  16.873495  29.8670981
  16.8734369  29.8669432
  16.8733787  29.8667883
  16.8733206  29.8666333
  16.8732625  29.8664784
  16.8732043  29.8663234
  16.8731462  29.8661684
  16.873088  29.8660134
  16.8730298  29.8658584
  16.8729716  29.8657033
  16.8729134  29.8655482
  16.8728552  29.8653931
  16.872797  29.865238
  16.8727388  29.8650829
  16.8726806  29.8649277
  16.8726224  29.8647725
  16.8725641  29.8646173
  16.8725059  29.8644621
  16.8724476  29.8643069
  16.8723894  29.8641516
  16.8723311  29.8639963
  16.8722728  29.863841
  16.8722146  29.8636857
  16.8721563  29.8635303
  16.872098  29.863375
  16.8720397  29.8632196
  16.8719814  29.8630641
  16.871923  29.8629087
  16.8718647  29.8627533
  16.8718064  29.8625978
  16.871748  29.8624423
  16.8716897  29.8622868
  16.8716313  29.8621312
  16.8715729  29.8619757
  16.8715146  29.8618201
  16.8714562  29.8616645
  16.8713978  29.8615089
  16.8713394  29.8613533
  16.871281  29.8611976
  16.8712226  29.8610419
  16.8711641  29.8608862
  16.8711057  29.8607305
  16.8710473  29.8605747
  16.8709888  29.860419
  16.8709304  29.8602632
  16.8708719  29.8601074
  16.8708134  29.8599515
  16.8707549  29.8597957
  16.8706965  29.8596398
  16.870638  29.8594839
  16.8705795  29.859328
  16.870521  29.8591721
  16.8704624  29.8590161
  16.8704039  29.8588601
  16.8703454  29.8587041
  16.8702868  29.8585481
  16.8702283  29.8583921
  16.8701697  29.858236
  16.8701112  29.8580799
  16.8700526  29.8579238
  16.869994  29.8577677
  16.8699354  29.8576116
  16.8698768  29.8574554
  16.8698182  29.8572992
  16.8697596  29.857143
  16.869701  29.8569868
  16.8696423  29.8568305
  16.8695837  29.8566743
  16.8695251  29.856518
  16.8694664  29.8563617
  16.8694077  29.8562053
  16.8693491  29.856049
  16.8692904  29.8558926
  16.8692317  29.8557362
  16.869173  29.8555798
  16.8691143  29.8554233
  16.8690556  29.8552669
  16.8689969  29.8551104
  16.8689382  29.8549539
  16.8688794  29.8547974
  16.8688207  29.8546408
  16.868762  29.8544842
  16.8687032  29.8543277
  16.8686444  29.854171
  16.8685857  29.8540144
  16.8685269  29.8538578
  16.8684681  29.8537011
  16.8684093  29.8535444
  16.8683505  29.8533877
  16.8682917  29.8532309
  16.8682329  29.8530742
  16.868174  29.8529174
  16.8681152  29.8527606
  16.8680564  29.8526038
  16.8679975  29.8524469
  16.8679387  29.8522901
  16.8678798  29.8521332
  16.8678209  29.8519763
  16.867762  29.8518193
  16.8677031  29.8516624
  16.8676442  29.8515054
  16.8675853  29.8513484
  16.8675264  29.8511914
  16.8674675  29.8510344
  16.8674086  29.8508773
  16.8673496  29.8507202
  16.8672907  29.8505631
  16.8672317  29.850406
  16.8671728  29.8502489
  16.8671138  29.8500917
  16.8670548  29.8499345
  16.8669958  29.8497773
  16.8669368  29.8496201
  16.8668778  29.8494629
  16.8668188  29.8493056
  16.8667598  29.8491483
  16.8667008  29.848991
  16.8666417  29.8488336
  16.8665827  29.8486763
  16.8665236  29.8485189
  16.8664646  29.8483615
  16.8664055  29.8482041
  16.8663464  29.8480467
  16.8662873  29.8478892
  16.8662282  29.8477317
  16.8661691  29.8475742
  16.86611  29.8474167
  16.8660509  29.8472591
  16.8659918  29.8471016
  16.8659327  29.846944
  16.8658735  29.8467864
  16.8658144  29.8466287
  16.8657552  29.8464711
  16.8656961  29.8463134
  16.8656369  29.8461557
  16.8655777  29.845998
  16.8655185  29.8458402
  16.8654593  29.8456825
  16.8654001  29.8455247
  16.8653409  29.8453669
  16.8652817  29.845209
  16.8652225  29.8450512
  16.8651632  29.8448933
  16.865104  29.8447354
  16.8650447  29.8445775
  16.8649855  29.8444196
  16.8649262  29.8442616
  16.8648669  29.8441036
  16.8648076  29.8439456
  16.8647483  29.8437876
  16.864689  29.8436296
  16.8646297  29.8434715
  16.8645704  29.8433134
  16.8645111  29.8431553
  16.8644517  29.8429972
  16.8643924  29.842839
  16.8643331  29.8426809
  16.8642737  29.8425227
  16.8642143  29.8423645
  16.864155  29.8422062
  16.8640956  29.842048
  16.8640362  29.8418897
  16.8639768  29.8417314
  16.8639174  29.841573
  16.863858  29.8414147
  16.8637985  29.8412563
  16.8637391  29.8410979
  16.8636797  29.8409395
  16.8636202  29.8407811
  16.8635608  29.8406226
  16.8635013  29.8404642
  16.8634418  29.8403057
  16.8633823  29.8401471
  16.8633229  29.8399886
  16.8632634  29.83983
  16.8632039  29.8396715
  16.8631443  29.8395128
  16.8630848  29.8393542
  16.8630253  29.8391956
  16.8629658  29.8390369
  16.8629062  29.8388782
  16.8628467  29.8387195
  16.8627871  29.8385608
  16.8627275  29.838402
  16.862668  29.8382432
  16.8626084  29.8380844
  16.8625488  29.8379256
  16.8624892  29.8377667
  16.8624296  29.8376079
  16.8623699  29.837449
  16.8623103  29.8372901
  16.8622507  29.8371311
  16.862191  29.8369722
  16.8621314  29.8368132
  16.8620717  29.8366542
  16.8620121  29.8364952
  16.8619524  29.8363361
  16.8618927  29.8361771
  16.861833  29.836018
  16.8617733  29.8358589
  16.8617136  29.8356997
  16.8616539  29.8355406
  16.8615941  29.8353814
  16.8615344  29.8352222
  16.8614747  29.835063
  16.8614149  29.8349038
  16.8613552  29.8347445
  16.8612954  29.8345852
  16.8612356  29.8344259
  16.8611758  29.8342666
  16.861116  29.8341072
  16.8610562  29.8339479
  16.8609964  29.8337885
  16.8609366  29.8336291
  16.8608768  29.8334696
  16.860817  29.8333102
  16.8607571  29.8331507
  16.8606973  29.8329912
  16.8606374  29.8328317
  16.8605776  29.8326721
  16.8605177  29.8325125
  16.8604578  29.8323529
  16.8603979  29.8321933
  16.860338  29.8320337
  16.8602781  29.831874
  16.8602182  29.8317144
  16.8601583  29.8315547
  16.8600983  29.8313949
  16.8600384  29.8312352
  16.8599784  29.8310754
  16.8599185  29.8309156
  16.8598585  29.8307558
  16.8597985  29.830596
  16.8597386  29.8304361
  16.8596786  29.8302762
  16.8596186  29.8301163
  16.8595586  29.8299564
  16.8594986  29.8297965
  16.8594385  29.8296365
  16.8593785  29.8294765
  16.8593185  29.8293165
  16.8592584  29.8291565
  16.8591984  29.8289964
  16.8591383  29.8288364
  16.8590782  29.8286763
  16.8590181  29.8285161
  16.8589581  29.828356
  16.858898  29.8281958
  16.8588379  29.8280356
  16.8587777  29.8278754
  16.8587176  29.8277152
  16.8586575  29.8275549
  16.8585973  29.8273947
  16.8585372  29.8272344
  16.858477  29.827074
  16.8584169  29.8269137
  16.8583567  29.8267533
  16.8582965  29.8265929
  16.8582363  29.8264325
  16.8581761  29.8262721
  16.8581159  29.8261116
  16.8580557  29.8259512
  16.8579955  29.8257907
  16.8579353  29.8256301
  16.857875  29.8254696
  16.8578148  29.825309
  16.8577545  29.8251484
  16.8576943  29.8249878
  16.857634  29.8248272
  16.8575737  29.8246665
  16.8575134  29.8245059
  16.8574531  29.8243452
  16.8573928  29.8241844
  16.8573325  29.8240237
  16.8572722  29.8238629
  16.8572118  29.8237021
  16.8571515  29.8235413
  16.8570912  29.8233805
  16.8570308  29.8232196
  16.8569704  29.8230588
  16.8569101  29.8228979
  16.8568497  29.8227369
  16.8567893  29.822576
  16.8567289  29.822415
  16.8566685  29.822254
  16.8566081  29.822093
  16.8565476  29.821932
  16.8564872  29.8217709
  16.8564268  29.8216099
  16.8563663  29.8214488
  16.8563059  29.8212876
  16.8562454  29.8211265
  16.8561849  29.8209653
  16.8561244  29.8208041
  16.856064  29.8206429
  16.8560035  29.8204817
  16.8559429  29.8203204
  16.8558824  29.8201591
  16.8558219  29.8199978
  16.8557614  29.8198365
  16.8557008  29.8196751
  16.8556403  29.8195138
  16.8555797  29.8193524
  16.8555192  29.819191
  16.8554586  29.8190295
  16.855398  29.8188681
  16.8553374  29.8187066
  16.8552768  29.8185451
  16.8552162  29.8183835
  16.8551556  29.818222
  16.855095  29.8180604
  16.8550343  29.8178988
  16.8549737  29.8177372
  16.854913  29.8175755
  16.8548524  29.8174139
  16.8547917  29.8172522
  16.854731  29.8170905
  16.8546703  29.8169287
  16.8546096  29.816767
  16.8545489  29.8166052
  16.8544882  29.8164434
  16.8544275  29.8162816
  16.8543668  29.8161197
  16.854306  29.8159579
  16.8542453  29.815796
  16.8541845  29.8156341
  16.8541238  29.8154721
  16.854063  29.8153102
  16.8540022  29.8151482
  16.8539414  29.8149862
  16.8538807  29.8148242
  16.8538198  29.8146621
  16.853759  29.8145
  16.8536982  29.8143379
  16.8536374  29.8141758
  16.8535765  29.8140137
  16.8535157  29.8138515
  16.8534548  29.8136893
  16.853394  29.8135271
  16.8533331  29.8133649
  16.8532722  29.8132026
  16.8532113  29.8130403
  16.8531504  29.812878
  16.8530895  29.8127157
  16.8530286  29.8125534
  16.8529677  29.812391
  16.8529068  29.8122286
  16.8528458  29.8120662
  16.8527849  29.8119038
  16.8527239  29.8117413
  16.8526629  29.8115788
  16.852602  29.8114163
  16.852541  29.8112538
  16.85248  29.8110912
  16.852419  29.8109287
  16.852358  29.8107661
  16.852297  29.8106034
  16.8522359  29.8104408
  16.8521749  29.8102781
  16.8521139  29.8101155
  16.8520528  29.8099527
  16.8519917  29.80979
  16.8519307  29.8096272
  16.8518696  29.8094645
  16.8518085  29.8093017
  16.8517474  29.8091388
  16.8516863  29.808976
  16.8516252  29.8088131
  16.8515641  29.8086502
  16.851503  29.8084873
  16.8514418  29.8083244
  16.8513807  29.8081614
  16.8513195  29.8079984
  16.8512583  29.8078354
  16.8511972  29.8076724
  16.851136  29.8075093
  16.8510748  29.8073462
  16.8510136  29.8071831
  16.8509524  29.80702
  16.8508912  29.8068569
  16.85083  29.8066937
  16.8507687  29.8065305
  16.8507075  29.8063673
  16.8506462  29.8062041
  16.850585  29.8060408
  16.8505237  29.8058775
  16.8504624  29.8057142
  16.8504011  29.8055509
  16.8503399  29.8053875
  16.8502786  29.8052241
  16.8502172  29.8050607
  16.8501559  29.8048973
  16.8500946  29.8047339
  16.8500333  29.8045704
  16.8499719  29.8044069
  16.8499106  29.8042434
  16.8498492  29.8040798
  16.8497878  29.8039163
  16.8497264  29.8037527
  16.8496651  29.8035891
  16.8496037  29.8034255
  16.8495423  29.8032618
  16.8494808  29.8030981
  16.8494194  29.8029344
  16.849358  29.8027707
  16.8492965  29.8026069
  16.8492351  29.8024432
  16.8491736  29.8022794
  16.8491122  29.8021156
  16.8490507  29.8019517
  16.8489892  29.8017879
  16.8489277  29.801624
  16.8488662  29.8014601
  16.8488047  29.8012961
  16.8487432  29.8011322
  16.8486817  29.8009682
  16.8486201  29.8008042
  16.8485586  29.8006402
  16.848497  29.8004761
  16.8484355  29.800312
  16.8483739  29.8001479
  16.8483123  29.7999838
  16.8482507  29.7998197
  16.8481891  29.7996555
  16.8481275  29.7994913
  16.8480659  29.7993271
  16.8480043  29.7991629
  16.8479426  29.7989986
  16.847881  29.7988343
  16.8478193  29.79867
  16.8477577  29.7985057
  16.847696  29.7983413
  16.8476343  29.798177
  16.8475727  29.7980126
  16.847511  29.7978482
  16.8474493  29.7976837
  16.8473876  29.7975192
  16.8473258  29.7973547
  16.8472641  29.7971902
  16.8472024  29.7970257
  16.8471406  29.7968611
  16.8470789  29.7966965
  16.8470171  29.7965319
  16.8469553  29.7963673
  16.8468935  29.7962026
  16.8468318  29.796038
  16.84677  29.7958733
  16.8467081  29.7957085
  16.8466463  29.7955438
  16.8465845  29.795379
  16.8465227  29.7952142
  16.8464608  29.7950494
  16.846399  29.7948845
  16.8463371  29.7947197
  16.8462752  29.7945548
  16.8462134  29.7943899
  16.8461515  29.7942249
  16.8460896  29.79406
  16.8460277  29.793895
  16.8459658  29.79373
  16.8459038  29.7935649
  16.8458419  29.7933999
  16.84578  29.7932348
  16.845718  29.7930697
  16.8456561  29.7929046
  16.8455941  29.7927394
  16.8455321  29.7925743
  16.8454701  29.7924091
  16.8454081  29.7922438
  16.8453461  29.7920786
  16.8452841  29.7919133
  16.8452221  29.791748
  16.8451601  29.7915827
  16.845098  29.7914174
  16.845036  29.791252
  16.8449739  29.7910866
  16.8449119  29.7909212
  16.8448498  29.7907558
  16.8447877  29.7905903
  16.8447256  29.7904248
  16.8446635  29.7902593
  16.8446014  29.7900938
  16.8445393  29.7899283
  16.8444772  29.7897627
  16.844415  29.7895971
  16.8443529  29.7894315
  16.8442907  29.7892658
  16.8442286  29.7891001
  16.8441664  29.7889344
  16.8441042  29.7887687
  16.844042  29.788603
  16.8439798  29.7884372
  16.8439176  29.7882714
  16.8438554  29.7881056
  16.8437932  29.7879398
  16.843731  29.7877739
  16.8436687  29.787608
  16.8436065  29.7874421
  16.8435442  29.7872762
  16.8434819  29.7871102
  16.8434197  29.7869443
  16.8433574  29.7867783
  16.8432951  29.7866122
  16.8432328  29.7864462
  16.8431705  29.7862801
  16.8431081  29.786114
  16.8430458  29.7859479
  16.8429835  29.7857817
  16.8429211  29.7856156
  16.8428588  29.7854494
  16.8427964  29.7852832
  16.842734  29.7851169
  16.8426716  29.7849507
  16.8426092  29.7847844
  16.8425468  29.784618
  16.8424844  29.7844517
  16.842422  29.7842853
  16.8423596  29.784119
  16.8422971  29.7839526
  16.8422347  29.7837861
  16.8421722  29.7836197
  16.8421098  29.7834532
  16.8420473  29.7832867
  16.8419848  29.7831201
  16.8419223  29.7829536
  16.8418598  29.782787
  16.8417973  29.7826204
  16.8417348  29.7824538
  16.8416723  29.7822871
  16.8416097  29.7821205
  16.8415472  29.7819538
  16.8414846  29.7817871
  16.841422  29.7816203
  16.8413595  29.7814535
  16.8412969  29.7812867
  16.8412343  29.7811199
  16.8411717  29.7809531
  16.8411091  29.7807862
  16.8410465  29.7806193
  16.8409838  29.7804524
  16.8409212  29.7802855
  16.8408586  29.7801185
  16.8407959  29.7799515
  16.8407332  29.7797845
  16.8406706  29.7796175
  16.8406079  29.7794504
  16.8405452  29.7792834
  16.8404825  29.7791162
  16.8404198  29.7789491
  16.8403571  29.778782
  16.8402943  29.7786148
  16.8402316  29.7784476
  16.8401688  29.7782804
  16.8401061  29.7781131
  16.8400433  29.7779458
  16.8399806  29.7777785
  16.8399178  29.7776112
  16.839855  29.7774439
  16.8397922  29.7772765
  16.8397294  29.7771091
  16.8396666  29.7769417
  16.8396037  29.7767742
  16.8395409  29.7766067
  16.839478  29.7764393
  16.8394152  29.7762717
  16.8393523  29.7761042
  16.8392895  29.7759366
  16.8392266  29.775769
  16.8391637  29.7756014
  16.8391008  29.7754338
  16.8390379  29.7752661
  16.838975  29.7750984
  16.838912  29.7749307
  16.8388491  29.774763
  16.8387861  29.7745952
  16.8387232  29.7744274
  16.8386602  29.7742596
  16.8385973  29.7740918
  16.8385343  29.7739239
  16.8384713  29.7737561
  16.8384083  29.7735882
  16.8383453  29.7734202
  16.8382822  29.7732523
  16.8382192  29.7730843
  16.8381562  29.7729163
  16.8380931  29.7727483
  16.8380301  29.7725802
  16.837967  29.7724121
  16.8379039  29.772244
  16.8378409  29.7720759
  16.8377778  29.7719077
  16.8377147  29.7717396
  16.8376516  29.7715714
  16.8375884  29.7714031
  16.8375253  29.7712349
  16.8374622  29.7710666
  16.837399  29.7708983
  16.8373359  29.77073
  16.8372727  29.7705617
  16.8372095  29.7703933
  16.8371463  29.7702249
  16.8370832  29.7700565
  16.8370199  29.769888
  16.8369567  29.7697196
  16.8368935  29.7695511
  16.8368303  29.7693825
  16.836767  29.769214
  16.8367038  29.7690454
  16.8366405  29.7688768
  16.8365773  29.7687082
  16.836514  29.7685396
  16.8364507  29.7683709
  16.8363874  29.7682022
  16.8363241  29.7680335
  16.8362608  29.7678648
  16.8361975  29.767696
  16.8361341  29.7675272
  16.8360708  29.7673584
  16.8360075  29.7671896
  16.8359441  29.7670207
  16.8358807  29.7668518
  16.8358174  29.7666829
  16.835754  29.766514
  16.8356906  29.766345
  16.8356272  29.766176
  16.8355638  29.766007
  16.8355003  29.765838
  16.8354369  29.7656689
  16.8353735  29.7654998
  16.83531  29.7653307
  16.8352465  29.7651616
  16.8351831  29.7649924
  16.8351196  29.7648233
  16.8350561  29.764654
  16.8349926  29.7644848
  16.8349291  29.7643156
  16.8348656  29.7641463
  16.8348021  29.763977
  16.8347385  29.7638076
  16.834675  29.7636383
  16.8346114  29.7634689
  16.8345479  29.7632995
  16.8344843  29.7631301
  16.8344207  29.7629606
  16.8343571  29.7627911
  16.8342935  29.7626216
  16.8342299  29.7624521
  16.8341663  29.7622825
  16.8341027  29.762113
  16.834039  29.7619433
  16.8339754  29.7617737
  16.8339117  29.7616041
  16.833848  29.7614344
  16.8337844  29.7612647
  16.8337207  29.7610949
  16.833657  29.7609252
  16.8335933  29.7607554
  16.8335296  29.7605856
  16.8334659  29.7604158
  16.8334021  29.7602459
  16.8333384  29.760076
  16.8332746  29.7599061
  16.8332109  29.7597362
  16.8331471  29.7595663
  16.8330833  29.7593963
  16.8330195  29.7592263
  16.8329558  29.7590562
  16.8328919  29.7588862
  16.8328281  29.7587161
  16.8327643  29.758546
  16.8327005  29.7583759
  16.8326366  29.7582057
  16.8325728  29.7580355
  16.8325089  29.7578653
  16.832445  29.7576951
  16.8323812  29.7575249
  16.8323173  29.7573546
  16.8322534  29.7571843
  16.8321895  29.7570139
  16.8321255  29.7568436
  16.8320616  29.7566732
  16.8319977  29.7565028
  16.8319337  29.7563324
  16.8318698  29.7561619
  16.8318058  29.7559914
  16.8317418  29.7558209
  16.8316778  29.7556504
  16.8316139  29.7554799
  16.8315499  29.7553093
  16.8314858  29.7551387
  16.8314218  29.754968
  16.8313578  29.7547974
  16.8312937  29.7546267
  16.8312297  29.754456
  16.8311656  29.7542853
  16.8311016  29.7541145
  16.8310375  29.7539437
  16.8309734  29.7537729
  16.8309093  29.7536021
  16.8308452  29.7534312
  16.8307811  29.7532603
  16.8307169  29.7530894
  16.8306528  29.7529185
  16.8305887  29.7527475
  16.8305245  29.7525766
  16.8304604  29.7524056
  16.8303962  29.7522345
  16.830332  29.7520635
  16.8302678  29.7518924
  16.8302036  29.7517213
  16.8301394  29.7515501
  16.8300752  29.751379
  16.8300109  29.7512078
  16.8299467  29.7510366
  16.8298824  29.7508653
  16.8298182  29.7506941
  16.8297539  29.7505228
  16.8296896  29.7503515
  16.8296254  29.7501801
  16.8295611  29.7500088
  16.8294967  29.7498374
  16.8294324  29.749666
  16.8293681  29.7494945
  16.8293038  29.7493231
  16.8292394  29.7491516
  16.8291751  29.7489801
  16.8291107  29.7488085
  16.8290463  29.7486369
  16.828982  29.7484654
  16.8289176  29.7482937
  16.8288532  29.7481221
  16.8287887  29.7479504
  16.8287243  29.7477787
  16.8286599  29.747607
  16.8285955  29.7474353
  16.828531  29.7472635
  16.8284665  29.7470917
  16.8284021  29.7469199
  16.8283376  29.746748
  16.8282731  29.7465762
  16.8282086  29.7464043
  16.8281441  29.7462323
  16.8280796  29.7460604
  16.8280151  29.7458884
  16.8279505  29.7457164
  16.827886  29.7455444
  16.8278214  29.7453723
  16.8277569  29.7452003
  16.8276923  29.7450282
  16.8276277  29.744856
  16.8275631  29.7446839
  16.8274985  29.7445117
  16.8274339  29.7443395
  16.8273693  29.7441673
  16.8273046  29.743995
  16.82724  29.7438227
  16.8271753  29.7436504
  16.8271107  29.7434781
  16.827046  29.7433057
  16.8269813  29.7431333
  16.8269166  29.7429609
  16.8268519  29.7427885
  16.8267872  29.742616
  16.8267225  29.7424435
  16.8266578  29.742271
  16.8265931  29.7420985
  16.8265283  29.7419259
  16.8264635  29.7417533
  16.8263988  29.7415807
  16.826334  29.7414081
  16.8262692  29.7412354
  16.8262044  29.7410627
  16.8261396  29.74089
  16.8260748  29.7407172
  16.82601  29.7405445
  16.8259451  29.7403717
  16.8258803  29.7401988
  16.8258154  29.740026
  16.8257506  29.7398531
  16.8256857  29.7396802
  16.8256208  29.7395073
  16.8255559  29.7393343
  16.825491  29.7391614
  16.8254261  29.7389884
  16.8253612  29.7388153
  16.8252963  29.7386423
  16.8252313  29.7384692
  16.8251664  29.7382961
  16.8251014  29.738123
  16.8250364  29.7379498
  16.8249715  29.7377766
  16.8249065  29.7376034
  16.8248415  29.7374302
  16.8247765  29.7372569
  16.8247114  29.7370836
  16.8246464  29.7369103
  16.8245814  29.736737
  16.8245163  29.7365636
  16.8244513  29.7363902
  16.8243862  29.7362168
  16.8243211  29.7360433
  16.824256  29.7358699
  16.8241909  29.7356964
  16.8241258  29.7355228
  16.8240607  29.7353493
  16.8239956  29.7351757
  16.8239305  29.7350021
  16.8238653  29.7348285
  16.8238002  29.7346548
  16.823735  29.7344812
  16.8236698  29.7343075
  16.8236046  29.7341337
  16.8235394  29.73396
  16.8234742  29.7337862
  16.823409  29.7336124
  16.8233438  29.7334385
  16.8232786  29.7332647
  16.8232133  29.7330908
  16.8231481  29.7329169
  16.8230828  29.7327429
  16.8230175  29.732569
  16.8229522  29.732395
  16.8228869  29.732221
  16.8228216  29.7320469
  16.8227563  29.7318728
  16.822691  29.7316987
  16.8226257  29.7315246
  16.8225603  29.7313505
  16.822495  29.7311763
  16.8224296  29.7310021
  16.8223643  29.7308279
  16.8222989  29.7306536
  16.8222335  29.7304793
  16.8221681  29.730305
  16.8221027  29.7301307
  16.8220372  29.7299563
  16.8219718  29.7297819
  16.8219064  29.7296075
  16.8218409  29.7294331
  16.8217755  29.7292586
  16.82171  29.7290841
  16.8216445  29.7289096
  16.821579  29.7287351
  16.8215135  29.7285605
  16.821448  29.7283859
  16.8213825  29.7282113
  16.821317  29.7280366
  16.8212514  29.727862
  16.8211859  29.7276873
  16.8211203  29.7275125
  16.8210548  29.7273378
  16.8209892  29.727163
  16.8209236  29.7269882
  16.820858  29.7268134
  16.8207924  29.7266385
  16.8207268  29.7264636
  16.8206611  29.7262887
  16.8205955  29.7261138
  16.8205298  29.7259388
  16.8204642  29.7257638
  16.8203985  29.7255888
  16.8203328  29.7254137
  16.8202672  29.7252387
  16.8202015  29.7250636
  16.8201358  29.7248884
  16.82007  29.7247133
  16.8200043  29.7245381
  16.8199386  29.7243629
  16.8198728  29.7241877
  16.8198071  29.7240124
  16.8197413  29.7238371
  16.8196755  29.7236618
  16.8196097  29.7234865
  16.8195439  29.7233111
  16.8194781  29.7231357
  16.8194123  29.7229603
  16.8193465  29.7227849
  16.8192806  29.7226094
  16.8192148  29.7224339
  16.8191489  29.7222584
  16.8190831  29.7220828
  16.8190172  29.7219073
  16.8189513  29.7217317
  16.8188854  29.721556
  16.8188195  29.7213804
  16.8187536  29.7212047
  16.8186877  29.721029
  16.8186217  29.7208532
  16.8185558  29.7206775
  16.8184898  29.7205017
  16.8184239  29.7203259
  16.8183579  29.72015
  16.8182919  29.7199742
  16.8182259  29.7197983
  16.8181599  29.7196223
  16.8180939  29.7194464
  16.8180278  29.7192704
  16.8179618  29.7190944
  16.8178958  29.7189184
  16.8178297  29.7187423
  16.8177636  29.7185662
  16.8176976  29.7183901
  16.8176315  29.718214
  16.8175654  29.7180378
  16.8174993  29.7178616
  16.8174331  29.7176854
  16.817367  29.7175092
  16.8173009  29.7173329
  16.8172347  29.7171566
  16.8171686  29.7169803
  16.8171024  29.7168039
  16.8170362  29.7166275
  16.81697  29.7164511
  16.8169038  29.7162747
  16.8168376  29.7160982
  16.8167714  29.7159217
  16.8167052  29.7157452
  16.8166389  29.7155687
  16.8165727  29.7153921
  16.8165064  29.7152155
  16.8164402  29.7150389
  16.8163739  29.7148622
  16.8163076  29.7146856
  16.8162413  29.7145089
  16.816175  29.7143321
  16.8161087  29.7141554
  16.8160423  29.7139786
  16.815976  29.7138018
  16.8159097  29.7136249
  16.8158433  29.7134481
  16.8157769  29.7132712
  16.8157105  29.7130943
  16.8156441  29.7129173
  16.8155777  29.7127404
  16.8155113  29.7125634
  16.8154449  29.7123863
  16.8153785  29.7122093
  16.815312  29.7120322
  16.8152456  29.7118551
  16.8151791  29.7116779
  16.8151127  29.7115008
  16.8150462  29.7113236
  16.8149797  29.7111464
  16.8149132  29.7109691
  16.8148467  29.7107919
  16.8147801  29.7106146
  16.8147136  29.7104372
  16.8146471  29.7102599
  16.8145805  29.7100825
  16.814514  29.7099051
  16.8144474  29.7097277
  16.8143808  29.7095502
  16.8143142  29.7093727
  16.8142476  29.7091952
  16.814181  29.7090176
  16.8141144  29.7088401
  16.8140477  29.7086625
  16.8139811  29.7084849
  16.8139144  29.7083072
  16.8138478  29.7081295
  16.8137811  29.7079518
  16.8137144  29.7077741
  16.8136477  29.7075963
  16.813581  29.7074185
  16.8135143  29.7072407
  16.8134475  29.7070629
  16.8133808  29.706885
  16.8133141  29.7067071
  16.8132473  29.7065292
  16.8131805  29.7063512
  16.8131138  29.7061732
  16.813047  29.7059952
  16.8129802  29.7058172
  16.8129134  29.7056391
  16.8128465  29.705461
  16.8127797  29.7052829
  16.8127129  29.7051048
  16.812646  29.7049266
  16.8125792  29.7047484
  16.8125123  29.7045702
  16.8124454  29.7043919
  16.8123785  29.7042136
  16.8123116  29.7040353
  16.8122447  29.703857
  16.8121778  29.7036786
  16.8121108  29.7035002
  16.8120439  29.7033218
  16.8119769  29.7031434
  16.81191  29.7029649
  16.811843  29.7027864
  16.811776  29.7026079
  16.811709  29.7024293
  16.811642  29.7022507
  16.811575  29.7020721
  16.811508  29.7018935
  16.8114409  29.7017148
  16.8113739  29.7015361
  16.8113068  29.7013574
  16.8112398  29.7011786
  16.8111727  29.7009998
  16.8111056  29.700821
  16.8110385  29.7006422
  16.8109714  29.7004633
  16.8109043  29.7002845
  16.8108372  29.7001055
  16.81077  29.6999266
  16.8107029  29.6997476
  16.8106357  29.6995686
  16.8105685  29.6993896
  16.8105013  29.6992105
  16.8104342  29.6990315
  16.810367  29.6988524
  16.8102997  29.6986732
  16.8102325  29.698494
  16.8101653  29.6983149
  16.810098  29.6981356
  16.8100308  29.6979564
  16.8099635  29.6977771
  16.8098962  29.6975978
  16.809829  29.6974185
  16.8097617  29.6972391
  16.8096944  29.6970597
  16.809627  29.6968803
  16.8095597  29.6967009
  16.8094924  29.6965214
  16.809425  29.6963419
  16.8093577  29.6961624
  16.8092903  29.6959828
  16.8092229  29.6958032
  16.8091555  29.6956236
  16.8090881  29.695444
  16.8090207  29.6952643
  16.8089533  29.6950846
  16.8088859  29.6949049
  16.8088184  29.6947251
  16.808751  29.6945454
  16.8086835  29.6943656
  16.808616  29.6941857
  16.8085486  29.6940059
  16.8084811  29.693826
  16.8084136  29.6936461
  16.808346  29.6934661
  16.8082785  29.6932861
  16.808211  29.6931061
  16.8081434  29.6929261
  16.8080759  29.692746
  16.8080083  29.692566
  16.8079407  29.6923858
  16.8078731  29.6922057
  16.8078055  29.6920255
  16.8077379  29.6918453
  16.8076703  29.6916651
  16.8076027  29.6914848
  16.807535  29.6913046
  16.8074674  29.6911243
  16.8073997  29.6909439
  16.807332  29.6907635
  16.8072644  29.6905832
  16.8071967  29.6904027
  16.807129  29.6902223
  16.8070612  29.6900418
  16.8069935  29.6898613
  16.8069258  29.6896808
  16.806858  29.6895002
  16.8067903  29.6893196
  16.8067225  29.689139
  16.8066547  29.6889583
  16.8065869  29.6887777
  16.8065191  29.6885969
  16.8064513  29.6884162
  16.8063835  29.6882355
  16.8063157  29.6880547
  16.8062478  29.6878738
  16.80618  29.687693
  16.8061121  29.6875121
  16.8060442  29.6873312
  16.8059764  29.6871503
  16.8059085  29.6869693
  16.8058405  29.6867883
  16.8057726  29.6866073
  16.8057047  29.6864263
  16.8056368  29.6862452
  16.8055688  29.6860641
  16.8055009  29.685883
  16.8054329  29.6857018
  16.8053649  29.6855206
  16.8052969  29.6853394
  16.8052289  29.6851582
  16.8051609  29.6849769
  16.8050929  29.6847956
  16.8050248  29.6846143
  16.8049568  29.6844329
  16.8048887  29.6842515
  16.8048207  29.6840701
  16.8047526  29.6838887
  16.8046845  29.6837072
  16.8046164  29.6835257
  16.8045483  29.6833442
  16.8044802  29.6831626
  16.8044121  29.682981
  16.8043439  29.6827994
  16.8042758  29.6826178
  16.8042076  29.6824361
  16.8041394  29.6822544
  16.8040712  29.6820727
  16.8040031  29.6818909
  16.8039348  29.6817092
  16.8038666  29.6815273
  16.8037984  29.6813455
  16.8037302  29.6811636
  16.8036619  29.6809817
  16.8035937  29.6807998
  16.8035254  29.6806179
  16.8034571  29.6804359
  16.8033888  29.6802539
  16.8033205  29.6800718
  16.8032522  29.6798897
  16.8031839  29.6797076
  16.8031156  29.6795255
  16.8030472  29.6793434
  16.8029789  29.6791612
  16.8029105  29.678979
  16.8028421  29.6787967
  16.8027737  29.6786145
  16.8027053  29.6784322
  16.8026369  29.6782498
  16.8025685  29.6780675
  16.8025001  29.6778851
  16.8024316  29.6777027
  16.8023632  29.6775202
  16.8022947  29.6773377
  16.8022262  29.6771552
  16.8021578  29.6769727
  16.8020893  29.6767902
  16.8020208  29.6766076
  16.8019522  29.676425
  16.8018837  29.6762423
  16.8018152  29.6760596
  16.8017466  29.6758769
  16.8016781  29.6756942
  16.8016095  29.6755114
  16.8015409  29.6753287
  16.8014723  29.6751458
  16.8014037  29.674963
  16.8013351  29.6747801
  16.8012665  29.6745972
  16.8011978  29.6744143
  16.8011292  29.6742313
  16.8010605  29.6740483
  16.8009919  29.6738653
  16.8009232  29.6736822
  16.8008545  29.6734992
  16.8007858  29.6733161
  16.8007171  29.6731329
  16.8006484  29.6729498
  16.8005796  29.6727666
  16.8005109  29.6725833
  16.8004421  29.6724001
  16.8003734  29.6722168
  16.8003046  29.6720335
  16.8002358  29.6718502
  16.800167  29.6716668
  16.8000982  29.6714834
  16.8000294  29.6713
  16.7999605  29.6711165
  16.7998917  29.670933
  16.7998228  29.6707495
  16.799754  29.670566
  16.7996851  29.6703824
  16.7996162  29.6701988
  16.7995473  29.6700152
  16.7994784  29.6698315
  16.7994095  29.6696478
  16.7993405  29.6694641
  16.7992716  29.6692803
  16.7992027  29.6690966
  16.7991337  29.6689128
  16.7990647  29.6687289
  16.7989957  29.6685451
  16.7989267  29.6683612
  16.7988577  29.6681773
  16.7987887  29.6679933
  16.7987197  29.6678093
  16.7986506  29.6676253
  16.7985816  29.6674413
  16.7985125  29.6672572
  16.7984435  29.6670731
  16.7983744  29.666889
  16.7983053  29.6667048
  16.7982362  29.6665206
  16.7981671  29.6663364
  16.7980979  29.6661522
  16.7980288  29.6659679
  16.7979596  29.6657836
  16.7978905  29.6655993
  16.7978213  29.6654149
  16.7977521  29.6652305
  16.7976829  29.6650461
  16.7976137  29.6648616
  16.7975445  29.6646772
  16.7974753  29.6644926
  16.797406  29.6643081
  16.7973368  29.6641235
  16.7972675  29.6639389
  16.7971983  29.6637543
  16.797129  29.6635697
  16.7970597  29.663385
  16.7969904  29.6632003
  16.7969211  29.6630155
  16.7968517  29.6628307
  16.7967824  29.6626459
  16.7967131  29.6624611
  16.7966437  29.6622762
  16.7965743  29.6620913
  16.796505  29.6619064
  16.7964356  29.6617215
  16.7963662  29.6615365
  16.7962967  29.6613515
  16.7962273  29.6611664
  16.7961579  29.6609814
  16.7960884  29.6607963
  16.796019  29.6606111
  16.7959495  29.660426
  16.79588  29.6602408
  16.7958105  29.6600556
  16.795741  29.6598703
  16.7956715  29.6596851
  16.795602  29.6594997
  16.7955324  29.6593144
  16.7954629  29.659129
  16.7953933  29.6589436
  16.7953238  29.6587582
  16.7952542  29.6585728
  16.7951846  29.6583873
  16.795115  29.6582018
  16.7950454  29.6580162
  16.7949757  29.6578306
  16.7949061  29.657645
  16.7948365  29.6574594
  16.7947668  29.6572737
  16.7946971  29.657088
  16.7946274  29.6569023
  16.7945578  29.6567166
  16.794488  29.6565308
  16.7944183  29.656345
  16.7943486  29.6561591
  16.7942789  29.6559733
  16.7942091  29.6557874
  16.7941394  29.6556014
  16.7940696  29.6554155
  16.7939998  29.6552295
  16.79393  29.6550434
  16.7938602  29.6548574
  16.7937904  29.6546713
  16.7937206  29.6544852
  16.7936507  29.6542991
  16.7935809  29.6541129
  16.793511  29.6539267
  16.7934411  29.6537405
  16.7933712  29.6535542
  16.7933014  29.6533679
  16.7932314  29.6531816
  16.7931615  29.6529952
  16.7930916  29.6528088
  16.7930217  29.6526224
  16.7929517  29.652436
  16.7928817  29.6522495
  16.7928118  29.652063
  16.7927418  29.6518765
  16.7926718  29.6516899
  16.7926018  29.6515033
  16.7925318  29.6513167
  16.7924617  29.6511301
  16.7923917  29.6509434
  16.7923216  29.6507567
  16.7922516  29.6505699
  16.7921815  29.6503831
  16.7921114  29.6501963
  16.7920413  29.6500095
  16.7919712  29.6498226
  16.7919011  29.6496357
  16.7918309  29.6494488
  16.7917608  29.6492619
  16.7916906  29.6490749
  16.7916205  29.6488879
  16.7915503  29.6487008
  16.7914801  29.6485138
  16.7914099  29.6483266
  16.7913397  29.6481395
  16.7912695  29.6479523
  16.7911992  29.6477651
  16.791129  29.6475779
  16.7910587  29.6473907
  16.7909885  29.6472034
  16.7909182  29.6470161
  16.7908479  29.6468287
  16.7907776  29.6466413
  16.7907073  29.6464539
  16.790637  29.6462665
  16.7905666  29.646079
  16.7904963  29.6458915
  16.7904259  29.645704
  16.7903555  29.6455164
  16.7902852  29.6453288
  16.7902148  29.6451412
  16.7901444  29.6449536
  16.7900739  29.6447659
  16.7900035  29.6445782
  16.7899331  29.6443904
  16.7898626  29.6442027
  16.7897922  29.6440149
  16.7897217  29.643827
  16.7896512  29.6436392
  16.7895807  29.6434513
  16.7895102  29.6432633
  16.7894397  29.6430754
  16.7893692  29.6428874
  16.7892986  29.6426994
  16.7892281  29.6425113
  16.7891575  29.6423232
  16.7890869  29.6421351
  16.7890163  29.641947
  16.7889457  29.6417588
  16.7888751  29.6415706
  16.7888045  29.6413824
  16.7887339  29.6411941
  16.7886632  29.6410058
  16.7885926  29.6408175
  16.7885219  29.6406292
  16.7884512  29.6404408
  16.7883805  29.6402524
  16.7883098  29.6400639
  16.7882391  29.6398754
  16.7881684  29.6396869
  16.7880976  29.6394984
  16.7880269  29.6393098
  16.7879561  29.6391212
  16.7878854  29.6389326
  16.7878146  29.6387439
  16.7877438  29.6385552
  16.787673  29.6383665
  16.7876021  29.6381778
  16.7875313  29.637989
  16.7874605  29.6378002
  16.7873896  29.6376113
  16.7873188  29.6374224
  16.7872479  29.6372335
  16.787177  29.6370446
  16.7871061  29.6368556
  16.7870352  29.6366666
  16.7869643  29.6364776
  16.7868933  29.6362885
  16.7868224  29.6360994
  16.7867514  29.6359103
  16.7866805  29.6357212
  16.7866095  29.635532
  16.7865385  29.6353428
  16.7864675  29.6351535
  16.7863965  29.6349642
  16.7863254  29.6347749
  16.7862544  29.6345856
  16.7861833  29.6343962
  16.7861123  29.6342068
  16.7860412  29.6340174
  16.7859701  29.6338279
  16.785899  29.6336384
  16.7858279  29.6334489
  16.7857568  29.6332593
  16.7856857  29.6330697
  16.7856145  29.6328801
  16.7855434  29.6326905
  16.7854722  29.6325008
  16.785401  29.6323111
  16.7853298  29.6321213
  16.7852586  29.6319315
  16.7851874  29.6317417
  16.7851162  29.6315519
  16.785045  29.631362
  16.7849737  29.6311721
  16.7849024  29.6309822
  16.7848312  29.6307922
  16.7847599  29.6306022
  16.7846886  29.6304122
  16.7846173  29.6302222
  16.784546  29.6300321
  16.7844746  29.629842
  16.7844033  29.6296518
  16.7843319  29.6294616
  16.7842606  29.6292714
  16.7841892  29.6290812
  16.7841178  29.6288909
  16.7840464  29.6287006
  16.783975  29.6285103
  16.7839036  29.6283199
  16.7838321  29.6281295
  16.7837607  29.6279391
  16.7836892  29.6277486
  16.7836178  29.6275581
  16.7835463  29.6273676
  16.7834748  29.627177
  16.7834033  29.6269864
  16.7833318  29.6267958
  16.7832602  29.6266052
  16.7831887  29.6264145
  16.7831171  29.6262238
  16.7830456  29.626033
  16.782974  29.6258422
  16.7829024  29.6256514
  16.7828308  29.6254606
  16.7827592  29.6252697
  16.7826876  29.6250788
  16.7826159  29.6248879
  16.7825443  29.6246969
  16.7824726  29.6245059
  16.782401  29.6243149
  16.7823293  29.6241238
  16.7822576  29.6239327
  16.7821859  29.6237416
  16.7821141  29.6235505
  16.7820424  29.6233593
  16.7819707  29.6231681
  16.7818989  29.6229768
  16.7818272  29.6227855
  16.7817554  29.6225942
  16.7816836  29.6224029
  16.7816118  29.6222115
  16.78154  29.6220201
  16.7814681  29.6218286
  16.7813963  29.6216372
  16.7813245  29.6214457
  16.7812526  29.6212541
  16.7811807  29.6210626
  16.7811088  29.620871
  16.7810369  29.6206793
  16.780965  29.6204877
  16.7808931  29.620296
  16.7808212  29.6201043
  16.7807492  29.6199125
  16.7806773  29.6197207
  16.7806053  29.6195289
  16.7805333  29.619337
  16.7804613  29.6191452
  16.7803893  29.6189532
  16.7803173  29.6187613
  16.7802453  29.6185693
  16.7801732  29.6183773
  16.7801012  29.6181853
  16.7800291  29.6179932
  16.7799571  29.6178011
  16.779885  29.6176089
  16.7798129  29.6174168
  16.7797408  29.6172246
  16.7796686  29.6170323
  16.7795965  29.6168401
  16.7795243  29.6166478
  16.7794522  29.6164554
  16.77938  29.6162631
  16.7793078  29.6160707
  16.7792356  29.6158782
  16.7791634  29.6156858
  16.7790912  29.6154933
  16.779019  29.6153008
  16.7789467  29.6151082
  16.7788745  29.6149156
  16.7788022  29.614723
  16.7787299  29.6145304
  16.7786576  29.6143377
  16.7785853  29.614145
  16.778513  29.6139522
  16.7784407  29.6137594
  16.7783683  29.6135666
  16.778296  29.6133738
  16.7782236  29.6131809
  16.7781513  29.612988
  16.7780789  29.6127951
  16.7780065  29.6126021
  16.777934  29.6124091
  16.7778616  29.612216
  16.7777892  29.612023
  16.7777167  29.6118299
  16.7776443  29.6116367
  16.7775718  29.6114436
  16.7774993  29.6112504
  16.7774268  29.6110571
  16.7773543  29.6108639
  16.7772818  29.6106706
  16.7772093  29.6104773
  16.7771367  29.6102839
  16.7770642  29.6100905
  16.7769916  29.6098971
  16.776919  29.6097036
  16.7768464  29.6095101
  16.7767738  29.6093166
  16.7767012  29.6091231
  16.7766286  29.6089295
  16.7765559  29.6087359
  16.7764833  29.6085422
  16.7764106  29.6083485
  16.7763379  29.6081548
  16.7762652  29.6079611
  16.7761925  29.6077673
  16.7761198  29.6075735
  16.7760471  29.6073796
  16.7759743  29.6071857
  16.7759016  29.6069918
  16.7758288  29.6067979
  16.775756  29.6066039
  16.7756832  29.6064099
  16.7756104  29.6062159
  16.7755376  29.6060218
  16.7754648  29.6058277
  16.775392  29.6056335
  16.7753191  29.6054394
  16.7752463  29.6052452
  16.7751734  29.6050509
  16.7751005  29.6048567
  16.7750276  29.6046624
  16.7749547  29.604468
  16.7748818  29.6042737
  16.7748088  29.6040793
  16.7747359  29.6038848
  16.7746629  29.6036904
  16.77459  29.6034959
  16.774517  29.6033013
  16.774444  29.6031068
  16.774371  29.6029122
  16.7742979  29.6027176
  16.7742249  29.6025229
  16.7741519  29.6023282
  16.7740788  29.6021335
  16.7740057  29.6019387
  16.7739326  29.6017439
  16.7738596  29.6015491
  16.7737864  29.6013542
  16.7737133  29.6011594
  16.7736402  29.6009644
  16.773567  29.6007695
  16.7734939  29.6005745
  16.7734207  29.6003795
  16.7733475  29.6001844
  16.7732743  29.5999893
  16.7732011  29.5997942
  16.7731279  29.599599
  16.7730547  29.5994039
  16.7729815  29.5992086
  16.7729082  29.5990134
  16.7728349  29.5988181
  16.7727616  29.5986228
  16.7726884  29.5984274
  16.772615  29.5982321
  16.7725417  29.5980366
  16.7724684  29.5978412
  16.7723951  29.5976457
  16.7723217  29.5974502
  16.7722483  29.5972546
  16.772175  29.5970591
  16.7721016  29.5968634
  16.7720282  29.5966678
  16.7719547  29.5964721
  16.7718813  29.5962764
  16.7718079  29.5960806
  16.7717344  29.5958849
  16.771661  29.5956891
  16.7715875  29.5954932
  16.771514  29.5952973
  16.7714405  29.5951014
  16.771367  29.5949055
  16.7712934  29.5947095
  16.7712199  29.5945135
  16.7711463  29.5943174
  16.7710728  29.5941213
  16.7709992  29.5939252
  16.7709256  29.5937291
  16.770852  29.5935329
  16.7707784  29.5933367
  16.7707048  29.5931404
  16.7706311  29.5929442
  16.7705575  29.5927479
  16.7704838  29.5925515
  16.7704101  29.5923551
  16.7703364  29.5921587
  16.7702627  29.5919623
  16.770189  29.5917658
  16.7701153  29.5915693
  16.7700416  29.5913727
  16.7699678  29.5911762
  16.769894  29.5909795
  16.7698203  29.5907829
  16.7697465  29.5905862
  16.7696727  29.5903895
  16.7695988  29.5901928
  16.769525  29.589996
  16.7694512  29.5897992
  16.7693773  29.5896023
  16.7693035  29.5894054
  16.7692296  29.5892085
  16.7691557  29.5890116
  16.7690818  29.5888146
  16.7690079  29.5886176
  16.7689339  29.5884205
  16.76886  29.5882235
  16.768786  29.5880263
  16.7687121  29.5878292
  16.7686381  29.587632
  16.7685641  29.5874348
  16.7684901  29.5872375
  16.7684161  29.5870403
  16.7683421  29.5868429
  16.768268  29.5866456
  16.768194  29.5864482
  16.7681199  29.5862508
  16.7680458  29.5860533
  16.7679717  29.5858559
  16.7678976  29.5856583
  16.7678235  29.5854608
  16.7677494  29.5852632
  16.7676752  29.5850656
  16.7676011  29.5848679
  16.7675269  29.5846702
  16.7674527  29.5844725
  16.7673785  29.5842748
  16.7673043  29.584077
  16.7672301  29.5838791
  16.7671559  29.5836813
  16.7670816  29.5834834
  16.7670074  29.5832855
  16.7669331  29.5830875
  16.7668588  29.5828895
  16.7667845  29.5826915
  16.7667102  29.5824934
  16.7666359  29.5822953
  16.7665616  29.5820972
  16.7664872  29.5818991
  16.7664128  29.5817009
  16.7663385  29.5815026
  16.7662641  29.5813044
  16.7661897  29.5811061
  16.7661153  29.5809077
  16.7660409  29.5807094
  16.7659664  29.580511
  16.765892  29.5803125
  16.7658175  29.5801141
  16.765743  29.5799156
  16.7656686  29.579717
  16.7655941  29.5795185
  16.7655195  29.5793199
  16.765445  29.5791212
  16.7653705  29.5789225
  16.7652959  29.5787238
  16.7652214  29.5785251
  16.7651468  29.5783263
  16.7650722  29.5781275
  16.7649976  29.5779287
  16.764923  29.5777298
  16.7648484  29.5775309
  16.7647737  29.5773319
  16.7646991  29.577133
  16.7646244  29.5769339
  16.7645497  29.5767349
  16.764475  29.5765358
  16.7644003  29.5763367
  16.7643256  29.5761375
  16.7642509  29.5759384
  16.7641761  29.5757391
  16.7641014  29.5755399
  16.7640266  29.5753406
  16.7639518  29.5751413
  16.763877  29.5749419
  16.7638022  29.5747425
  16.7637274  29.5745431
  16.7636526  29.5743436
  16.7635777  29.5741442
  16.7635029  29.5739446
  16.763428  29.5737451
  16.7633531  29.5735455
  16.7632782  29.5733458
  16.7632033  29.5731462
  16.7631284  29.5729465
  16.7630534  29.5727467
  16.7629785  29.572547
  16.7629035  29.5723472
  16.7628286  29.5721473
  16.7627536  29.5719474
  16.7626786  29.5717475
  16.7626035  29.5715476
  16.7625285  29.5713476
  16.7624535  29.5711476
  16.7623784  29.5709476
  16.7623034  29.5707475
  16.7622283  29.5705474
  16.7621532  29.5703472
  16.7620781  29.570147
  16.762003  29.5699468
  16.7619278  29.5697466
  16.7618527  29.5695463
  16.7617775  29.5693459
  16.7617024  29.5691456
  16.7616272  29.5689452
  16.761552  29.5687448
  16.7614768  29.5685443
  16.7614016  29.5683438
  16.7613263  29.5681433
  16.7612511  29.5679427
  16.7611758  29.5677421
  16.7611005  29.5675415
  16.7610253  29.5673408
  16.76095  29.5671401
  16.7608746  29.5669394
  16.7607993  29.5667386
  16.760724  29.5665378
  16.7606486  29.5663369
  16.7605733  29.566136
  16.7604979  29.5659351
  16.7604225  29.5657342
  16.7603471  29.5655332
  16.7602717  29.5653322
  16.7601962  29.5651311
  16.7601208  29.56493
  16.7600453  29.5647289
  16.7599699  29.5645277
  16.7598944  29.5643265
  16.7598189  29.5641253
  16.7597434  29.5639241
  16.7596678  29.5637228
  16.7595923  29.5635214
  16.7595168  29.5633201
  16.7594412  29.5631186
  16.7593656  29.5629172
  16.75929  29.5627157
  16.7592144  29.5625142
  16.7591388  29.5623127
  16.7590632  29.5621111
  16.7589875  29.5619095
  16.7589119  29.5617078
  16.7588362  29.5615062
  16.7587605  29.5613044
  16.7586848  29.5611027
  16.7586091  29.5609009
  16.7585334  29.5606991
  16.7584577  29.5604972
  16.7583819  29.5602953
  16.7583062  29.5600934
  16.7582304  29.5598914
  16.7581546  29.5596894
  16.7580788  29.5594874
  16.758003  29.5592853
  16.7579272  29.5590832
  16.7578513  29.558881
  16.7577755  29.5586789
  16.7576996  29.5584766
  16.7576237  29.5582744
  16.7575479  29.5580721
  16.7574719  29.5578698
  16.757396  29.5576674
  16.7573201  29.557465
  16.7572442  29.5572626
  16.7571682  29.5570602
  16.7570922  29.5568577
  16.7570162  29.5566551
  16.7569402  29.5564526
  16.7568642  29.55625
  16.7567882  29.5560473
  16.7567122  29.5558446
  16.7566361  29.5556419
  16.75656  29.5554392
  16.756484  29.5552364
  16.7564079  29.5550336
  16.7563318  29.5548307
  16.7562556  29.5546278
  16.7561795  29.5544249
  16.7561034  29.554222
  16.7560272  29.554019
  16.755951  29.5538159
  16.7558749  29.5536129
  16.7557987  29.5534098
  16.7557224  29.5532066
  16.7556462  29.5530035
  16.75557  29.5528003
  16.7554937  29.552597
  16.7554175  29.5523937
  16.7553412  29.5521904
  16.7552649  29.5519871
  16.7551886  29.5517837
  16.7551123  29.5515803
  16.7550359  29.5513768
  16.7549596  29.5511733
  16.7548832  29.5509698
  16.7548069  29.5507662
  16.7547305  29.5505626
  16.7546541  29.550359
  16.7545777  29.5501553
  16.7545012  29.5499516
  16.7544248  29.5497478
  16.7543483  29.5495441
  16.7542719  29.5493402
  16.7541954  29.5491364
  16.7541189  29.5489325
  16.7540424  29.5487286
  16.7539659  29.5485246
  16.7538893  29.5483206
  16.7538128  29.5481166
  16.7537362  29.5479125
  16.7536596  29.5477084
  16.7535831  29.5475043
  16.7535065  29.5473001
  16.7534298  29.5470959
  16.7533532  29.5468916
  16.7532766  29.5466873
  16.7531999  29.546483
  16.7531232  29.5462787
  16.7530466  29.5460743
  16.7529699  29.5458698
  16.7528932  29.5456654
  16.7528164  29.5454609
  16.7527397  29.5452563
  16.7526629  29.5450518
  16.7525862  29.5448472
  16.7525094  29.5446425
  16.7524326  29.5444378
  16.7523558  29.5442331
  16.752279  29.5440283
  16.7522022  29.5438236
  16.7521253  29.5436187
  16.7520484  29.5434139
  16.7519716  29.543209
  16.7518947  29.543004
  16.7518178  29.5427991
  16.7517409  29.542594
  16.7516639  29.542389
  16.751587  29.5421839
  16.7515101  29.5419788
  16.7514331  29.5417736
  16.7513561  29.5415685
  16.7512791  29.5413632
  16.7512021  29.541158
  16.7511251  29.5409527
  16.751048  29.5407473
  16.750971  29.540542
  16.7508939  29.5403365
  16.7508168  29.5401311
  16.7507398  29.5399256
  16.7506626  29.5397201
  16.7505855  29.5395145
  16.7505084  29.539309
  16.7504312  29.5391033
  16.7503541  29.5388977
  16.7502769  29.538692
  16.7501997  29.5384862
  16.7501225  29.5382804
  16.7500453  29.5380746
  16.7499681  29.5378688
  16.7498908  29.5376629
  16.7498136  29.537457
  16.7497363  29.537251
  16.749659  29.537045
  16.7495817  29.536839
  16.7495044  29.5366329
  16.7494271  29.5364268
  16.7493498  29.5362207
  16.7492724  29.5360145
  16.749195  29.5358083
  16.7491177  29.535602
  16.7490403  29.5353958
  16.7489629  29.5351894
  16.7488854  29.5349831
  16.748808  29.5347767
  16.7487306  29.5345702
  16.7486531  29.5343638
  16.7485756  29.5341572
  16.7484981  29.5339507
  16.7484206  29.5337441
  16.7483431  29.5335375
  16.7482656  29.5333308
  16.748188  29.5331241
  16.7481105  29.5329174
  16.7480329  29.5327107
  16.7479553  29.5325038
  16.7478777  29.532297
  16.7478001  29.5320901
  16.7477225  29.5318832
  16.7476448  29.5316763
  16.7475672  29.5314693
  16.7474895  29.5312622
  16.7474118  29.5310552
  16.7473341  29.5308481
  16.7472564  29.5306409
  16.7471787  29.5304338
  16.7471009  29.5302266
  16.7470232  29.5300193
  16.7469454  29.529812
  16.7468676  29.5296047
  16.7467898  29.5293973
  16.746712  29.5291899
  16.7466342  29.5289825
  16.7465564  29.528775
  16.7464785  29.5285675
  16.7464006  29.52836
  16.7463228  29.5281524
  16.7462449  29.5279448
  16.746167  29.5277371
  16.746089  29.5275294
  16.7460111  29.5273217
  16.7459332  29.5271139
  16.7458552  29.5269061
  16.7457772  29.5266983
  16.7456992  29.5264904
  16.7456212  29.5262825
  16.7455432  29.5260745
  16.7454652  29.5258665
  16.7453871  29.5256585
  16.7453091  29.5254504
  16.745231  29.5252423
  16.7451529  29.5250342
  16.7450748  29.524826
  16.7449967  29.5246178
  16.7449185  29.5244095
  16.7448404  29.5242012
  16.7447622  29.5239929
  16.7446841  29.5237845
  16.7446059  29.5235761
  16.7445277  29.5233677
  16.7444495  29.5231592
  16.7443712  29.5229507
  16.744293  29.5227421
  16.7442147  29.5225335
  16.7441365  29.5223249
  16.7440582  29.5221162
  16.7439799  29.5219075
  16.7439016  29.5216987
  16.7438232  29.52149
  16.7437449  29.5212811
  16.7436665  29.5210723
  16.7435882  29.5208634
  16.7435098  29.5206545
  16.7434314  29.5204455
  16.743353  29.5202365
  16.7432745  29.5200274
  16.7431961  29.5198183
  16.7431176  29.5196092
  16.7430392  29.5194001
  16.7429607  29.5191909
  16.7428822  29.5189816
  16.7428037  29.5187724
  16.7427251  29.518563
  16.7426466  29.5183537
  16.742568  29.5181443
  16.7424895  29.5179349
  16.7424109  29.5177254
  16.7423323  29.5175159
  16.7422537  29.5173064
  16.742175  29.5170968
  16.7420964  29.5168872
  16.7420177  29.5166775
  16.7419391  29.5164678
  16.7418604  29.5162581
  16.7417817  29.5160484
  16.741703  29.5158385
  16.7416243  29.5156287
  16.7415455  29.5154188
  16.7414668  29.5152089
  16.741388  29.5149989
  16.7413092  29.514789
  16.7412304  29.5145789
  16.7411516  29.5143688
  16.7410728  29.5141587
  16.7409939  29.5139486
  16.7409151  29.5137384
  16.7408362  29.5135282
  16.7407573  29.5133179
  16.7406784  29.5131076
  16.7405995  29.5128973
  16.7405206  29.5126869
  16.7404416  29.5124765
  16.7403627  29.512266
  16.7402837  29.5120555
  16.7402047  29.511845
  16.7401257  29.5116344
  16.7400467  29.5114238
  16.7399677  29.5112132
  16.7398887  29.5110025
  16.7398096  29.5107918
  16.7397305  29.510581
  16.7396514  29.5103702
  16.7395723  29.5101594
  16.7394932  29.5099485
  16.7394141  29.5097376
  16.739335  29.5095266
  16.7392558  29.5093157
  16.7391766  29.5091046
  16.7390974  29.5088936
  16.7390182  29.5086825
  16.738939  29.5084713
  16.7388598  29.5082601
  16.7387806  29.5080489
  16.7387013  29.5078376
  16.738622  29.5076263
  16.7385427  29.507415
  16.7384634  29.5072036
  16.7383841  29.5069922
  16.7383048  29.5067808
  16.7382254  29.5065693
  16.7381461  29.5063577
  16.7380667  29.5061462
  16.7379873  29.5059346
  16.7379079  29.5057229
  16.7378285  29.5055112
  16.7377491  29.5052995
  16.7376696  29.5050877
  16.7375902  29.5048759
  16.7375107  29.5046641
  16.7374312  29.5044522
  16.7373517  29.5042403
  16.7372722  29.5040283
  16.7371926  29.5038163
  16.7371131  29.5036043
  16.7370335  29.5033922
  16.736954  29.5031801
  16.7368744  29.502968
  16.7367948  29.5027558
  16.7367151  29.5025435
  16.7366355  29.5023313
  16.7365558  29.502119
  16.7364762  29.5019066
  16.7363965  29.5016942
  16.7363168  29.5014818
  16.7362371  29.5012694
  16.7361574  29.5010569
  16.7360776  29.5008443
  16.7359979  29.5006317
  16.7359181  29.5004191
  16.7358383  29.5002065
  16.7357585  29.4999938
  16.7356787  29.499781
  16.7355989  29.4995682
  16.7355191  29.4993554
  16.7354392  29.4991426
  16.7353593  29.4989297
  16.7352794  29.4987167
  16.7351995  29.4985038
  16.7351196  29.4982908
  16.7350397  29.4980777
  16.7349598  29.4978646
  16.7348798  29.4976515
  16.7347998  29.4974383
  16.7347198  29.4972251
  16.7346398  29.4970119
  16.7345598  29.4967986
  16.7344798  29.4965853
  16.7343997  29.4963719
  16.7343197  29.4961585
  16.7342396  29.4959451
  16.7341595  29.4957316
  16.7340794  29.495518
  16.7339993  29.4953045
  16.7339192  29.4950909
  16.733839  29.4948772
  16.7337588  29.4946636
  16.7336787  29.4944498
  16.7335985  29.4942361
  16.7335183  29.4940223
  16.733438  29.4938085
  16.7333578  29.4935946
  16.7332775  29.4933807
  16.7331973  29.4931667
  16.733117  29.4929527
  16.7330367  29.4927387
  16.7329564  29.4925246
  16.732876  29.4923105
  16.7327957  29.4920963
  16.7327153  29.4918821
  16.732635  29.4916679
  16.7325546  29.4914536
  16.7324742  29.4912393
  16.7323938  29.491025
  16.7323133  29.4908106
  16.7322329  29.4905961
  16.7321524  29.4903817
  16.7320719  29.4901672
  16.7319914  29.4899526
  16.7319109  29.489738
  16.7318304  29.4895234
  16.7317499  29.4893087
  16.7316693  29.489094
  16.7315888  29.4888792
  16.7315082  29.4886645
  16.7314276  29.4884496
  16.731347  29.4882348
  16.7312663  29.4880198
  16.7311857  29.4878049
  16.7311051  29.4875899
  16.7310244  29.4873749
  16.7309437  29.4871598
  16.730863  29.4869447
  16.7307823  29.4867295
  16.7307015  29.4865144
  16.7306208  29.4862991
  16.73054  29.4860839
  16.7304593  29.4858685
  16.7303785  29.4856532
  16.7302977  29.4854378
  16.7302168  29.4852224
  16.730136  29.4850069
  16.7300552  29.4847914
  16.7299743  29.4845758
  16.7298934  29.4843603
  16.7298125  29.4841446
  16.7297316  29.4839289
  16.7296507  29.4837132
  16.7295697  29.4834975
  16.7294888  29.4832817
  16.7294078  29.4830659
  16.7293268  29.48285
  16.7292458  29.4826341
  16.7291648  29.4824181
  16.7290838  29.4822021
  16.7290027  29.4819861
  16.7289216  29.48177
  16.7288406  29.4815539
  16.7287595  29.4813378
  16.7286784  29.4811216
  16.7285972  29.4809053
  16.7285161  29.480689
  16.728435  29.4804727
  16.7283538  29.4802564
  16.7282726  29.48004
  16.7281914  29.4798235
  16.7281102  29.4796071
  16.728029  29.4793905
  16.7279477  29.479174
  16.7278664  29.4789574
  16.7277852  29.4787407
  16.7277039  29.4785241
  16.7276226  29.4783073
  16.7275413  29.4780906
  16.7274599  29.4778738
  16.7273786  29.4776569
  16.7272972  29.47744
  16.7272158  29.4772231
  16.7271344  29.4770062
  16.727053  29.4767891
  16.7269716  29.4765721
  16.7268901  29.476355
  16.7268087  29.4761379
  16.7267272  29.4759207
  16.7266457  29.4757035
  16.7265642  29.4754863
  16.7264827  29.475269
  16.7264012  29.4750516
  16.7263196  29.4748343
  16.726238  29.4746168
  16.7261565  29.4743994
  16.7260749  29.4741819
  16.7259933  29.4739644
  16.7259116  29.4737468
  16.72583  29.4735292
  16.7257483  29.4733115
  16.7256667  29.4730938
  16.725585  29.4728761
  16.7255033  29.4726583
  16.7254216  29.4724405
  16.7253398  29.4722226
  16.7252581  29.4720047
  16.7251763  29.4717867
  16.7250945  29.4715687
  16.7250127  29.4713507
  16.7249309  29.4711326
  16.7248491  29.4709145
  16.7247672  29.4706964
  16.7246854  29.4704782
  16.7246035  29.47026
  16.7245216  29.4700417
  16.7244397  29.4698234
  16.7243578  29.469605
  16.7242759  29.4693866
  16.7241939  29.4691682
  16.724112  29.4689497
  16.72403  29.4687312
  16.723948  29.4685126
  16.723866  29.468294
  16.7237839  29.4680753
  16.7237019  29.4678567
  16.7236198  29.4676379
  16.7235378  29.4674192
  16.7234557  29.4672003
  16.7233736  29.4669815
  16.7232914  29.4667626
  16.7232093  29.4665437
  16.7231272  29.4663247
  16.723045  29.4661057
  16.7229628  29.4658866
  16.7228806  29.4656675
  16.7227984  29.4654484
  16.7227162  29.4652292
  16.7226339  29.4650099
  16.7225517  29.4647907
  16.7224694  29.4645714
  16.7223871  29.464352
  16.7223048  29.4641326
  16.7222225  29.4639132
  16.7221401  29.4636937
  16.7220578  29.4634742
  16.7219754  29.4632546
  16.721893  29.463035
  16.7218106  29.4628154
  16.7217282  29.4625957
  16.7216458  29.462376
  16.7215633  29.4621562
  16.7214809  29.4619364
  16.7213984  29.4617166
  16.7213159  29.4614967
  16.7212334  29.4612767
  16.7211508  29.4610567
  16.7210683  29.4608367
  16.7209857  29.4606167
  16.7209032  29.4603966
  16.7208206  29.4601764
  16.720738  29.4599562
  16.7206554  29.459736
  16.7205727  29.4595157
  16.7204901  29.4592954
  16.7204074  29.4590751
  16.7203247  29.4588547
  16.720242  29.4586342
  16.7201593  29.4584138
  16.7200766  29.4581932
  16.7199938  29.4579727
  16.7199111  29.4577521
  16.7198283  29.4575314
  16.7197455  29.4573107
  16.7196627  29.45709
  16.7195799  29.4568692
  16.719497  29.4566484
  16.7194142  29.4564275
  16.7193313  29.4562066
  16.7192484  29.4559857
  16.7191655  29.4557647
  16.7190826  29.4555437
  16.7189996  29.4553226
  16.7189167  29.4551015
  16.7188337  29.4548803
  16.7187507  29.4546592
  16.7186677  29.4544379
  16.7185847  29.4542166
  16.7185017  29.4539953
  16.7184186  29.4537739
  16.7183356  29.4535525
  16.7182525  29.4533311
  16.7181694  29.4531096
  16.7180863  29.4528881
  16.7180032  29.4526665
  16.71792  29.4524449
  16.7178369  29.4522232
  16.7177537  29.4520015
  16.7176705  29.4517797
  16.7175873  29.4515579
  16.7175041  29.4513361
  16.7174208  29.4511142
  16.7173376  29.4508923
  16.7172543  29.4506704
  16.717171  29.4504484
  16.7170877  29.4502263
  16.7170044  29.4500042
  16.7169211  29.4497821
  16.7168377  29.4495599
  16.7167544  29.4493377
  16.716671  29.4491154
  16.7165876  29.4488931
  16.7165042  29.4486708
  16.7164207  29.4484484
  16.7163373  29.448226
  16.7162538  29.4480035
  16.7161703  29.447781
  16.7160869  29.4475584
  16.7160033  29.4473358
  16.7159198  29.4471132
  16.7158363  29.4468905
  16.7157527  29.4466678
  16.7156691  29.446445
  16.7155856  29.4462222
  16.7155019  29.4459993
  16.7154183  29.4457764
  16.7153347  29.4455535
  16.715251  29.4453305
  16.7151674  29.4451075
  16.7150837  29.4448844
  16.715  29.4446613
  16.7149162  29.4444381
  16.7148325  29.4442149
  16.7147488  29.4439917
  16.714665  29.4437684
  16.7145812  29.443545
  16.7144974  29.4433217
  16.7144136  29.4430983
  16.7143298  29.4428748
  16.7142459  29.4426513
  16.714162  29.4424277
  16.7140782  29.4422042
  16.7139943  29.4419805
  16.7139104  29.4417568
  16.7138264  29.4415331
  16.7137425  29.4413094
  16.7136585  29.4410856
  16.7135745  29.4408617
  16.7134905  29.4406378
  16.7134065  29.4404139
  16.7133225  29.4401899
  16.7132385  29.4399659
  16.7131544  29.4397418
  16.7130703  29.4395177
  16.7129862  29.4392935
  16.7129021  29.4390693
  16.712818  29.4388451
  16.7127339  29.4386208
  16.7126497  29.4383965
  16.7125655  29.4381721
  16.7124813  29.4379477
  16.7123971  29.4377232
  16.7123129  29.4374987
  16.7122287  29.4372742
  16.7121444  29.4370496
  16.7120601  29.436825
  16.7119759  29.4366003
  16.7118915  29.4363756
  16.7118072  29.4361508
  16.7117229  29.435926
  16.7116385  29.4357012
  16.7115542  29.4354763
  16.7114698  29.4352513
  16.7113854  29.4350263
  16.711301  29.4348013
  16.7112165  29.4345762
  16.7111321  29.4343511
  16.7110476  29.434126
  16.7109631  29.4339008
  16.7108786  29.4336755
  16.7107941  29.4334502
  16.7107096  29.4332249
  16.710625  29.4329995
  16.7105404  29.4327741
  16.7104559  29.4325487
  16.7103713  29.4323231
  16.7102866  29.4320976
  16.710202  29.431872
  16.7101174  29.4316464
  16.7100327  29.4314207
  16.709948  29.4311949
  16.7098633  29.4309692
  16.7097786  29.4307434
  16.7096939  29.4305175
  16.7096091  29.4302916
  16.7095244  29.4300656
  16.7094396  29.4298396
  16.7093548  29.4296136
  16.70927  29.4293875
  16.7091851  29.4291614
  16.7091003  29.4289352
  16.7090154  29.428709
  16.7089305  29.4284828
  16.7088456  29.4282565
  16.7087607  29.4280301
  16.7086758  29.4278037
  16.7085908  29.4275773
  16.7085059  29.4273508
  16.7084209  29.4271243
  16.7083359  29.4268977
  16.7082509  29.4266711
  16.7081659  29.4264445
  16.7080808  29.4262178
  16.7079957  29.425991
  16.7079107  29.4257642
  16.7078256  29.4255374
  16.7077405  29.4253105
  16.7076553  29.4250836
  16.7075702  29.4248566
  16.707485  29.4246296
  16.7073998  29.4244025
  16.7073146  29.4241754
  16.7072294  29.4239483
  16.7071442  29.4237211
  16.7070589  29.4234939
  16.7069737  29.4232666
  16.7068884  29.4230393
  16.7068031  29.4228119
  16.7067178  29.4225845
  16.7066325  29.422357
  16.7065471  29.4221295
  16.7064617  29.421902
  16.7063764  29.4216744
  16.706291  29.4214467
  16.7062055  29.4212191
  16.7061201  29.4209913
  16.7060347  29.4207636
  16.7059492  29.4205357
  16.7058637  29.4203079
  16.7057782  29.42008
  16.7056927  29.419852
  16.7056072  29.419624
  16.7055216  29.419396
  16.705436  29.4191679
  16.7053505  29.4189398
  16.7052649  29.4187116
  16.7051792  29.4184834
  16.7050936  29.4182551
  16.705008  29.4180268
  16.7049223  29.4177984
  16.7048366  29.41757
  16.7047509  29.4173416
  16.7046652  29.4171131
  16.7045794  29.4168845
  16.7044937  29.416656
  16.7044079  29.4164273
  16.7043221  29.4161987
  16.7042363  29.4159699
  16.7041505  29.4157412
  16.7040647  29.4155124
  16.7039788  29.4152835
  16.703893  29.4150546
  16.7038071  29.4148257
  16.7037212  29.4145967
  16.7036352  29.4143677
  16.7035493  29.4141386
  16.7034633  29.4139095
  16.7033774  29.4136803
  16.7032914  29.4134511
  16.7032054  29.4132218
  16.7031193  29.4129925
  16.7030333  29.4127631
  16.7029472  29.4125337
  16.7028612  29.4123043
  16.7027751  29.4120748
  16.702689  29.4118453
  16.7026028  29.4116157
  16.7025167  29.4113861
  16.7024305  29.4111564
  16.7023444  29.4109267
  16.7022582  29.4106969
  16.702172  29.4104671
  16.7020857  29.4102373
  16.7019995  29.4100074
  16.7019132  29.4097774
  16.7018269  29.4095474
  16.7017406  29.4093174
  16.7016543  29.4090873
  16.701568  29.4088572
  16.7014816  29.408627
  16.7013953  29.4083968
  16.7013089  29.4081665
  16.7012225  29.4079362
  16.7011361  29.4077058
  16.7010496  29.4074754
  16.7009632  29.407245
  16.7008767  29.4070145
  16.7007902  29.406784
  16.7007037  29.4065534
  16.7006172  29.4063227
  16.7005307  29.4060921
  16.7004441  29.4058613
  16.7003575  29.4056306
  16.7002709  29.4053997
  16.7001843  29.4051689
  16.7000977  29.404938
  16.7000111  29.404707
  16.6999244  29.404476
  16.6998377  29.404245
  16.699751  29.4040139
  16.6996643  29.4037827
  16.6995776  29.4035516
  16.6994908  29.4033203
  16.6994041  29.403089
  16.6993173  29.4028577
  16.6992305  29.4026263
  16.6991437  29.4023949
  16.6990569  29.4021635
  16.69897  29.401932
  16.6988831  29.4017004
  16.6987963  29.4014688
  16.6987093  29.4012372
  16.6986224  29.4010055
  16.6985355  29.4007737
  16.6984485  29.4005419
  16.6983616  29.4003101
  16.6982746  29.4000782
  16.6981876  29.3998463
  16.6981005  29.3996143
  16.6980135  29.3993823
  16.6979264  29.3991502
  16.6978394  29.3989181
  16.6977523  29.398686
  16.6976652  29.3984537
  16.697578  29.3982215
  16.6974909  29.3979892
  16.6974037  29.3977568
  16.6973165  29.3975245
  16.6972293  29.397292
  16.6971421  29.3970595
  16.6970549  29.396827
  16.6969676  29.3965944
  16.6968804  29.3963618
  16.6967931  29.3961291
  16.6967058  29.3958964
  16.6966185  29.3956636
  16.6965311  29.3954308
  16.6964438  29.3951979
  16.6963564  29.394965
  16.696269  29.3947321
  16.6961816  29.3944991
  16.6960942  29.394266
  16.6960067  29.3940329
  16.6959193  29.3937998
  16.6958318  29.3935666
  16.6957443  29.3933334
  16.6956568  29.3931001
  16.6955692  29.3928668
  16.6954817  29.3926334
  16.6953941  29.3924
  16.6953065  29.3921665
  16.6952189  29.391933
  16.6951313  29.3916994
  16.6950437  29.3914658
  16.694956  29.3912321
  16.6948683  29.3909984
  16.6947806  29.3907647
  16.6946929  29.3905309
  16.6946052  29.390297
  16.6945175  29.3900631
  16.6944297  29.3898292
  16.6943419  29.3895952
  16.6942541  29.3893611
  16.6941663  29.3891271
  16.6940785  29.3888929
  16.6939906  29.3886587
  16.6939027  29.3884245
  16.6938149  29.3881902
  16.6937269  29.3879559
  16.693639  29.3877215
  16.6935511  29.3874871
  16.6934631  29.3872527
  16.6933752  29.3870182
  16.6932872  29.3867836
  16.6931991  29.386549
  16.6931111  29.3863143
  16.6930231  29.3860796
  16.692935  29.3858449
  16.6928469  29.3856101
  16.6927588  29.3853752
  16.6926707  29.3851403
  16.6925826  29.3849054
  16.6924944  29.3846704
  16.6924062  29.3844354
  16.692318  29.3842003
  16.6922298  29.3839652
  16.6921416  29.38373
  16.6920534  29.3834947
  16.6919651  29.3832595
  16.6918768  29.3830241
  16.6917885  29.3827888
  16.6917002  29.3825534
  16.6916119  29.3823179
  16.6915235  29.3820824
  16.6914352  29.3818468
  16.6913468  29.3816112
  16.6912584  29.3813755
  16.6911699  29.3811398
  16.6910815  29.3809041
  16.690993  29.3806683
  16.6909046  29.3804324
  16.6908161  29.3801965
  16.6907275  29.3799606
  16.690639  29.3797246
  16.6905505  29.3794885
  16.6904619  29.3792524
  16.6903733  29.3790163
  16.6902847  29.3787801
  16.6901961  29.3785439
  16.6901074  29.3783076
  16.6900188  29.3780713
  16.6899301  29.3778349
  16.6898414  29.3775984
  16.6897527  29.377362
  16.689664  29.3771254
  16.6895752  29.3768889
  16.6894864  29.3766522
  16.6893977  29.3764156
  16.6893089  29.3761788
  16.68922  29.3759421
  16.6891312  29.3757053
  16.6890423  29.3754684
  16.6889535  29.3752315
  16.6888646  29.3749945
  16.6887757  29.3747575
  16.6886867  29.3745205
  16.6885978  29.3742833
  16.6885088  29.3740462
  16.6884198  29.373809
  16.6883308  29.3735717
  16.6882418  29.3733344
  16.6881528  29.3730971
  16.6880637  29.3728597
  16.6879746  29.3726222
  16.6878855  29.3723847
  16.6877964  29.3721472
  16.6877073  29.3719096
  16.6876181  29.3716719
  16.687529  29.3714342
  16.6874398  29.3711965
  16.6873506  29.3709587
  16.6872613  29.3707209
  16.6871721  29.370483
  16.6870828  29.3702451
  16.6869936  29.3700071
  16.6869043  29.369769
  16.686815  29.3695309
  16.6867256  29.3692928
  16.6866363  29.3690546
  16.6865469  29.3688164
  16.6864575  29.3685781
  16.6863681  29.3683398
  16.6862787  29.3681014
  16.6861892  29.367863
  16.6860998  29.3676245
  16.6860103  29.367386
  16.6859208  29.3671474
  16.6858313  29.3669088
  16.6857417  29.3666701
  16.6856522  29.3664314
  16.6855626  29.3661926
  16.685473  29.3659538
  16.6853834  29.3657149
  16.6852938  29.365476
  16.6852041  29.365237
  16.6851145  29.364998
  16.6850248  29.3647589
  16.6849351  29.3645198
  16.6848454  29.3642807
  16.6847556  29.3640414
  16.6846659  29.3638022
  16.6845761  29.3635629
  16.6844863  29.3633235
  16.6843965  29.3630841
  16.6843066  29.3628446
  16.6842168  29.3626051
  16.6841269  29.3623655
  16.684037  29.3621259
  16.6839471  29.3618863
  16.6838572  29.3616466
  16.6837673  29.3614068
  16.6836773  29.361167
  16.6835873  29.3609271
  16.6834973  29.3606872
  16.6834073  29.3604473
  16.6833173  29.3602072
  16.6832272  29.3599672
  16.6831371  29.3597271
  16.683047  29.3594869
  16.6829569  29.3592467
  16.6828668  29.3590064
  16.6827766  29.3587661
  16.6826865  29.3585258
  16.6825963  29.3582854
  16.6825061  29.3580449
  16.6824159  29.3578044
  16.6823256  29.3575638
  16.6822354  29.3573232
  16.6821451  29.3570826
  16.6820548  29.3568419
  16.6819645  29.3566011
  16.6818741  29.3563603
  16.6817838  29.3561194
  16.6816934  29.3558785
  16.681603  29.3556376
  16.6815126  29.3553966
  16.6814222  29.3551555
  16.6813317  29.3549144
  16.6812412  29.3546732
  16.6811507  29.354432
  16.6810602  29.3541908
  16.6809697  29.3539494
  16.6808792  29.3537081
  16.6807886  29.3534667
  16.680698  29.3532252
  16.6806074  29.3529837
  16.6805168  29.3527421
  16.6804262  29.3525005
  16.6803355  29.3522589
  16.6802448  29.3520171
  16.6801541  29.3517754
  16.6800634  29.3515336
  16.6799727  29.3512917
  16.6798819  29.3510498
  16.6797912  29.3508078
  16.6797004  29.3505658
  16.6796096  29.3503237
  16.6795187  29.3500816
  16.6794279  29.3498394
  16.679337  29.3495972
  16.6792461  29.3493549
  16.6791552  29.3491126
  16.6790643  29.3488702
  16.6789734  29.3486278
  16.6788824  29.3483853
  16.6787914  29.3481428
  16.6787004  29.3479002
  16.6786094  29.3476576
  16.6785184  29.3474149
  16.6784273  29.3471722
  16.6783362  29.3469294
  16.6782452  29.3466866
  16.678154  29.3464437
  16.6780629  29.3462008
  16.6779718  29.3459578
  16.6778806  29.3457148
  16.6777894  29.3454717
  16.6776982  29.3452285
  16.677607  29.3449853
  16.6775157  29.3447421
  16.6774244  29.3444988
  16.6773332  29.3442555
  16.6772418  29.3440121
  16.6771505  29.3437686
  16.6770592  29.3435251
  16.6769678  29.3432816
  16.6768764  29.343038
  16.676785  29.3427943
  16.6766936  29.3425506
  16.6766022  29.3423069
  16.6765107  29.3420631
  16.6764192  29.3418192
  16.6763277  29.3415753
  16.6762362  29.3413314
  16.6761447  29.3410874
  16.6760531  29.3408433
  16.6759615  29.3405992
  16.67587  29.340355
  16.6757783  29.3401108
  16.6756867  29.3398665
  16.6755951  29.3396222
  16.6755034  29.3393779
  16.6754117  29.3391334
  16.67532  29.338889
  16.6752283  29.3386444
  16.6751365  29.3383999
  16.6750447  29.3381552
  16.6749529  29.3379105
  16.6748611  29.3376658
  16.6747693  29.337421
  16.6746775  29.3371762
  16.6745856  29.3369313
  16.6744937  29.3366864
  16.6744018  29.3364414
  16.6743099  29.3361963
  16.6742179  29.3359512
  16.674126  29.3357061
  16.674034  29.3354609
  16.673942  29.3352156
  16.67385  29.3349703
  16.6737579  29.334725
  16.6736659  29.3344796
  16.6735738  29.3342341
  16.6734817  29.3339886
  16.6733896  29.3337431
  16.6732974  29.3334974
  16.6732053  29.3332518
  16.6731131  29.3330061
  16.6730209  29.3327603
  16.6729287  29.3325145
  16.6728365  29.3322686
  16.6727442  29.3320227
  16.6726519  29.3317767
  16.6725596  29.3315306
  16.6724673  29.3312846
  16.672375  29.3310384
  16.6722826  29.3307922
  16.6721903  29.330546
  16.6720979  29.3302997
  16.6720054  29.3300533
  16.671913  29.3298069
  16.6718206  29.3295605
  16.6717281  29.329314
  16.6716356  29.3290674
  16.6715431  29.3288208
  16.6714506  29.3285742
  16.671358  29.3283274
  16.6712654  29.3280807
  16.6711728  29.3278339
  16.6710802  29.327587
  16.6709876  29.3273401
  16.670895  29.3270931
  16.6708023  29.3268461
  16.6707096  29.326599
  16.6706169  29.3263518
  16.6705242  29.3261046
  16.6704314  29.3258574
  16.6703386  29.3256101
  16.6702459  29.3253628
  16.670153  29.3251154
  16.6700602  29.3248679
  16.6699674  29.3246204
  16.6698745  29.3243728
  16.6697816  29.3241252
  16.6696887  29.3238776
  16.6695958  29.3236298
  16.6695028  29.3233821
  16.6694099  29.3231342
  16.6693169  29.3228864
  16.6692239  29.3226384
  16.6691308  29.3223905
  16.6690378  29.3221424
  16.6689447  29.3218943
  16.6688516  29.3216462
  16.6687585  29.321398
  16.6686654  29.3211497
  16.6685723  29.3209014
  16.6684791  29.3206531
  16.6683859  29.3204047
  16.6682927  29.3201562
  16.6681995  29.3199077
  16.6681062  29.3196591
  16.668013  29.3194105
  16.6679197  29.3191618
  16.6678264  29.3189131
  16.6677331  29.3186643
  16.6676397  29.3184155
  16.6675463  29.3181666
  16.667453  29.3179176
  16.6673595  29.3176686
  16.6672661  29.3174196
  16.6671727  29.3171705
  16.6670792  29.3169213
  16.6669857  29.3166721
  16.6668922  29.3164228
  16.6667987  29.3161735
  16.6667051  29.3159241
  16.6666116  29.3156747
  16.666518  29.3154252
  16.6664244  29.3151757
  16.6663307  29.3149261
  16.6662371  29.3146765
  16.6661434  29.3144268
  16.6660497  29.314177
  16.665956  29.3139272
  16.6658623  29.3136774
  16.6657686  29.3134274
  16.6656748  29.3131775
  16.665581  29.3129275
  16.6654872  29.3126774
  16.6653934  29.3124273
  16.6652995  29.3121771
  16.6652056  29.3119268
  16.6651117  29.3116766
  16.6650178  29.3114262
  16.6649239  29.3111758
  16.6648299  29.3109254
  16.664736  29.3106748
  16.664642  29.3104243
  16.664548  29.3101737
  16.6644539  29.309923
  16.6643599  29.3096723
  16.6642658  29.3094215
  16.6641717  29.3091707
  16.6640776  29.3089198
  16.6639835  29.3086688
  16.6638893  29.3084178
  16.6637951  29.3081668
  16.6637009  29.3079157
  16.6636067  29.3076645
  16.6635125  29.3074133
  16.6634182  29.307162
  16.6633239  29.3069107
  16.6632296  29.3066593
  16.6631353  29.3064079
  16.663041  29.3061564
  16.6629466  29.3059049
  16.6628522  29.3056533
  16.6627578  29.3054016
  16.6626634  29.3051499
  16.662569  29.3048982
  16.6624745  29.3046463
  16.66238  29.3043945
  16.6622855  29.3041425
  16.662191  29.3038906
  16.6620964  29.3036385
  16.6620019  29.3033864
  16.6619073  29.3031343
  16.6618127  29.3028821
  16.6617181  29.3026298
  16.6616234  29.3023775
  16.6615287  29.3021252
  16.6614341  29.3018727
  16.6613393  29.3016203
  16.6612446  29.3013677
  16.6611499  29.3011151
  16.6610551  29.3008625
  16.6609603  29.3006098
  16.6608655  29.3003571
  16.6607706  29.3001043
  16.6606758  29.2998514
  16.6605809  29.2995985
  16.660486  29.2993455
  16.6603911  29.2990925
  16.6602962  29.2988394
  16.6602012  29.2985863
  16.6601062  29.2983331
  16.6600112  29.2980798
  16.6599162  29.2978265
  16.6598212  29.2975731
  16.6597261  29.2973197
  16.659631  29.2970663
  16.6595359  29.2968127
  16.6594408  29.2965592
  16.6593456  29.2963055
  16.6592505  29.2960518
  16.6591553  29.2957981
  16.6590601  29.2955443
  16.6589648  29.2952904
  16.6588696  29.2950365
  16.6587743  29.2947825
  16.658679  29.2945285
  16.6585837  29.2942744
  16.6584884  29.2940203
  16.658393  29.2937661
  16.6582977  29.2935118
  16.6582023  29.2932575
  16.6581068  29.2930032
  16.6580114  29.2927487
  16.6579159  29.2924943
  16.6578205  29.2922397
  16.657725  29.2919851
  16.6576294  29.2917305
  16.6575339  29.2914758
  16.6574383  29.291221
  16.6573427  29.2909662
  16.6572471  29.2907114
  16.6571515  29.2904564
  16.6570559  29.2902015
  16.6569602  29.2899464
  16.6568645  29.2896913
  16.6567688  29.2894362
  16.656673  29.289181
  16.6565773  29.2889257
  16.6564815  29.2886704
  16.6563857  29.288415
  16.6562899  29.2881596
  16.6561941  29.2879041
  16.6560982  29.2876486
  16.6560023  29.287393
  16.6559064  29.2871373
  16.6558105  29.2868816
  16.6557145  29.2866258
  16.6556186  29.28637
  16.6555226  29.2861141
  16.6554266  29.2858582
  16.6553306  29.2856022
  16.6552345  29.2853462
  16.6551384  29.28509
  16.6550423  29.2848339
  16.6549462  29.2845777
  16.6548501  29.2843214
  16.6547539  29.284065
  16.6546578  29.2838087
  16.6545616  29.2835522
  16.6544653  29.2832957
  16.6543691  29.2830391
  16.6542728  29.2827825
  16.6541765  29.2825258
  16.6540802  29.2822691
  16.6539839  29.2820123
  16.6538876  29.2817555
  16.6537912  29.2814986
  16.6536948  29.2812416
  16.6535984  29.2809846
  16.6535019  29.2807275
  16.6534055  29.2804704
  16.653309  29.2802132
  16.6532125  29.2799559
  16.653116  29.2796986
  16.6530195  29.2794413
  16.6529229  29.2791839
  16.6528263  29.2789264
  16.6527297  29.2786689
  16.6526331  29.2784113
  16.6525364  29.2781536
  16.6524397  29.2778959
  16.6523431  29.2776381
  16.6522463  29.2773803
  16.6521496  29.2771224
  16.6520528  29.2768645
  16.6519561  29.2766065
  16.6518593  29.2763485
  16.6517624  29.2760904
  16.6516656  29.2758322
  16.6515687  29.275574
  16.6514719  29.2753157
  16.6513749  29.2750574
  16.651278  29.274799
  16.6511811  29.2745405
  16.6510841  29.274282
  16.6509871  29.2740234
  16.6508901  29.2737648
  16.650793  29.2735061
  16.650696  29.2732474
  16.6505989  29.2729886
  16.6505018  29.2727297
  16.6504047  29.2724708
  16.6503075  29.2722118
  16.6502104  29.2719528
  16.6501132  29.2716937
  16.650016  29.2714345
  16.6499187  29.2711753
  16.6498215  29.2709161
  16.6497242  29.2706568
  16.6496269  29.2703974
  16.6495296  29.2701379
  16.6494322  29.2698784
  16.6493349  29.2696189
  16.6492375  29.2693593
  16.6491401  29.2690996
  16.6490426  29.2688399
  16.6489452  29.2685801
  16.6488477  29.2683202
  16.6487502  29.2680603
  16.6486527  29.2678004
  16.6485552  29.2675403
  16.6484576  29.2672803
  16.64836  29.2670201
  16.6482624  29.2667599
  16.6481648  29.2664997
  16.6480671  29.2662394
  16.6479695  29.265979
  16.6478718  29.2657186
  16.6477741  29.2654581
  16.6476763  29.2651975
  16.6475786  29.2649369
  16.6474808  29.2646762
  16.647383  29.2644155
  16.6472851  29.2641547
  16.6471873  29.2638939
  16.6470894  29.263633
  16.6469915  29.263372
  16.6468936  29.263111
  16.6467957  29.2628499
  16.6466977  29.2625888
  16.6465998  29.2623276
  16.6465018  29.2620663
  16.6464037  29.261805
  16.6463057  29.2615437
  16.6462076  29.2612822
  16.6461095  29.2610207
  16.6460114  29.2607592
  16.6459133  29.2604976
  16.6458151  29.2602359
  16.6457169  29.2599742
  16.6456187  29.2597124
  16.6455205  29.2594505
  16.6454223  29.2591886
  16.645324  29.2589267
  16.6452257  29.2586646
  16.6451274  29.2584026
  16.6450291  29.2581404
  16.6449307  29.2578782
  16.6448323  29.257616
  16.6447339  29.2573536
  16.6446355  29.2570913
  16.6445371  29.2568288
  16.6444386  29.2565663
  16.6443401  29.2563038
  16.6442416  29.2560411
  16.6441431  29.2557785
  16.6440445  29.2555157
  16.6439459  29.2552529
  16.6438473  29.2549901
  16.6437487  29.2547271
  16.64365  29.2544642
  16.6435514  29.2542011
  16.6434527  29.253938
  16.643354  29.2536749
  16.6432552  29.2534117
  16.6431565  29.2531484
  16.6430577  29.252885
  16.6429589  29.2526217
  16.6428601  29.2523582
  16.6427612  29.2520947
  16.6426623  29.2518311
  16.6425634  29.2515675
  16.6424645  29.2513038
  16.6423656  29.25104
  16.6422666  29.2507762
  16.6421676  29.2505123
  16.6420686  29.2502484
  16.6419696  29.2499844
  16.6418705  29.2497203
  16.6417715  29.2494562
  16.6416724  29.249192
  16.6415733  29.2489278
  16.6414741  29.2486635
  16.6413749  29.2483991
  16.6412758  29.2481347
  16.6411765  29.2478702
  16.6410773  29.2476057
  16.6409781  29.2473411
  16.6408788  29.2470764
  16.6407795  29.2468117
  16.6406802  29.2465469
  16.6405808  29.2462821
  16.6404814  29.2460172
  16.640382  29.2457522
  16.6402826  29.2454872
  16.6401832  29.2452221
  16.6400837  29.244957
  16.6399842  29.2446918
  16.6398847  29.2444265
  16.6397852  29.2441612
  16.6396857  29.2438958
  16.6395861  29.2436303
  16.6394865  29.2433648
  16.6393869  29.2430992
  16.6392872  29.2428336
  16.6391876  29.2425679
  16.6390879  29.2423022
  16.6389882  29.2420363
  16.6388884  29.2417705
  16.6387887  29.2415045
  16.6386889  29.2412385
  16.6385891  29.2409725
  16.6384893  29.2407063
  16.6383894  29.2404402
  16.6382895  29.2401739
  16.6381896  29.2399076
  16.6380897  29.2396412
  16.6379898  29.2393748
  16.6378898  29.2391083
  16.6377898  29.2388418
  16.6376898  29.2385751
  16.6375898  29.2383085
  16.6374897  29.2380417
  16.6373897  29.2377749
  16.6372895  29.2375081
  16.6371894  29.2372412
  16.6370893  29.2369742
  16.6369891  29.2367071
  16.6368889  29.23644
  16.6367887  29.2361729
  16.6366884  29.2359056
  16.6365882  29.2356383
  16.6364879  29.235371
  16.6363876  29.2351036
  16.6362873  29.2348361
  16.6361869  29.2345686
  16.6360865  29.234301
  16.6359861  29.2340333
  16.6358857  29.2337656
  16.6357852  29.2334978
  16.6356848  29.2332299
  16.6355843  29.232962
  16.6354837  29.2326941
  16.6353832  29.232426
  16.6352826  29.2321579
  16.635182  29.2318898
  16.6350814  29.2316216
  16.6349808  29.2313533
  16.6348801  29.2310849
  16.6347795  29.2308165
  16.6346788  29.2305481
  16.634578  29.2302795
  16.6344773  29.2300109
  16.6343765  29.2297423
  16.6342757  29.2294736
  16.6341749  29.2292048
  16.634074  29.2289359
  16.6339732  29.228667
  16.6338723  29.2283981
  16.6337713  29.228129
  16.6336704  29.2278599
  16.6335694  29.2275908
  16.6334685  29.2273216
  16.6333674  29.2270523
  16.6332664  29.2267829
  16.6331654  29.2265135
  16.6330643  29.2262441
  16.6329632  29.2259745
  16.632862  29.2257049
  16.6327609  29.2254353
  16.6326597  29.2251656
  16.6325585  29.2248958
  16.6324573  29.2246259
  16.632356  29.224356
  16.6322548  29.224086
  16.6321535  29.223816
  16.6320522  29.2235459
  16.6319508  29.2232757
  16.6318495  29.2230055
  16.6317481  29.2227352
  16.6316467  29.2224649
  16.6315452  29.2221945
  16.6314438  29.221924
  16.6313423  29.2216535
  16.6312408  29.2213828
  16.6311393  29.2211122
  16.6310377  29.2208415
  16.6309361  29.2205707
  16.6308345  29.2202998
  16.6307329  29.2200289
  16.6306312  29.2197579
  16.6305296  29.2194868
  16.6304279  29.2192157
  16.6303262  29.2189446
  16.6302244  29.2186733
  16.6301226  29.218402
  16.6300209  29.2181307
  16.629919  29.2178592
  16.6298172  29.2175877
  16.6297153  29.2173162
  16.6296134  29.2170446
  16.6295115  29.2167729
  16.6294096  29.2165011
  16.6293076  29.2162293
  16.6292057  29.2159574
  16.6291037  29.2156855
  16.6290016  29.2154135
  16.6288996  29.2151414
  16.6287975  29.2148693
  16.6286954  29.2145971
  16.6285933  29.2143248
  16.6284911  29.2140525
  16.6283889  29.2137801
  16.6282867  29.2135077
  16.6281845  29.2132352
  16.6280823  29.2129626
  16.62798  29.2126899
  16.6278777  29.2124172
  16.6277754  29.2121445
  16.627673  29.2118716
  16.6275707  29.2115987
  16.6274683  29.2113258
  16.6273659  29.2110527
  16.6272634  29.2107796
  16.627161  29.2105065
  16.6270585  29.2102332
  16.626956  29.20996
  16.6268534  29.2096866
  16.6267509  29.2094132
  16.6266483  29.2091397
  16.6265457  29.2088662
  16.626443  29.2085925
  16.6263404  29.2083189
  16.6262377  29.2080451
  16.626135  29.2077713
  16.6260322  29.2074975
  16.6259295  29.2072235
  16.6258267  29.2069495
  16.6257239  29.2066755
  16.6256211  29.2064013
  16.6255182  29.2061271
  16.6254154  29.2058529
  16.6253125  29.2055785
  16.6252095  29.2053042
  16.6251066  29.2050297
  16.6250036  29.2047552
  16.6249006  29.2044806
  16.6247976  29.2042059
  16.6246945  29.2039312
  16.6245915  29.2036564
  16.6244884  29.2033816
  16.6243852  29.2031067
  16.6242821  29.2028317
  16.6241789  29.2025567
  16.6240757  29.2022816
  16.6239725  29.2020064
  16.6238693  29.2017311
  16.623766  29.2014558
  16.6236627  29.2011805
  16.6235594  29.200905
  16.623456  29.2006295
  16.6233527  29.200354
  16.6232493  29.2000783
  16.6231459  29.1998026
  16.6230424  29.1995269
  16.622939  29.199251
  16.6228355  29.1989752
  16.622732  29.1986992
  16.6226284  29.1984232
  16.6225249  29.1981471
  16.6224213  29.1978709
  16.6223177  29.1975947
  16.622214  29.1973184
  16.6221104  29.197042
  16.6220067  29.1967656
  16.621903  29.1964891
  16.6217992  29.1962126
  16.6216955  29.195936
  16.6215917  29.1956593
  16.6214879  29.1953825
  16.621384  29.1951057
  16.6212802  29.1948288
  16.6211763  29.1945519
  16.6210724  29.1942748
  16.6209684  29.1939978
  16.6208645  29.1937206
  16.6207605  29.1934434
  16.6206565  29.1931661
  16.6205524  29.1928888
  16.6204484  29.1926113
  16.6203443  29.1923339
  16.6202402  29.1920563
  16.6201361  29.1917787
  16.6200319  29.191501
  16.6199277  29.1912233
  16.6198235  29.1909454
  16.6197193  29.1906676
  16.619615  29.1903896
  16.6195107  29.1901116
  16.6194064  29.1898335
  16.6193021  29.1895554
  16.6191977  29.1892771
  16.6190933  29.1889989
  16.6189889  29.1887205
  16.6188845  29.1884421
  16.61878  29.1881636
  16.6186755  29.1878851
  16.618571  29.1876064
  16.6184665  29.1873277
  16.6183619  29.187049
  16.6182573  29.1867702
  16.6181527  29.1864913
  16.6180481  29.1862123
  16.6179434  29.1859333
  16.6178387  29.1856542
  16.617734  29.1853751
  16.6176293  29.1850958
  16.6175245  29.1848165
  16.6174197  29.1845372
  16.6173149  29.1842578
  16.6172101  29.1839783
  16.6171052  29.1836987
  16.6170003  29.1834191
  16.6168954  29.1831394
  16.6167905  29.1828596
  16.6166855  29.1825798
  16.6165805  29.1822999
  16.6164755  29.1820199
  16.6163705  29.1817399
  16.6162654  29.1814598
  16.6161603  29.1811796
  16.6160552  29.1808994
  16.6159501  29.1806191
  16.6158449  29.1803387
  16.6157397  29.1800582
  16.6156345  29.1797777
  16.6155292  29.1794972
  16.615424  29.1792165
  16.6153187  29.1789358
  16.6152133  29.178655
  16.615108  29.1783742
  16.6150026  29.1780932
  16.6148972  29.1778123
  16.6147918  29.1775312
  16.6146863  29.1772501
  16.6145809  29.1769689
  16.6144754  29.1766876
  16.6143698  29.1764063
  16.6142643  29.1761249
  16.6141587  29.1758434
  16.6140531  29.1755619
  16.6139475  29.1752803
  16.6138418  29.1749986
  16.6137361  29.1747169
  16.6136304  29.1744351
  16.6135247  29.1741532
  16.6134189  29.1738713
  16.6133132  29.1735892
  16.6132074  29.1733072
  16.6131015  29.173025
  16.6129957  29.1727428
  16.6128898  29.1724605
  16.6127839  29.1721781
  16.6126779  29.1718957
  16.612572  29.1716132
  16.612466  29.1713306
  16.6123599  29.171048
  16.6122539  29.1707653
  16.6121478  29.1704825
  16.6120417  29.1701997
  16.6119356  29.1699168
  16.6118295  29.1696338
  16.6117233  29.1693508
  16.6116171  29.1690676
  16.6115109  29.1687844
  16.6114046  29.1685012
  16.6112984  29.1682179
  16.6111921  29.1679345
  16.6110857  29.167651
  16.6109794  29.1673675
  16.610873  29.1670839
  16.6107666  29.1668002
  16.6106602  29.1665164
  16.6105537  29.1662326
  16.6104472  29.1659487
  16.6103407  29.1656648
  16.6102342  29.1653808
  16.6101276  29.1650967
  16.610021  29.1648125
  16.6099144  29.1645283
  16.6098078  29.164244
  16.6097011  29.1639596
  16.6095944  29.1636752
  16.6094877  29.1633907
  16.6093809  29.1631061
  16.6092742  29.1628214
  16.6091674  29.1625367
  16.6090605  29.1622519
  16.6089537  29.1619671
  16.6088468  29.1616821
  16.6087399  29.1613971
  16.608633  29.161112
  16.608526  29.1608269
  16.6084191  29.1605417
  16.608312  29.1602564
  16.608205  29.1599711
  16.6080979  29.1596856
  16.6079909  29.1594001
  16.6078837  29.1591146
  16.6077766  29.1588289
  16.6076694  29.1585432
  16.6075622  29.1582575
  16.607455  29.1579716
  16.6073478  29.1576857
  16.6072405  29.1573997
  16.6071332  29.1571136
  16.6070259  29.1568275
  16.6069185  29.1565413
  16.6068111  29.156255
  16.6067037  29.1559687
  16.6065963  29.1556823
  16.6064889  29.1553958
  16.6063814  29.1551093
  16.6062739  29.1548226
  16.6061663  29.1545359
  16.6060587  29.1542492
  16.6059512  29.1539623
  16.6058435  29.1536754
  16.6057359  29.1533884
  16.6056282  29.1531014
  16.6055205  29.1528143
  16.6054128  29.1525271
  16.605305  29.1522398
  16.6051973  29.1519525
  16.6050895  29.1516651
  16.6049816  29.1513776
  16.6048738  29.15109
  16.6047659  29.1508024
  16.604658  29.1505147
  16.60455  29.1502269
  16.6044421  29.1499391
  16.6043341  29.1496512
  16.6042261  29.1493632
  16.604118  29.1490752
  16.6040099  29.148787
  16.6039018  29.1484988
  16.6037937  29.1482106
  16.6036855  29.1479222
  16.6035774  29.1476338
  16.6034692  29.1473453
  16.6033609  29.1470568
  16.6032527  29.1467681
  16.6031444  29.1464794
  16.6030361  29.1461907
  16.6029277  29.1459018
  16.6028193  29.1456129
  16.6027109  29.1453239
  16.6026025  29.1450349
  16.6024941  29.1447457
  16.6023856  29.1444565
  16.6022771  29.1441673
  16.6021686  29.1438779
  16.60206  29.1435885
  16.6019514  29.143299
  16.6018428  29.1430094
  16.6017341  29.1427198
  16.6016255  29.1424301
  16.6015168  29.1421403
  16.6014081  29.1418504
  16.6012993  29.1415605
  16.6011905  29.1412705
  16.6010817  29.1409804
  16.6009729  29.1406903
  16.600864  29.1404001
  16.6007551  29.1401098
  16.6006462  29.1398194
  16.6005373  29.139529
  16.6004283  29.1392384
  16.6003193  29.1389479
  16.6002103  29.1386572
  16.6001013  29.1383665
  16.5999922  29.1380757
  16.5998831  29.1377848
  16.5997739  29.1374938
  16.5996648  29.1372028
  16.5995556  29.1369117
  16.5994464  29.1366206
  16.5993371  29.1363293
  16.5992279  29.136038
  16.5991186  29.1357466
  16.5990092  29.1354551
  16.5988999  29.1351636
  16.5987905  29.134872
  16.5986811  29.1345803
  16.5985717  29.1342886
  16.5984622  29.1339967
  16.5983527  29.1337048
  16.5982432  29.1334128
  16.5981336  29.1331208
  16.5980241  29.1328287
  16.5979145  29.1325365
  16.5978048  29.1322442
  16.5976952  29.1319518
  16.5975855  29.1316594
  16.5974758  29.1313669
  16.5973661  29.1310744
  16.5972563  29.1307817
  16.5971465  29.130489
  16.5970367  29.1301962
  16.5969268  29.1299033
  16.5968169  29.1296104
  16.596707  29.1293174
  16.5965971  29.1290243
  16.5964871  29.1287311
  16.5963771  29.1284379
  16.5962671  29.1281446
  16.5961571  29.1278512
  16.596047  29.1275578
  16.5959369  29.1272642
  16.5958268  29.1269706
  16.5957166  29.1266769
  16.5956064  29.1263832
  16.5954962  29.1260893
  16.595386  29.1257954
  16.5952757  29.1255014
  16.5951654  29.1252074
  16.5950551  29.1249133
  16.5949447  29.1246191
  16.5948344  29.1243248
  16.5947239  29.1240304
  16.5946135  29.123736
  16.594503  29.1234415
  16.5943926  29.1231469
  16.594282  29.1228523
  16.5941715  29.1225575
  16.5940609  29.1222627
  16.5939503  29.1219678
  16.5938397  29.1216729
  16.593729  29.1213779
  16.5936183  29.1210827
  16.5935076  29.1207876
  16.5933968  29.1204923
  16.5932861  29.120197
  16.5931753  29.1199016
  16.5930644  29.1196061
  16.5929536  29.1193105
  16.5928427  29.1190149
  16.5927318  29.1187192
  16.5926208  29.1184234
  16.5925098  29.1181275
  16.5923988  29.1178316
  16.5922878  29.1175356
  16.5921768  29.1172395
  16.5920657  29.1169433
  16.5919546  29.1166471
  16.5918434  29.1163508
  16.5917322  29.1160544
  16.591621  29.1157579
  16.5915098  29.1154614
  16.5913986  29.1151648
  16.5912873  29.1148681
  16.591176  29.1145713
  16.5910646  29.1142745
  16.5909532  29.1139775
  16.5908418  29.1136805
  16.5907304  29.1133835
  16.5906189  29.1130863
  16.5905075  29.1127891
  16.5903959  29.1124918
  16.5902844  29.1121944
  16.5901728  29.1118969
  16.5900612  29.1115994
  16.5899496  29.1113018
  16.5898379  29.1110041
  16.5897263  29.1107063
  16.5896145  29.1104085
  16.5895028  29.1101106
  16.589391  29.1098126
  16.5892792  29.1095145
  16.5891674  29.1092164
  16.5890555  29.1089181
  16.5889436  29.1086198
  16.5888317  29.1083215
  16.5887198  29.108023
  16.5886078  29.1077245
  16.5884958  29.1074259
  16.5883838  29.1071272
  16.5882717  29.1068284
  16.5881596  29.1065296
  16.5880475  29.1062307
  16.5879353  29.1059317
  16.5878232  29.1056326
  16.587711  29.1053334
  16.5875987  29.1050342
  16.5874865  29.1047349
  16.5873742  29.1044355
  16.5872618  29.1041361
  16.5871495  29.1038365
  16.5870371  29.1035369
  16.5869247  29.1032372
  16.5868123  29.1029374
  16.5866998  29.1026376
  16.5865873  29.1023377
  16.5864748  29.1020377
  16.5863622  29.1017376
  16.5862496  29.1014374
  16.586137  29.1011372
  16.5860244  29.1008369
  16.5859117  29.1005365
  16.585799  29.100236
  16.5856863  29.0999355
  16.5855735  29.0996348
  16.5854607  29.0993341
  16.5853479  29.0990334
  16.5852351  29.0987325
  16.5851222  29.0984316
  16.5850093  29.0981305
  16.5848963  29.0978294
  16.5847834  29.0975283
  16.5846704  29.097227
  16.5845574  29.0969257
  16.5844443  29.0966243
  16.5843312  29.0963228
  16.5842181  29.0960212
  16.584105  29.0957196
  16.5839918  29.0954178
  16.5838786  29.095116
  16.5837654  29.0948142
  16.5836521  29.0945122
  16.5835388  29.0942102
  16.5834255  29.093908
  16.5833122  29.0936058
  16.5831988  29.0933036
  16.5830854  29.0930012
  16.5829719  29.0926988
  16.5828585  29.0923963
  16.582745  29.0920937
  16.5826314  29.091791
  16.5825179  29.0914883
  16.5824043  29.0911854
  16.5822907  29.0908825
  16.582177  29.0905795
  16.5820634  29.0902765
  16.5819497  29.0899733
  16.5818359  29.0896701
  16.5817222  29.0893668
  16.5816084  29.0890634
  16.5814945  29.0887599
  16.5813807  29.0884564
  16.5812668  29.0881528
  16.5811529  29.0878491
  16.5810389  29.0875453
  16.580925  29.0872414
  16.580811  29.0869375
  16.5806969  29.0866334
  16.5805829  29.0863293
  16.5804688  29.0860252
  16.5803547  29.0857209
  16.5802405  29.0854166
  16.5801263  29.0851121
  16.5800121  29.0848076
  16.5798979  29.084503
  16.5797836  29.0841984
  16.5796693  29.0838936
  16.579555  29.0835888
  16.5794406  29.0832839
  16.5793262  29.0829789
  16.5792118  29.0826739
  16.5790973  29.0823687
  16.5789828  29.0820635
  16.5788683  29.0817582
  16.5787538  29.0814528
  16.5786392  29.0811473
  16.5785246  29.0808418
  16.57841  29.0805361
  16.5782953  29.0802304
  16.5781806  29.0799246
  16.5780659  29.0796188
  16.5779511  29.0793128
  16.5778363  29.0790068
  16.5777215  29.0787007
  16.5776067  29.0783945
  16.5774918  29.0780882
  16.5773769  29.0777818
  16.577262  29.0774754
  16.577147  29.0771689
  16.577032  29.0768623
  16.576917  29.0765556
  16.5768019  29.0762488
  16.5766868  29.075942
  16.5765717  29.0756351
  16.5764565  29.075328
  16.5763414  29.075021
  16.5762261  29.0747138
  16.5761109  29.0744065
  16.5759956  29.0740992
  16.5758803  29.0737918
  16.575765  29.0734843
  16.5756496  29.0731767
  16.5755342  29.072869
  16.5754188  29.0725613
  16.5753033  29.0722535
  16.5751878  29.0719456
  16.5750723  29.0716376
  16.5749568  29.0713295
  16.5748412  29.0710214
  16.5747256  29.0707131
  16.5746099  29.0704048
  16.5744943  29.0700964
  16.5743786  29.0697879
  16.5742628  29.0694794
  16.5741471  29.0691707
  16.5740313  29.068862
  16.5739154  29.0685532
  16.5737996  29.0682443
  16.5736837  29.0679353
  16.5735678  29.0676262
  16.5734518  29.0673171
  16.5733358  29.0670079
  16.5732198  29.0666986
  16.5731038  29.0663892
  16.5729877  29.0660797
  16.5728716  29.0657702
  16.5727555  29.0654605
  16.5726393  29.0651508
  16.5725231  29.064841
  16.5724069  29.0645311
  16.5722906  29.0642211
  16.5721743  29.0639111
  16.572058  29.063601
  16.5719416  29.0632907
  16.5718252  29.0629804
  16.5717088  29.0626701
  16.5715924  29.0623596
  16.5714759  29.062049
  16.5713594  29.0617384
  16.5712429  29.0614277
  16.5711263  29.0611169
  16.5710097  29.060806
  16.570893  29.060495
  16.5707764  29.060184
  16.5706597  29.0598728
  16.5705429  29.0595616
  16.5704262  29.0592503
  16.5703094  29.0589389
  16.5701926  29.0586275
  16.5700757  29.0583159
  16.5699588  29.0580043
  16.5698419  29.0576925
  16.5697249  29.0573807
  16.569608  29.0570688
  16.569491  29.0567569
  16.5693739  29.0564448
  16.5692568  29.0561327
  16.5691397  29.0558204
  16.5690226  29.0555081
  16.5689054  29.0551957
  16.5687882  29.0548833
  16.568671  29.0545707
  16.5685537  29.054258
  16.5684364  29.0539453
  16.5683191  29.0536325
  16.5682017  29.0533196
  16.5680843  29.0530066
  16.5679669  29.0526935
  16.5678495  29.0523804
  16.567732  29.0520671
  16.5676144  29.0517538
  16.5674969  29.0514404
  16.5673793  29.0511269
  16.5672617  29.0508133
  16.567144  29.0504996
  16.5670264  29.0501859
  16.5669087  29.0498721
  16.5667909  29.0495581
  16.5666731  29.0492441
  16.5665553  29.04893
  16.5664375  29.0486159
  16.5663196  29.0483016
  16.5662017  29.0479872
  16.5660838  29.0476728
  16.5659658  29.0473583
  16.5658478  29.0470437
  16.5657298  29.046729
  16.5656117  29.0464142
  16.5654936  29.0460994
  16.5653755  29.0457844
  16.5652573  29.0454694
  16.5651392  29.0451543
  16.5650209  29.0448391
  16.5649027  29.0445238
  16.5647844  29.0442084
  16.5646661  29.0438929
  16.5645477  29.0435774
  16.5644293  29.0432617
  16.5643109  29.042946
  16.5641925  29.0426302
  16.564074  29.0423143
  16.5639555  29.0419983
  16.5638369  29.0416823
  16.5637183  29.0413661
  16.5635997  29.0410499
  16.5634811  29.0407336
  16.5633624  29.0404171
  16.5632437  29.0401007
  16.563125  29.0397841
  16.5630062  29.0394674
  16.5628874  29.0391506
  16.5627685  29.0388338
  16.5626497  29.0385169
  16.5625308  29.0381998
  16.5624118  29.0378827
  16.5622929  29.0375655
  16.5621739  29.0372483
  16.5620548  29.0369309
  16.5619358  29.0366134
  16.5618167  29.0362959
  16.5616975  29.0359783
  16.5615784  29.0356606
  16.5614592  29.0353428
  16.5613399  29.0350249
  16.5612207  29.0347069
  16.5611014  29.0343888
  16.5609821  29.0340707
  16.5608627  29.0337524
  16.5607433  29.0334341
  16.5606239  29.0331157
  16.5605044  29.0327972
  16.5603849  29.0324786
  16.5602654  29.0321599
  16.5601458  29.0318412
  16.5600262  29.0315223
  16.5599066  29.0312034
  16.559787  29.0308843
  16.5596673  29.0305652
  16.5595476  29.030246
  16.5594278  29.0299267
  16.559308  29.0296074
  16.5591882  29.0292879
  16.5590683  29.0289683
  16.5589484  29.0286487
  16.5588285  29.0283289
  16.5587086  29.0280091
  16.5585886  29.0276892
  16.5584686  29.0273692
  16.5583485  29.0270491
  16.5582284  29.026729
  16.5581083  29.0264087
  16.5579881  29.0260883
  16.557868  29.0257679
  16.5577477  29.0254474
  16.5576275  29.0251267
  16.5575072  29.024806
  16.5573869  29.0244852
  16.5572665  29.0241643
  16.5571461  29.0238434
  16.5570257  29.0235223
  16.5569053  29.0232012
  16.5567848  29.0228799
  16.5566643  29.0225586
  16.5565437  29.0222372
  16.5564231  29.0219156
  16.5563025  29.021594
  16.5561818  29.0212724
  16.5560612  29.0209506
  16.5559404  29.0206287
  16.5558197  29.0203067
  16.5556989  29.0199847
  16.5555781  29.0196626
  16.5554572  29.0193403
  16.5553363  29.019018
  16.5552154  29.0186956
  16.5550944  29.0183731
  16.5549735  29.0180505
  16.5548524  29.0177279
  16.5547314  29.0174051
  16.5546103  29.0170822
  16.5544892  29.0167593
  16.554368  29.0164362
  16.5542468  29.0161131
  16.5541256  29.0157899
  16.5540043  29.0154666
  16.553883  29.0151432
  16.5537617  29.0148197
  16.5536403  29.0144961
  16.5535189  29.0141725
  16.5533975  29.0138487
  16.553276  29.0135248
  16.5531545  29.0132009
  16.553033  29.0128769
  16.5529115  29.0125528
  16.5527899  29.0122285
  16.5526682  29.0119042
  16.5525465  29.0115798
  16.5524248  29.0112554
  16.5523031  29.0109308
  16.5521813  29.0106061
  16.5520595  29.0102813
  16.5519377  29.0099565
  16.5518158  29.0096316
  16.5516939  29.0093065
  16.551572  29.0089814
  16.55145  29.0086562
  16.551328  29.0083309
  16.5512059  29.0080055
  16.5510839  29.00768
  16.5509618  29.0073544
  16.5508396  29.0070287
  16.5507174  29.006703
  16.5505952  29.0063771
  16.550473  29.0060512
  16.5503507  29.0057251
  16.5502284  29.005399
  16.550106  29.0050728
  16.5499836  29.0047464
  16.5498612  29.00442
  16.5497387  29.0040935
  16.5496162  29.0037669
  16.5494937  29.0034403
  16.5493712  29.0031135
  16.5492486  29.0027866
  16.5491259  29.0024596
  16.5490033  29.0021326
  16.5488806  29.0018054
  16.5487578  29.0014782
  16.5486351  29.0011509
  16.5485123  29.0008234
  16.5483894  29.0004959
  16.5482665  29.0001683
  16.5481436  28.9998406
  16.5480207  28.9995128
  16.5478977  28.9991849
  16.5477747  28.9988569
  16.5476517  28.9985289
  16.5475286  28.9982007
  16.5474055  28.9978724
  16.5472823  28.9975441
  16.5471591  28.9972156
  16.5470359  28.9968871
  16.5469126  28.9965585
  16.5467894  28.9962297
  16.546666  28.9959009
  16.5465427  28.995572
  16.5464193  28.995243
  16.5462958  28.9949139
  16.5461724  28.9945847
  16.5460489  28.9942554
  16.5459253  28.993926
  16.5458018  28.9935966
  16.5456781  28.993267
  16.5455545  28.9929373
  16.5454308  28.9926076
  16.5453071  28.9922777
  16.5451834  28.9919478
  16.5450596  28.9916177
  16.5449358  28.9912876
  16.5448119  28.9909574
  16.544688  28.990627
  16.5445641  28.9902966
  16.5444401  28.9899661
  16.5443161  28.9896355
  16.5441921  28.9893048
  16.544068  28.988974
  16.5439439  28.9886431
  16.5438198  28.9883121
  16.5436956  28.9879811
  16.5435714  28.9876499
  16.5434472  28.9873186
  16.5433229  28.9869873
  16.5431986  28.9866558
  16.5430742  28.9863242
  16.5429498  28.9859926
  16.5428254  28.9856609
  16.542701  28.985329
  16.5425765  28.9849971
  16.5424519  28.9846651
  16.5423274  28.9843329
  16.5422028  28.9840007
  16.5420781  28.9836684
  16.5419535  28.983336
  16.5418288  28.9830035
  16.541704  28.9826709
  16.5415792  28.9823382
  16.5414544  28.9820054
  16.5413296  28.9816725
  16.5412047  28.9813395
  16.5410798  28.9810064
  16.5409548  28.9806733
  16.5408298  28.98034
  16.5407048  28.9800066
  16.5405797  28.9796732
  16.5404546  28.9793396
  16.5403295  28.9790059
  16.5402043  28.9786722
  16.5400791  28.9783383
  16.5399538  28.9780044
  16.5398286  28.9776704
  16.5397032  28.9773362
  16.5395779  28.977002
  16.5394525  28.9766676
  16.5393271  28.9763332
  16.5392016  28.9759987
  16.5390761  28.9756641
  16.5389506  28.9753294
  16.538825  28.9749945
  16.5386994  28.9746596
  16.5385737  28.9743246
  16.5384481  28.9739895
  16.5383223  28.9736543
  16.5381966  28.973319
  16.5380708  28.9729836
  16.537945  28.9726481
  16.5378191  28.9723125
  16.5376932  28.9719768
  16.5375673  28.9716411
  16.5374413  28.9713052
  16.5373153  28.9709692
  16.5371892  28.9706331
  16.5370631  28.9702969
  16.536937  28.9699607
  16.5368109  28.9696243
  16.5366847  28.9692878
  16.5365584  28.9689512
  16.5364322  28.9686146
  16.5363059  28.9682778
  16.5361795  28.967941
  16.5360532  28.967604
  16.5359267  28.9672669
  16.5358003  28.9669298
  16.5356738  28.9665925
  16.5355473  28.9662552
  16.5354207  28.9659177
  16.5352941  28.9655802
  16.5351675  28.9652425
  16.5350408  28.9649048
  16.5349141  28.9645669
  16.5347874  28.964229
  16.5346606  28.9638909
  16.5345338  28.9635528
  16.5344069  28.9632146
  16.53428  28.9628762
  16.5341531  28.9625378
  16.5340261  28.9621992
  16.5338991  28.9618606
  16.5337721  28.9615219
  16.533645  28.961183
  16.5335179  28.9608441
  16.5333907  28.9605051
  16.5332635  28.9601659
  16.5331363  28.9598267
  16.533009  28.9594874
  16.5328817  28.9591479
  16.5327544  28.9588084
  16.532627  28.9584688
  16.5324996  28.958129
  16.5323721  28.9577892
  16.5322446  28.9574493
  16.5321171  28.9571093
  16.5319896  28.9567691
  16.5318619  28.9564289
  16.5317343  28.9560886
  16.5316066  28.9557481
  16.5314789  28.9554076
  16.5313512  28.955067
  16.5312234  28.9547262
  16.5310955  28.9543854
  16.5309677  28.9540445
  16.5308398  28.9537034
  16.5307118  28.9533623
  16.5305839  28.9530211
  16.5304558  28.9526797
  16.5303278  28.9523383
  16.5301997  28.9519968
  16.5300716  28.9516551
  16.5299434  28.9513134
  16.5298152  28.9509716
  16.529687  28.9506296
  16.5295587  28.9502876
  16.5294304  28.9499454
  16.529302  28.9496032
  16.5291736  28.9492609
  16.5290452  28.9489184
  16.5289167  28.9485759
  16.5287882  28.9482332
  16.5286596  28.9478905
  16.5285311  28.9475476
  16.5284024  28.9472047
  16.5282738  28.9468616
  16.5281451  28.9465185
  16.5280163  28.9461752
  16.5278876  28.9458318
  16.5277588  28.9454884
  16.5276299  28.9451448
  16.527501  28.9448011
  16.5273721  28.9444574
  16.5272431  28.9441135
  16.5271141  28.9437695
  16.5269851  28.9434255
  16.526856  28.9430813
  16.5267269  28.942737
  16.5265977  28.9423926
  16.5264685  28.9420481
  16.5263393  28.9417035
  16.52621  28.9413589
  16.5260807  28.9410141
  16.5259513  28.9406692
  16.525822  28.9403242
  16.5256925  28.9399791
  16.5255631  28.9396339
  16.5254336  28.9392886
  16.525304  28.9389432
  16.5251744  28.9385976
  16.5250448  28.938252
  16.5249151  28.9379063
  16.5247854  28.9375605
  16.5246557  28.9372146
  16.5245259  28.9368685
  16.5243961  28.9365224
  16.5242663  28.9361762
  16.5241364  28.9358298
  16.5240064  28.9354834
  16.5238765  28.9351368
  16.5237465  28.9347902
  16.5236164  28.9344434
  16.5234863  28.9340966
  16.5233562  28.9337496
  16.523226  28.9334025
  16.5230958  28.9330554
  16.5229656  28.9327081
  16.5228353  28.9323607
  16.522705  28.9320132
  16.5225746  28.9316656
  16.5224442  28.9313179
  16.5223138  28.9309701
  16.5221833  28.9306222
  16.5220528  28.9302742
  16.5219222  28.9299261
  16.5217916  28.9295779
  16.521661  28.9292296
  16.5215303  28.9288811
  16.5213996  28.9285326
  16.5212689  28.928184
  16.5211381  28.9278352
  16.5210073  28.9274864
  16.5208764  28.9271374
  16.5207455  28.9267884
  16.5206145  28.9264392
  16.5204835  28.92609
  16.5203525  28.9257406
  16.5202214  28.9253911
  16.5200903  28.9250415
  16.5199592  28.9246918
  16.519828  28.924342
  16.5196968  28.9239921
  16.5195655  28.9236421
  16.5194342  28.923292
  16.5193028  28.9229418
  16.5191715  28.9225915
  16.51904  28.922241
  16.5189086  28.9218905
  16.5187771  28.9215399
  16.5186455  28.9211891
  16.5185139  28.9208382
  16.5183823  28.9204873
  16.5182507  28.9201362
  16.5181189  28.919785
  16.5179872  28.9194338
  16.5178554  28.9190824
  16.5177236  28.9187309
  16.5175917  28.9183793
  16.5174598  28.9180276
  16.5173279  28.9176757
  16.5171959  28.9173238
  16.5170639  28.9169718
  16.5169318  28.9166196
  16.5167997  28.9162674
  16.5166676  28.9159151
  16.5165354  28.9155626
  16.5164031  28.91521
  16.5162709  28.9148573
  16.5161386  28.9145046
  16.5160062  28.9141517
  16.5158738  28.9137987
  16.5157414  28.9134456
  16.5156089  28.9130924
  16.5154764  28.912739
  16.5153439  28.9123856
  16.5152113  28.9120321
  16.5150787  28.9116784
  16.514946  28.9113247
  16.5148133  28.9109708
  16.5146805  28.9106169
  16.5145478  28.9102628
  16.5144149  28.9099086
  16.514282  28.9095543
  16.5141491  28.9091999
  16.5140162  28.9088454
  16.5138832  28.9084908
  16.5137502  28.908136
  16.5136171  28.9077812
  16.513484  28.9074262
  16.5133508  28.9070712
  16.5132176  28.906716
  16.5130844  28.9063608
  16.5129511  28.9060054
  16.5128178  28.9056499
  16.5126844  28.9052943
  16.512551  28.9049386
  16.5124175  28.9045827
  16.5122841  28.9042268
  16.5121505  28.9038708
  16.512017  28.9035146
  16.5118834  28.9031584
  16.5117497  28.902802
  16.511616  28.9024455
  16.5114823  28.9020889
  16.5113485  28.9017322
  16.5112147  28.9013754
  16.5110808  28.9010185
  16.5109469  28.9006615
  16.510813  28.9003044
  16.510679  28.8999471
  16.510545  28.8995898
  16.5104109  28.8992323
  16.5102768  28.8988747
  16.5101427  28.898517
  16.5100085  28.8981592
  16.5098743  28.8978013
  16.50974  28.8974433
  16.5096057  28.8970851
  16.5094714  28.8967269
  16.509337  28.8963686
  16.5092025  28.8960101
  16.509068  28.8956515
  16.5089335  28.8952928
  16.508799  28.894934
  16.5086644  28.8945751
  16.5085297  28.8942161
  16.508395  28.893857
  16.5082603  28.8934977
  16.5081255  28.8931384
  16.5079907  28.8927789
  16.5078559  28.8924193
  16.507721  28.8920596
  16.507586  28.8916998
  16.5074511  28.8913399
  16.507316  28.8909799
  16.507181  28.8906197
  16.5070459  28.8902595
  16.5069107  28.8898991
  16.5067755  28.8895386
  16.5066403  28.8891781
  16.506505  28.8888174
  16.5063697  28.8884565
  16.5062344  28.8880956
  16.506099  28.8877346
  16.5059635  28.8873734
  16.505828  28.8870122
  16.5056925  28.8866508
  16.5055569  28.8862893
  16.5054213  28.8859277
  16.5052857  28.885566
  16.50515  28.8852042
  16.5050142  28.8848422
  16.5048785  28.8844802
  16.5047426  28.884118
  16.5046068  28.8837557
  16.5044709  28.8833933
  16.5043349  28.8830308
  16.5041989  28.8826682
  16.5040629  28.8823055
  16.5039268  28.8819426
  16.5037907  28.8815796
  16.5036545  28.8812166
  16.5035183  28.8808534
  16.5033821  28.8804901
  16.5032458  28.8801267
  16.5031094  28.8797631
  16.5029731  28.8793995
  16.5028366  28.8790357
  16.5027002  28.8786718
  16.5025637  28.8783078
  16.5024271  28.8779437
  16.5022905  28.8775795
  16.5021539  28.8772152
  16.5020172  28.8768507
  16.5018805  28.8764862
  16.5017437  28.8761215
  16.5016069  28.8757567
  16.5014701  28.8753918
  16.5013332  28.8750268
  16.5011962  28.8746616
  16.5010593  28.8742964
  16.5009222  28.873931
  16.5007852  28.8735655
  16.5006481  28.8731999
  16.5005109  28.8728342
  16.5003737  28.8724684
  16.5002365  28.8721024
  16.5000992  28.8717363
  16.4999619  28.8713702
  16.4998245  28.8710039
  16.4996871  28.8706375
  16.4995496  28.8702709
  16.4994121  28.8699043
  16.4992746  28.8695375
  16.499137  28.8691707
  16.4989994  28.8688037
  16.4988617  28.8684366
  16.498724  28.8680693
  16.4985862  28.867702
  16.4984484  28.8673345
  16.4983106  28.866967
  16.4981727  28.8665993
  16.4980347  28.8662315
  16.4978967  28.8658635
  16.4977587  28.8654955
  16.4976206  28.8651273
  16.4974825  28.864759
  16.4973444  28.8643906
  16.4972062  28.8640221
  16.4970679  28.8636535
  16.4969296  28.8632848
  16.4967913  28.8629159
  16.4966529  28.8625469
  16.4965145  28.8621778
  16.4963761  28.8618086
  16.4962375  28.8614393
  16.496099  28.8610698
  16.4959604  28.8607002
  16.4958218  28.8603305
  16.4956831  28.8599607
  16.4955443  28.8595908
  16.4954056  28.8592208
  16.4952667  28.8588506
  16.4951279  28.8584803
  16.494989  28.8581099
  16.49485  28.8577394
  16.494711  28.8573688
  16.494572  28.856998
  16.4944329  28.8566271
  16.4942938  28.8562561
  16.4941546  28.855885
  16.4940154  28.8555138
  16.4938761  28.8551425
  16.4937368  28.854771
  16.4935974  28.8543994
  16.4934581  28.8540277
  16.4933186  28.8536559
  16.4931791  28.8532839
  16.4930396  28.8529118
  16.4929  28.8525397
  16.4927604  28.8521674
  16.4926207  28.8517949
  16.492481  28.8514224
  16.4923413  28.8510497
  16.4922015  28.8506769
  16.4920616  28.850304
  16.4919217  28.849931
  16.4917818  28.8495578
  16.4916418  28.8491846
  16.4915018  28.8488112
  16.4913617  28.8484377
  16.4912216  28.8480641
  16.4910814  28.8476903
  16.4909412  28.8473164
  16.490801  28.8469424
  16.4906607  28.8465683
  16.4905203  28.8461941
  16.4903799  28.8458197
  16.4902395  28.8454453
  16.490099  28.8450707
  16.4899585  28.844696
  16.4898179  28.8443211
  16.4896773  28.8439462
  16.4895366  28.8435711
  16.4893959  28.8431959
  16.4892552  28.8428205
  16.4891144  28.8424451
  16.4889735  28.8420695
  16.4888326  28.8416938
  16.4886917  28.841318
  16.4885507  28.8409421
  16.4884097  28.840566
  16.4882686  28.8401898
  16.4881275  28.8398135
  16.4879863  28.8394371
  16.4878451  28.8390606
  16.4877039  28.8386839
  16.4875626  28.8383071
  16.4874212  28.8379302
  16.4872798  28.8375532
  16.4871384  28.837176
  16.4869969  28.8367987
  16.4868554  28.8364213
  16.4867138  28.8360438
  16.4865722  28.8356661
  16.4864305  28.8352884
  16.4862888  28.8349105
  16.486147  28.8345324
  16.4860052  28.8341543
  16.4858633  28.833776
  16.4857214  28.8333976
  16.4855795  28.8330191
  16.4854375  28.8326405
  16.4852954  28.8322617
  16.4851533  28.8318828
  16.4850112  28.8315038
  16.484869  28.8311246
  16.4847268  28.8307454
  16.4845845  28.830366
  16.4844422  28.8299865
  16.4842998  28.8296069
  16.4841574  28.8292271
  16.484015  28.8288472
  16.4838725  28.8284672
  16.4837299  28.8280871
  16.4835873  28.8277068
  16.4834446  28.8273264
  16.483302  28.8269459
  16.4831592  28.8265653
  16.4830164  28.8261845
  16.4828736  28.8258036
  16.4827307  28.8254226
  16.4825878  28.8250415
  16.4824448  28.8246602
  16.4823018  28.8242788
  16.4821587  28.8238973
  16.4820156  28.8235157
  16.4818724  28.8231339
  16.4817292  28.822752
  16.4815859  28.82237
  16.4814426  28.8219879
  16.4812993  28.8216056
  16.4811559  28.8212232
  16.4810124  28.8208407
  16.4808689  28.820458
  16.4807254  28.8200753
  16.4805818  28.8196923
  16.4804381  28.8193093
  16.4802945  28.8189262
  16.4801507  28.8185429
  16.4800069  28.8181595
  16.4798631  28.8177759
  16.4797192  28.8173923
  16.4795753  28.8170085
  16.4794313  28.8166246
  16.4792873  28.8162405
  16.4791432  28.8158563
  16.4789991  28.815472
  16.478855  28.8150876
  16.4787108  28.8147031
  16.4785665  28.8143184
  16.4784222  28.8139336
  16.4782778  28.8135486
  16.4781334  28.8131636
  16.477989  28.8127784
  16.4778445  28.812393
  16.4776999  28.8120076
  16.4775553  28.811622
  16.4774107  28.8112363
  16.477266  28.8108504
  16.4771213  28.8104645
  16.4769765  28.8100784
  16.4768316  28.8096922
  16.4766867  28.8093058
  16.4765418  28.8089193
  16.4763968  28.8085327
  16.4762518  28.808146
  16.4761067  28.8077591
  16.4759616  28.8073721
  16.4758164  28.806985
  16.4756712  28.8065977
  16.4755259  28.8062103
  16.4753806  28.8058228
  16.4752352  28.8054352
  16.4750898  28.8050474
  16.4749443  28.8046595
  16.4747988  28.8042714
  16.4746533  28.8038833
  16.4745076  28.803495
  16.474362  28.8031065
  16.4742163  28.802718
  16.4740705  28.8023293
  16.4739247  28.8019405
  16.4737788  28.8015515
  16.4736329  28.8011624
  16.473487  28.8007732
  16.473341  28.8003839
  16.4731949  28.7999944
  16.4730488  28.7996048
  16.4729027  28.799215
  16.4727564  28.7988252
  16.4726102  28.7984352
  16.4724639  28.798045
  16.4723175  28.7976548
  16.4721711  28.7972644
  16.4720247  28.7968739
  16.4718782  28.7964832
  16.4717317  28.7960924
  16.4715851  28.7957015
  16.4714384  28.7953104
  16.4712917  28.7949192
  16.471145  28.7945279
  16.4709982  28.7941365
  16.4708513  28.7937449
  16.4707044  28.7933532
  16.4705575  28.7929613
  16.4704105  28.7925693
  16.4702634  28.7921772
  16.4701164  28.791785
  16.4699692  28.7913926
  16.469822  28.7910001
  16.4696748  28.7906074
  16.4695275  28.7902147
  16.4693801  28.7898217
  16.4692327  28.7894287
  16.4690853  28.7890355
  16.4689378  28.7886422
  16.4687903  28.7882488
  16.4686427  28.7878552
  16.468495  28.7874615
  16.4683473  28.7870676
  16.4681996  28.7866736
  16.4680518  28.7862795
  16.4679039  28.7858852
  16.4677561  28.7854909
  16.4676081  28.7850963
  16.4674601  28.7847017
  16.4673121  28.7843069
  16.467164  28.783912
  16.4670158  28.7835169
  16.4668676  28.7831217
  16.4667194  28.7827264
  16.4665711  28.7823309
  16.4664227  28.7819353
  16.4662743  28.7815396
  16.4661259  28.7811437
  16.4659774  28.7807477
  16.4658288  28.7803516
  16.4656802  28.7799553
  16.4655316  28.7795589
  16.4653829  28.7791623
  16.4652341  28.7787656
  16.4650853  28.7783688
  16.4649364  28.7779718
  16.4647875  28.7775748
  16.4646386  28.7771775
  16.4644895  28.7767802
  16.4643405  28.7763827
  16.4641914  28.775985
  16.4640422  28.7755872
  16.463893  28.7751893
  16.4637437  28.7747913
  16.4635944  28.7743931
  16.463445  28.7739948
  16.4632956  28.7735963
  16.4631461  28.7731977
  16.4629966  28.772799
  16.462847  28.7724001
  16.4626974  28.7720011
  16.4625477  28.7716019
  16.462398  28.7712026
  16.4622482  28.7708032
  16.4620984  28.7704037
  16.4619485  28.770004
  16.4617986  28.7696041
  16.4616486  28.7692041
  16.4614985  28.768804
  16.4613484  28.7684038
  16.4611983  28.7680034
  16.4610481  28.7676029
  16.4608978  28.7672022
  16.4607475  28.7668014
  16.4605972  28.7664004
  16.4604468  28.7659993
  16.4602963  28.7655981
  16.4601458  28.7651968
  16.4599953  28.7647953
  16.4598446  28.7643936
  16.459694  28.7639918
  16.4595433  28.7635899
  16.4593925  28.7631878
  16.4592417  28.7627856
  16.4590908  28.7623833
  16.4589399  28.7619808
  16.4587889  28.7615782
  16.4586378  28.7611754
  16.4584868  28.7607725
  16.4583356  28.7603695
  16.4581844  28.7599663
  16.4580332  28.759563
  16.4578819  28.7591595
  16.4577305  28.7587559
  16.4575791  28.7583522
  16.4574277  28.7579483
  16.4572762  28.7575443
  16.4571246  28.7571401
  16.456973  28.7567358
  16.4568213  28.7563313
  16.4566696  28.7559267
  16.4565179  28.755522
  16.456366  28.7551171
  16.4562142  28.7547121
  16.4560622  28.754307
  16.4559102  28.7539017
  16.4557582  28.7534962
  16.4556061  28.7530906
  16.455454  28.7526849
  16.4553018  28.752279
  16.4551495  28.751873
  16.4549972  28.7514669
  16.4548449  28.7510606
  16.4546924  28.7506541
  16.45454  28.7502475
  16.4543875  28.7498408
  16.4542349  28.749434
  16.4540823  28.7490269
  16.4539296  28.7486198
  16.4537769  28.7482125
  16.4536241  28.7478051
  16.4534712  28.7473975
  16.4533183  28.7469897
  16.4531654  28.7465819
  16.4530124  28.7461738
  16.4528593  28.7457657
  16.4527062  28.7453574
  16.4525531  28.7449489
  16.4523998  28.7445403
  16.4522466  28.7441316
  16.4520932  28.7437227
  16.4519399  28.7433137
  16.4517864  28.7429045
  16.4516329  28.7424952
  16.4514794  28.7420858
  16.4513258  28.7416761
  16.4511722  28.7412664
  16.4510185  28.7408565
  16.4508647  28.7404465
  16.4507109  28.7400363
  16.450557  28.7396259
  16.4504031  28.7392155
  16.4502491  28.7388048
  16.4500951  28.7383941
  16.449941  28.7379832
  16.4497868  28.7375721
  16.4496327  28.7371609
  16.4494784  28.7367495
  16.4493241  28.736338
  16.4491697  28.7359264
  16.4490153  28.7355146
  16.4488608  28.7351027
  16.4487063  28.7346906
  16.4485517  28.7342784
  16.4483971  28.733866
  16.4482424  28.7334535
  16.4480877  28.7330408
  16.4479329  28.732628
  16.447778  28.732215
  16.4476231  28.7318019
  16.4474681  28.7313886
  16.4473131  28.7309752
  16.447158  28.7305616
  16.4470029  28.7301479
  16.4468477  28.7297341
  16.4466925  28.7293201
  16.4465372  28.7289059
  16.4463818  28.7284916
  16.4462264  28.7280772
  16.4460709  28.7276626
  16.4459154  28.7272479
  16.4457598  28.726833
  16.4456042  28.7264179
  16.4454485  28.7260027
  16.4452928  28.7255874
  16.445137  28.7251719
  16.4449811  28.7247563
  16.4448252  28.7243405
  16.4446692  28.7239245
  16.4445132  28.7235085
  16.4443571  28.7230922
  16.444201  28.7226758
  16.4440448  28.7222593
  16.4438885  28.7218426
  16.4437322  28.7214258
  16.4435759  28.7210088
  16.4434195  28.7205917
  16.443263  28.7201744
  16.4431065  28.7197569
  16.4429499  28.7193394
  16.4427932  28.7189216
  16.4426365  28.7185037
  16.4424798  28.7180857
  16.442323  28.7176675
  16.4421661  28.7172491
  16.4420092  28.7168307
  16.4418522  28.716412
  16.4416951  28.7159932
  16.441538  28.7155743
  16.4413809  28.7151552
  16.4412237  28.7147359
  16.4410664  28.7143165
  16.4409091  28.713897
  16.4407517  28.7134772
  16.4405943  28.7130574
  16.4404368  28.7126374
  16.4402792  28.7122172
  16.4401216  28.7117969
  16.4399639  28.7113764
  16.4398062  28.7109558
  16.4396484  28.710535
  16.4394906  28.7101141
  16.4393327  28.709693
  16.4391747  28.7092718
  16.4390167  28.7088504
  16.4388587  28.7084288
  16.4387005  28.7080071
  16.4385423  28.7075853
  16.4383841  28.7071633
  16.4382258  28.7067411
  16.4380675  28.7063188
  16.437909  28.7058964
  16.4377506  28.7054737
  16.437592  28.705051
  16.4374334  28.704628
  16.4372748  28.7042049
  16.4371161  28.7037817
  16.4369573  28.7033583
  16.4367985  28.7029348
  16.4366396  28.7025111
  16.4364807  28.7020872
  16.4363217  28.7016632
  16.4361626  28.701239
  16.4360035  28.7008147
  16.4358444  28.7003902
  16.4356851  28.6999656
  16.4355259  28.6995408
  16.4353665  28.6991158
  16.4352071  28.6986907
  16.4350476  28.6982655
  16.4348881  28.69784
  16.4347285  28.6974145
  16.4345689  28.6969887
  16.4344092  28.6965629
  16.4342495  28.6961368
  16.4340896  28.6957106
  16.4339298  28.6952842
  16.4337698  28.6948577
  16.4336098  28.6944311
  16.4334498  28.6940042
  16.4332897  28.6935772
  16.4331295  28.6931501
  16.4329693  28.6927228
  16.432809  28.6922953
  16.4326487  28.6918677
  16.4324883  28.6914399
  16.4323278  28.691012
  16.4321673  28.6905839
  16.4320067  28.6901557
  16.431846  28.6897272
  16.4316853  28.6892987
  16.4315246  28.68887
  16.4313638  28.6884411
  16.4312029  28.688012
  16.4310419  28.6875828
  16.4308809  28.6871535
  16.4307199  28.6867239
  16.4305588  28.6862942
  16.4303976  28.6858644
  16.4302364  28.6854344
  16.4300751  28.6850042
  16.4299137  28.6845739
  16.4297523  28.6841434
  16.4295908  28.6837128
  16.4294293  28.683282
  16.4292677  28.682851
  16.429106  28.6824199
  16.4289443  28.6819886
  16.4287825  28.6815572
  16.4286207  28.6811256
  16.4284588  28.6806938
  16.4282968  28.6802619
  16.4281348  28.6798298
  16.4279727  28.6793975
  16.4278106  28.6789651
  16.4276484  28.6785325
  16.4274861  28.6780998
  16.4273238  28.6776669
  16.4271614  28.6772338
  16.426999  28.6768006
  16.4268365  28.6763672
  16.4266739  28.6759337
  16.4265113  28.6755
  16.4263486  28.6750661
  16.4261858  28.6746321
  16.426023  28.6741979
  16.4258601  28.6737635
  16.4256972  28.673329
  16.4255342  28.6728943
  16.4253712  28.6724595
  16.4252081  28.6720244
  16.4250449  28.6715893
  16.4248816  28.6711539
  16.4247183  28.6707184
  16.424555  28.6702828
  16.4243916  28.6698469
  16.4242281  28.6694109
  16.4240645  28.6689748
  16.4239009  28.6685384
  16.4237372  28.6681019
  16.4235735  28.6676653
  16.4234097  28.6672285
  16.4232459  28.6667915
  16.423082  28.6663543
  16.422918  28.665917
  16.4227539  28.6654795
  16.4225898  28.6650419
  16.4224257  28.6646041
  16.4222615  28.6641661
  16.4220972  28.663728
  16.4219328  28.6632896
  16.4217684  28.6628512
  16.4216039  28.6624125
  16.4214394  28.6619737
  16.4212748  28.6615347
  16.4211101  28.6610956
  16.4209454  28.6606563
  16.4207806  28.6602168
  16.4206158  28.6597772
  16.4204509  28.6593374
  16.4202859  28.6588974
  16.4201208  28.6584573
  16.4199557  28.6580169
  16.4197906  28.6575765
  16.4196254  28.6571358
  16.4194601  28.656695
  16.4192947  28.656254
  16.4191293  28.6558129
  16.4189638  28.6553716
  16.4187983  28.6549301
  16.4186327  28.6544884
  16.418467  28.6540466
  16.4183013  28.6536046
  16.4181355  28.6531624
  16.4179696  28.6527201
  16.4178037  28.6522776
  16.4176377  28.6518349
  16.4174717  28.6513921
  16.4173056  28.6509491
  16.4171394  28.6505059
  16.4169732  28.6500626
  16.4168069  28.649619
  16.4166405  28.6491754
  16.4164741  28.6487315
  16.4163076  28.6482875
  16.416141  28.6478433
  16.4159744  28.6473989
  16.4158077  28.6469544
  16.415641  28.6465096
  16.4154742  28.6460648
  16.4153073  28.6456197
  16.4151404  28.6451745
  16.4149733  28.6447291
  16.4148063  28.6442835
  16.4146391  28.6438378
  16.4144719  28.6433919
  16.4143047  28.6429458
  16.4141374  28.6424995
  16.41397  28.6420531
  16.4138025  28.6416065
  16.413635  28.6411597
  16.4134674  28.6407128
  16.4132998  28.6402657
  16.4131321  28.6398184
  16.4129643  28.6393709
  16.4127964  28.6389233
  16.4126285  28.6384755
  16.4124605  28.6380275
  16.4122925  28.6375793
  16.4121244  28.637131
  16.4119562  28.6366825
  16.411788  28.6362338
  16.4116197  28.635785
  16.4114513  28.635336
  16.4112829  28.6348868
  16.4111144  28.6344374
  16.4109459  28.6339878
  16.4107772  28.6335381
  16.4106085  28.6330882
  16.4104398  28.6326381
  16.410271  28.6321879
  16.4101021  28.6317375
  16.4099331  28.6312869
  16.4097641  28.6308361
  16.409595  28.6303851
  16.4094259  28.629934
  16.4092567  28.6294827
  16.4090874  28.6290312
  16.408918  28.6285796
  16.4087486  28.6281278
  16.4085791  28.6276758
  16.4084096  28.6272236
  16.40824  28.6267712
  16.4080703  28.6263187
  16.4079005  28.625866
  16.4077307  28.6254131
  16.4075608  28.62496
  16.4073909  28.6245067
  16.4072209  28.6240533
  16.4070508  28.6235997
  16.4068807  28.6231459
  16.4067105  28.622692
  16.4065402  28.6222378
  16.4063698  28.6217835
  16.4061994  28.621329
  16.4060289  28.6208744
  16.4058584  28.6204195
  16.4056878  28.6199645
  16.4055171  28.6195093
  16.4053464  28.6190539
  16.4051755  28.6185983
  16.4050047  28.6181426
  16.4048337  28.6176867
  16.4046627  28.6172306
  16.4044916  28.6167743
  16.4043205  28.6163178
  16.4041492  28.6158612
  16.403978  28.6154043
  16.4038066  28.6149473
  16.4036352  28.6144901
  16.4034637  28.6140328
  16.4032921  28.6135752
  16.4031205  28.6131175
  16.4029488  28.6126596
  16.4027771  28.6122015
  16.4026052  28.6117432
  16.4024333  28.6112848
  16.4022614  28.6108261
  16.4020894  28.6103673
  16.4019173  28.6099083
  16.4017451  28.6094491
  16.4015728  28.6089898
  16.4014005  28.6085302
  16.4012282  28.6080705
  16.4010557  28.6076106
  16.4008832  28.6071505
  16.4007106  28.6066902
  16.400538  28.6062297
  16.4003653  28.6057691
  16.4001925  28.6053083
  16.4000196  28.6048473
  16.3998467  28.6043861
  16.3996737  28.6039247
  16.3995007  28.6034631
  16.3993275  28.6030014
  16.3991543  28.6025394
  16.3989811  28.6020773
  16.3988077  28.601615
  16.3986343  28.6011525
  16.3984608  28.6006899
  16.3982873  28.600227
  16.3981137  28.599764
  16.39794  28.5993007
  16.3977663  28.5988373
  16.3975924  28.5983737
  16.3974185  28.59791
  16.3972446  28.597446
  16.3970705  28.5969818
  16.3968964  28.5965175
  16.3967223  28.596053
  16.396548  28.5955882
  16.3963737  28.5951233
  16.3961993  28.5946583
  16.3960249  28.594193
  16.3958504  28.5937275
  16.3956758  28.5932619
  16.3955011  28.592796
  16.3953264  28.59233
  16.3951516  28.5918638
  16.3949767  28.5913974
  16.3948018  28.5909308
  16.3946268  28.590464
  16.3944517  28.5899971
  16.3942765  28.5895299
  16.3941013  28.5890626
  16.393926  28.588595
  16.3937506  28.5881273
  16.3935752  28.5876594
  16.3933997  28.5871913
  16.3932241  28.586723
  16.3930485  28.5862545
  16.3928727  28.5857859
  16.392697  28.585317
  16.3925211  28.584848
  16.3923452  28.5843787
  16.3921691  28.5839093
  16.3919931  28.5834397
  16.3918169  28.5829699
  16.3916407  28.5824999
  16.3914644  28.5820297
  16.391288  28.5815593
  16.3911116  28.5810887
  16.3909351  28.580618
  16.3907585  28.580147
  16.3905819  28.5796759
  16.3904052  28.5792045
  16.3902284  28.578733
  16.3900515  28.5782613
  16.3898746  28.5777894
  16.3896975  28.5773172
  16.3895205  28.5768449
  16.3893433  28.5763724
  16.3891661  28.5758998
  16.3889888  28.5754269
  16.3888114  28.5749538
  16.388634  28.5744805
  16.3884565  28.5740071
  16.3882789  28.5735334
  16.3881012  28.5730596
  16.3879235  28.5725855
  16.3877457  28.5721113
  16.3875678  28.5716369
  16.3873898  28.5711622
  16.3872118  28.5706874
  16.3870337  28.5702124
  16.3868555  28.5697372
  16.3866773  28.5692618
  16.386499  28.5687862
  16.3863206  28.5683104
  16.3861421  28.5678344
  16.3859636  28.5673582
  16.385785  28.5668818
  16.3856063  28.5664052
  16.3854275  28.5659284
  16.3852487  28.5654515
  16.3850698  28.5649743
  16.3848908  28.5644969
  16.3847117  28.5640194
  16.3845326  28.5635416
  16.3843534  28.5630636
  16.3841741  28.5625855
  16.3839948  28.5621071
  16.3838154  28.5616286
  16.3836359  28.5611498
  16.3834563  28.5606709
  16.3832767  28.5601917
  16.3830969  28.5597124
  16.3829171  28.5592328
  16.3827373  28.5587531
  16.3825573  28.5582732
  16.3823773  28.557793
  16.3821972  28.5573127
  16.382017  28.5568321
  16.3818368  28.5563514
  16.3816565  28.5558705
  16.3814761  28.5553893
  16.3812956  28.554908
  16.3811151  28.5544264
  16.3809345  28.5539447
  16.3807538  28.5534628
  16.380573  28.5529806
  16.3803922  28.5524983
  16.3802112  28.5520157
  16.3800302  28.551533
  16.3798492  28.55105
  16.379668  28.5505669
  16.3794868  28.5500835
  16.3793055  28.5496
  16.3791241  28.5491162
  16.3789427  28.5486323
  16.3787612  28.5481481
  16.3785796  28.5476638
  16.3783979  28.5471792
  16.3782161  28.5466944
  16.3780343  28.5462094
  16.3778524  28.5457243
  16.3776704  28.5452389
  16.3774884  28.5447533
  16.3773063  28.5442675
  16.377124  28.5437815
  16.3769418  28.5432953
  16.3767594  28.5428089
  16.376577  28.5423223
  16.3763944  28.5418355
  16.3762119  28.5413485
  16.3760292  28.5408613
  16.3758464  28.5403739
  16.3756636  28.5398863
  16.3754807  28.5393984
  16.3752977  28.5389104
  16.3751147  28.5384221
  16.3749316  28.5379337
  16.3747483  28.537445
  16.3745651  28.5369562
  16.3743817  28.5364671
  16.3741983  28.5359778
  16.3740147  28.5354883
  16.3738311  28.5349986
  16.3736475  28.5345087
  16.3734637  28.5340186
  16.3732799  28.5335283
  16.373096  28.5330378
  16.372912  28.5325471
  16.3727279  28.5320561
  16.3725438  28.531565
  16.3723596  28.5310736
  16.3721753  28.5305821
  16.3719909  28.5300903
  16.3718065  28.5295983
  16.3716219  28.5291061
  16.3714373  28.5286137
  16.3712526  28.5281211
  16.3710679  28.5276283
  16.370883  28.5271353
  16.3706981  28.526642
  16.3705131  28.5261486
  16.370328  28.5256549
  16.3701428  28.525161
  16.3699576  28.524667
  16.3697723  28.5241727
  16.3695869  28.5236782
  16.3694014  28.5231834
  16.3692159  28.5226885
  16.3690302  28.5221934
  16.3688445  28.521698
  16.3686587  28.5212025
  16.3684728  28.5207067
  16.3682869  28.5202107
  16.3681009  28.5197145
  16.3679147  28.5192181
  16.3677285  28.5187215
  16.3675423  28.5182246
  16.3673559  28.5177276
  16.3671695  28.5172303
  16.366983  28.5167328
  16.3667964  28.5162351
  16.3666097  28.5157372
  16.366423  28.5152391
  16.3662361  28.5147407
  16.3660492  28.5142422
  16.3658622  28.5137434
  16.3656751  28.5132444
  16.365488  28.5127452
  16.3653007  28.5122458
  16.3651134  28.5117462
  16.364926  28.5112464
  16.3647386  28.5107463
  16.364551  28.510246
  16.3643634  28.5097455
  16.3641756  28.5092448
  16.3639878  28.5087439
  16.3637999  28.5082427
  16.363612  28.5077414
  16.3634239  28.5072398
  16.3632358  28.506738
  16.3630476  28.506236
  16.3628593  28.5057338
  16.3626709  28.5052313
  16.3624825  28.5047286
  16.3622939  28.5042258
  16.3621053  28.5037227
  16.3619166  28.5032193
  16.3617278  28.5027158
  16.361539  28.502212
  16.36135  28.501708
  16.361161  28.5012038
  16.3609719  28.5006994
  16.3607827  28.5001948
  16.3605934  28.4996899
  16.3604041  28.4991848
  16.3602146  28.4986795
  16.3600251  28.498174
  16.3598355  28.4976683
  16.3596458  28.4971623
  16.359456  28.4966561
  16.3592662  28.4961497
  16.3590762  28.4956431
  16.3588862  28.4951362
  16.3586961  28.4946292
  16.3585059  28.4941219
  16.3583156  28.4936143
  16.3581253  28.4931066
  16.3579348  28.4925986
  16.3577443  28.4920904
  16.3575537  28.491582
  16.357363  28.4910734
  16.3571723  28.4905645
  16.3569814  28.4900555
  16.3567905  28.4895462
  16.3565994  28.4890366
  16.3564083  28.4885269
  16.3562171  28.4880169
  16.3560259  28.4875067
  16.3558345  28.4869963
  16.3556431  28.4864856
  16.3554515  28.4859747
  16.3552599  28.4854636
  16.3550682  28.4849523
  16.3548764  28.4844407
  16.3546846  28.483929
  16.3544926  28.4834169
  16.3543006  28.4829047
  16.3541084  28.4823922
  16.3539162  28.4818796
  16.3537239  28.4813666
  16.3535316  28.4808535
  16.3533391  28.4803401
  16.3531465  28.4798265
  16.3529539  28.4793127
  16.3527612  28.4787986
  16.3525684  28.4782843
  16.3523755  28.4777698
  16.3521825  28.4772551
  16.3519895  28.4767401
  16.3517963  28.4762249
  16.3516031  28.4757095
  16.3514098  28.4751938
  16.3512163  28.4746779
  16.3510229  28.4741618
  16.3508293  28.4736455
  16.3506356  28.4731289
  16.3504419  28.4726121
  16.350248  28.472095
  16.3500541  28.4715778
  16.3498601  28.4710602
  16.349666  28.4705425
  16.3494718  28.4700245
  16.3492775  28.4695063
  16.3490832  28.4689879
  16.3488887  28.4684692
  16.3486942  28.4679503
  16.3484996  28.4674312
  16.3483049  28.4669119
  16.3481101  28.4663923
  16.3479152  28.4658724
  16.3477202  28.4653524
  16.3475252  28.4648321
  16.34733  28.4643115
  16.3471348  28.4637908
  16.3469395  28.4632698
  16.3467441  28.4627485
  16.3465486  28.4622271
  16.346353  28.4617054
  16.3461573  28.4611834
  16.3459615  28.4606612
  16.3457657  28.4601388
  16.3455698  28.4596162
  16.3453737  28.4590933
  16.3451776  28.4585702
  16.3449814  28.4580468
  16.3447851  28.4575232
  16.3445887  28.4569994
  16.3443923  28.4564753
  16.3441957  28.455951
  16.3439991  28.4554265
  16.3438023  28.4549017
  16.3436055  28.4543767
  16.3434086  28.4538514
  16.3432116  28.4533259
  16.3430145  28.4528002
  16.3428173  28.4522742
  16.34262  28.451748
  16.3424227  28.4512215
  16.3422252  28.4506949
  16.3420277  28.4501679
  16.3418301  28.4496407
  16.3416323  28.4491133
  16.3414345  28.4485857
  16.3412366  28.4480578
  16.3410386  28.4475297
  16.3408405  28.4470013
  16.3406424  28.4464727
  16.3404441  28.4459438
  16.3402458  28.4454147
  16.3400473  28.4448854
  16.3398488  28.4443558
  16.3396502  28.4438259
  16.3394514  28.4432959
  16.3392526  28.4427656
  16.3390537  28.442235
  16.3388547  28.4417042
  16.3386557  28.4411732
  16.3384565  28.4406419
  16.3382572  28.4401103
  16.3380579  28.4395786
  16.3378584  28.4390466
  16.3376589  28.4385143
  16.3374593  28.4379818
  16.3372595  28.437449
  16.3370597  28.436916
  16.3368598  28.4363828
  16.3366598  28.4358493
  16.3364597  28.4353156
  16.3362596  28.4347816
  16.3360593  28.4342473
  16.3358589  28.4337129
  16.3356585  28.4331781
  16.3354579  28.4326432
  16.3352573  28.4321079
  16.3350565  28.4315725
  16.3348557  28.4310368
  16.3346548  28.4305008
  16.3344538  28.4299646
  16.3342526  28.4294281
  16.3340514  28.4288914
  16.3338501  28.4283545
  16.3336488  28.4278173
  16.3334473  28.4272798
  16.3332457  28.4267421
  16.333044  28.4262041
  16.3328423  28.4256659
  16.3326404  28.4251275
  16.3324385  28.4245888
  16.3322364  28.4240498
  16.3320343  28.4235106
  16.331832  28.4229711
  16.3316297  28.4224314
  16.3314273  28.4218915
  16.3312248  28.4213513
  16.3310222  28.4208108
  16.3308195  28.4202701
  16.3306167  28.4197291
  16.3304138  28.4191879
  16.3302108  28.4186464
  16.3300077  28.4181046
  16.3298045  28.4175627
  16.3296012  28.4170204
  16.3293979  28.4164779
  16.3291944  28.4159352
  16.3289909  28.4153922
  16.3287872  28.4148489
  16.3285834  28.4143054
  16.3283796  28.4137616
  16.3281757  28.4132176
  16.3279716  28.4126733
  16.3277675  28.4121288
  16.3275633  28.411584
  16.3273589  28.4110389
  16.3271545  28.4104936
  16.32695  28.4099481
  16.3267454  28.4094022
  16.3265407  28.4088562
  16.3263359  28.4083098
  16.326131  28.4077632
  16.325926  28.4072164
  16.3257209  28.4066693
  16.3255157  28.4061219
  16.3253104  28.4055743
  16.325105  28.4050264
  16.3248995  28.4044782
  16.3246939  28.4039298
  16.3244882  28.4033811
  16.3242825  28.4028322
  16.3240766  28.402283
  16.3238706  28.4017336
  16.3236645  28.4011839
  16.3234584  28.4006339
  16.3232521  28.4000837
  16.3230457  28.3995332
  16.3228393  28.3989824
  16.3226327  28.3984314
  16.3224261  28.3978801
  16.3222193  28.3973285
  16.3220124  28.3967767
  16.3218055  28.3962247
  16.3215984  28.3956723
  16.3213913  28.3951197
  16.321184  28.3945669
  16.3209767  28.3940137
  16.3207692  28.3934603
  16.3205617  28.3929067
  16.320354  28.3923528
  16.3201463  28.3917986
  16.3199384  28.3912441
  16.3197305  28.3906894
  16.3195224  28.3901344
  16.3193143  28.3895792
  16.3191061  28.3890237
  16.3188977  28.3884679
  16.3186893  28.3879118
  16.3184807  28.3873555
  16.3182721  28.3867989
  16.3180633  28.3862421
  16.3178545  28.3856849
  16.3176455  28.3851275
  16.3174365  28.3845699
  16.3172273  28.384012
  16.3170181  28.3834538
  16.3168088  28.3828953
  16.3165993  28.3823366
  16.3163898  28.3817776
  16.3161801  28.3812183
  16.3159703  28.3806587
  16.3157605  28.3800989
  16.3155505  28.3795388
  16.3153405  28.3789785
  16.3151303  28.3784178
  16.3149201  28.3778569
  16.3147097  28.3772958
  16.3144992  28.3767343
  16.3142887  28.3761726
  16.314078  28.3756106
  16.3138672  28.3750483
  16.3136563  28.3744858
  16.3134454  28.373923
  16.3132343  28.3733599
  16.3130231  28.3727965
  16.3128118  28.3722329
  16.3126004  28.371669
  16.3123889  28.3711048
  16.3121774  28.3705403
  16.3119657  28.3699756
  16.3117539  28.3694106
  16.311542  28.3688453
  16.31133  28.3682797
  16.3111178  28.3677139
  16.3109056  28.3671478
  16.3106933  28.3665814
  16.3104809  28.3660147
  16.3102684  28.3654478
  16.3100557  28.3648805
  16.309843  28.364313
  16.3096302  28.3637452
  16.3094172  28.3631772
  16.3092042  28.3626088
  16.308991  28.3620402
  16.3087778  28.3614713
  16.3085644  28.3609021
  16.3083509  28.3603327
  16.3081374  28.3597629
  16.3079237  28.3591929
  16.3077099  28.3586226
  16.307496  28.358052
  16.307282  28.3574812
  16.307068  28.35691
  16.3068537  28.3563386
  16.3066394  28.3557669
  16.306425  28.3551949
  16.3062105  28.3546226
  16.3059959  28.35405
  16.3057812  28.3534772
  16.3055663  28.3529041
  16.3053514  28.3523307
  16.3051363  28.351757
  16.3049212  28.351183
  16.3047059  28.3506087
  16.3044905  28.3500342
  16.3042751  28.3494593
  16.3040595  28.3488842
  16.3038438  28.3483088
  16.303628  28.3477331
  16.3034121  28.3471571
  16.3031961  28.3465809
  16.3029799  28.3460043
  16.3027637  28.3454275
  16.3025474  28.3448503
  16.3023309  28.3442729
  16.3021144  28.3436952
  16.3018977  28.3431172
  16.3016809  28.3425389
  16.3014641  28.3419604
  16.3012471  28.3413815
  16.30103  28.3408024
  16.3008128  28.3402229
  16.3005955  28.3396432
  16.3003781  28.3390632
  16.3001605  28.3384829
  16.2999429  28.3379023
  16.2997252  28.3373214
  16.2995073  28.3367402
  16.2992893  28.3361587
  16.2990713  28.3355769
  16.2988531  28.3349949
  16.2986348  28.3344125
  16.2984164  28.3338298
  16.2981979  28.3332469
  16.2979792  28.3326637
  16.2977605  28.3320801
  16.2975417  28.3314963
  16.2973227  28.3309122
  16.2971037  28.3303278
  16.2968845  28.3297431
  16.2966652  28.3291581
  16.2964458  28.3285727
  16.2962263  28.3279871
  16.2960067  28.3274013
  16.2957869  28.3268151
  16.2955671  28.3262286
  16.2953471  28.3256418
  16.2951271  28.3250547
  16.2949069  28.3244673
  16.2946866  28.3238796
  16.2944662  28.3232917
  16.2942457  28.3227034
  16.2940251  28.3221148
  16.2938044  28.3215259
  16.2935835  28.3209367
  16.2933626  28.3203473
  16.2931415  28.3197575
  16.2929203  28.3191674
  16.292699  28.318577
  16.2924776  28.3179864
  16.2922561  28.3173954
  16.2920344  28.3168041
  16.2918127  28.3162125
  16.2915908  28.3156206
  16.2913689  28.3150284
  16.2911468  28.3144359
  16.2909246  28.3138431
  16.2907022  28.31325
  16.2904798  28.3126566
  16.2902573  28.3120629
  16.2900346  28.3114689
  16.2898118  28.3108746
  16.289589  28.3102799
  16.289366  28.309685
  16.2891428  28.3090898
  16.2889196  28.3084942
  16.2886963  28.3078984
  16.2884728  28.3073022
  16.2882492  28.3067057
  16.2880255  28.306109
  16.2878017  28.3055119
  16.2875778  28.3049145
  16.2873538  28.3043168
  16.2871296  28.3037188
  16.2869054  28.3031205
  16.286681  28.3025219
  16.2864565  28.3019229
  16.2862319  28.3013237
  16.2860071  28.3007241
  16.2857823  28.3001242
  16.2855573  28.2995241
  16.2853322  28.2989236
  16.285107  28.2983228
  16.2848817  28.2977217
  16.2846563  28.2971202
  16.2844307  28.2965185
  16.2842051  28.2959164
  16.2839793  28.2953141
  16.2837534  28.2947114
  16.2835274  28.2941084
  16.2833012  28.2935051
  16.283075  28.2929015
  16.2828486  28.2922975
  16.2826221  28.2916933
  16.2823955  28.2910887
  16.2821688  28.2904838
  16.2819419  28.2898786
  16.281715  28.2892731
  16.2814879  28.2886673
  16.2812607  28.2880611
  16.2810334  28.2874547
  16.2808059  28.2868479
  16.2805784  28.2862408
  16.2803507  28.2856333
  16.2801229  28.2850256
  16.279895  28.2844175
  16.2796669  28.2838092
  16.2794388  28.2832005
  16.2792105  28.2825914
  16.2789821  28.2819821
  16.2787536  28.2813724
  16.278525  28.2807624
  16.2782962  28.2801521
  16.2780673  28.2795415
  16.2778383  28.2789305
  16.2776092  28.2783193
  16.27738  28.2777077
  16.2771506  28.2770957
  16.2769211  28.2764835
  16.2766915  28.2758709
  16.2764618  28.275258
  16.276232  28.2746448
  16.276002  28.2740313
  16.2757719  28.2734174
  16.2755417  28.2728032
  16.2753114  28.2721887
  16.2750809  28.2715738
  16.2748503  28.2709587
  16.2746196  28.2703432
  16.2743888  28.2697273
  16.2741578  28.2691112
  16.2739268  28.2684947
  16.2736956  28.2678779
  16.2734643  28.2672607
  16.2732328  28.2666433
  16.2730013  28.2660255
  16.2727696  28.2654073
  16.2725378  28.2647889
  16.2723058  28.2641701
  16.2720738  28.2635509
  16.2718416  28.2629315
  16.2716093  28.2623117
  16.2713769  28.2616916
  16.2711443  28.2610711
  16.2709116  28.2604503
  16.2706788  28.2598292
  16.2704459  28.2592078
  16.2702129  28.258586
  16.2699797  28.2579639
  16.2697464  28.2573414
  16.2695129  28.2567186
  16.2692794  28.2560955
  16.2690457  28.255472
  16.2688119  28.2548482
  16.268578  28.2542241
  16.2683439  28.2535996
  16.2681097  28.2529748
  16.2678754  28.2523497
  16.267641  28.2517242
  16.2674064  28.2510984
  16.2671717  28.2504722
  16.2669369  28.2498457
  16.266702  28.2492189
  16.2664669  28.2485917
  16.2662317  28.2479642
  16.2659964  28.2473363
  16.2657609  28.2467081
  16.2655253  28.2460796
  16.2652896  28.2454507
  16.2650538  28.2448215
  16.2648178  28.2441919
  16.2645817  28.243562
  16.2643455  28.2429317
  16.2641092  28.2423012
  16.2638727  28.2416702
  16.2636361  28.2410389
  16.2633993  28.2404073
  16.2631625  28.2397753
  16.2629255  28.239143
  16.2626883  28.2385103
  16.2624511  28.2378773
  16.2622137  28.237244
  16.2619762  28.2366103
  16.2617385  28.2359762
  16.2615008  28.2353418
  16.2612629  28.2347071
  16.2610248  28.234072
  16.2607867  28.2334365
  16.2605484  28.2328007
  16.2603099  28.2321646
  16.2600714  28.2315281
  16.2598327  28.2308913
  16.2595939  28.2302541
  16.2593549  28.2296165
  16.2591158  28.2289786
  16.2588766  28.2283404
  16.2586373  28.2277018
  16.2583978  28.2270628
  16.2581582  28.2264235
  16.2579185  28.2257839
  16.2576786  28.2251438
  16.2574386  28.2245035
  16.2571984  28.2238628
  16.2569582  28.2232217
  16.2567177  28.2225802
  16.2564772  28.2219385
  16.2562365  28.2212963
  16.2559957  28.2206538
  16.2557548  28.220011
  16.2555137  28.2193677
  16.2552725  28.2187242
  16.2550312  28.2180802
  16.2547897  28.2174359
  16.2545481  28.2167913
  16.2543063  28.2161463
  16.2540645  28.2155009
  16.2538224  28.2148552
  16.2535803  28.2142091
  16.253338  28.2135627
  16.2530956  28.2129158
  16.252853  28.2122687
  16.2526103  28.2116211
  16.2523675  28.2109732
  16.2521246  28.210325
  16.2518815  28.2096764
  16.2516382  28.2090274
  16.2513949  28.208378
  16.2511513  28.2077283
  16.2509077  28.2070782
  16.2506639  28.2064278
  16.25042  28.205777
  16.2501759  28.2051258
  16.2499318  28.2044742
  16.2496874  28.2038223
  16.249443  28.2031701
  16.2491984  28.2025174
  16.2489536  28.2018644
  16.2487087  28.201211
  16.2484637  28.2005573
  16.2482186  28.1999031
  16.2479733  28.1992486
  16.2477278  28.1985938
  16.2474823  28.1979385
  16.2472365  28.1972829
  16.2469907  28.196627
  16.2467447  28.1959706
  16.2464986  28.1953139
  16.2462523  28.1946568
  16.2460059  28.1939993
  16.2457594  28.1933415
  16.2455127  28.1926833
  16.2452658  28.1920247
  16.2450189  28.1913657
  16.2447718  28.1907064
  16.2445245  28.1900467
  16.2442771  28.1893866
  16.2440296  28.1887261
  16.2437819  28.1880652
  16.2435341  28.187404
  16.2432861  28.1867424
  16.243038  28.1860804
  16.2427898  28.1854181
  16.2425414  28.1847553
  16.2422929  28.1840922
  16.2420442  28.1834287
  16.2417954  28.1827648
  16.2415465  28.1821006
  16.2412974  28.1814359
  16.2410482  28.1807709
  16.2407988  28.1801055
  16.2405492  28.1794397
  16.2402996  28.1787735
  16.2400498  28.178107
  16.2397998  28.17744
  16.2395497  28.1767727
  16.2392995  28.176105
  16.2390491  28.1754369
  16.2387986  28.1747684
  16.2385479  28.1740995
  16.2382971  28.1734303
  16.2380461  28.1727606
  16.237795  28.1720906
  16.2375437  28.1714202
  16.2372923  28.1707494
  16.2370408  28.1700782
  16.2367891  28.1694066
  16.2365373  28.1687346
  16.2362853  28.1680623
  16.2360331  28.1673895
  16.2357809  28.1667164
  16.2355284  28.1660428
  16.2352759  28.1653689
  16.2350232  28.1646946
  16.2347703  28.1640198
  16.2345173  28.1633447
  16.2342641  28.1626692
  16.2340108  28.1619933
  16.2337574  28.161317
  16.2335038  28.1606403
  16.23325  28.1599632
  16.2329961  28.1592858
  16.2327421  28.1586079
  16.2324879  28.1579296
  16.2322335  28.1572509
  16.231979  28.1565718
  16.2317244  28.1558924
  16.2314696  28.1552125
  16.2312146  28.1545322
  16.2309596  28.1538516
  16.2307043  28.1531705
  16.2304489  28.152489
  16.2301934  28.1518071
  16.2299377  28.1511249
  16.2296818  28.1504422
  16.2294258  28.1497591
  16.2291697  28.1490756
  16.2289134  28.1483917
  16.228657  28.1477074
  16.2284004  28.1470227
  16.2281436  28.1463376
  16.2278867  28.1456521
  16.2276296  28.1449662
  16.2273724  28.1442799
  16.2271151  28.1435931
  16.2268576  28.142906
  16.2265999  28.1422184
  16.2263421  28.1415305
  16.2260841  28.1408421
  16.225826  28.1401533
  16.2255677  28.1394642
  16.2253093  28.1387746
  16.2250507  28.1380845
  16.224792  28.1373941
  16.2245331  28.1367033
  16.224274  28.1360121
  16.2240148  28.1353204
  16.2237555  28.1346283
  16.2234959  28.1339358
  16.2232363  28.1332429
  16.2229764  28.1325496
  16.2227165  28.1318559
  16.2224563  28.1311617
  16.222196  28.1304672
  16.2219356  28.1297722
  16.221675  28.1290768
  16.2214142  28.128381
  16.2211533  28.1276848
  16.2208922  28.1269881
  16.220631  28.126291
  16.2203696  28.1255935
  16.2201081  28.1248956
  16.2198464  28.1241973
  16.2195845  28.1234985
  16.2193225  28.1227993
  16.2190603  28.1220997
  16.218798  28.1213997
  16.2185355  28.1206993
  16.2182729  28.1199984
  16.21801  28.1192971
  16.2177471  28.1185954
  16.2174839  28.1178932
  16.2172207  28.1171906
  16.2169572  28.1164876
  16.2166936  28.1157842
  16.2164298  28.1150803
  16.2161659  28.1143761
  16.2159018  28.1136713
  16.2156376  28.1129662
  16.2153732  28.1122606
  16.2151086  28.1115546
  16.2148438  28.1108482
  16.214579  28.1101413
  16.2143139  28.109434
  16.2140487  28.1087263
  16.2137833  28.1080181
  16.2135178  28.1073095
  16.2132521  28.1066005
  16.2129862  28.105891
  16.2127202  28.1051811
  16.212454  28.1044708
  16.2121876  28.10376
  16.2119211  28.1030488
  16.2116544  28.1023371
  16.2113876  28.101625
  16.2111205  28.1009125
  16.2108534  28.1001996
  16.210586  28.0994861
  16.2103185  28.0987723
  16.2100508  28.098058
  16.209783  28.0973433
  16.209515  28.0966281
  16.2092468  28.0959125
  16.2089785  28.0951965
  16.20871  28.09448
  16.2084414  28.093763
  16.2081725  28.0930456
  16.2079035  28.0923278
  16.2076344  28.0916095
  16.207365  28.0908908
  16.2070955  28.0901716
  16.2068259  28.089452
  16.206556  28.088732
  16.206286  28.0880114
  16.2060159  28.0872905
  16.2057455  28.0865691
  16.205475  28.0858472
  16.2052044  28.0851249
  16.2049335  28.0844021
  16.2046625  28.0836789
  16.2043913  28.0829553
  16.20412  28.0822311
  16.2038485  28.0815066
  16.2035768  28.0807815
  16.2033049  28.0800561
  16.2030329  28.0793301
  16.2027607  28.0786037
  16.2024883  28.0778769
  16.2022158  28.0771496
  16.2019431  28.0764218
  16.2016702  28.0756936
  16.2013971  28.0749649
  16.2011239  28.0742358
  16.2008505  28.0735062
  16.2005769  28.0727761
  16.2003032  28.0720456
  16.2000293  28.0713146
  16.1997552  28.0705832
  16.1994809  28.0698513
  16.1992065  28.0691189
  16.1989319  28.0683861
  16.1986571  28.0676528
  16.1983821  28.066919
  16.198107  28.0661848
  16.1978317  28.0654501
  16.1975562  28.0647149
  16.1972806  28.0639793
  16.1970047  28.0632432
  16.1967287  28.0625066
  16.1964525  28.0617696
  16.1961762  28.0610321
  16.1958997  28.0602941
  16.1956229  28.0595557
  16.1953461  28.0588168
  16.195069  28.0580774
  16.1947918  28.0573375
  16.1945143  28.0565972
  16.1942367  28.0558564
  16.193959  28.0551151
  16.193681  28.0543733
  16.1934029  28.0536311
  16.1931246  28.0528884
  16.1928461  28.0521452
  16.1925675  28.0514015
  16.1922886  28.0506574
  16.1920096  28.0499128
  16.1917304  28.0491677
  16.191451  28.0484221
  16.1911715  28.047676
  16.1908917  28.0469295
  16.1906118  28.0461825
  16.1903317  28.045435
  16.1900514  28.044687
  16.189771  28.0439385
  16.1894903  28.0431895
  16.1892095  28.0424401
  16.1889285  28.0416902
  16.1886473  28.0409397
  16.1883659  28.0401888
  16.1880844  28.0394374
  16.1878026  28.0386856
  16.1875207  28.0379332
  16.1872386  28.0371803
  16.1869563  28.036427
  16.1866739  28.0356732
  16.1863912  28.0349188
  16.1861084  28.034164
  16.1858254  28.0334087
  16.1855422  28.0326529
  16.1852588  28.0318966
  16.1849752  28.0311398
  16.1846914  28.0303825
  16.1844075  28.0296247
  16.1841234  28.0288664
  16.183839  28.0281076
  16.1835545  28.0273484
  16.1832698  28.0265886
  16.182985  28.0258283
  16.1826999  28.0250675
  16.1824147  28.0243063
  16.1821292  28.0235445
  16.1818436  28.0227822
  16.1815578  28.0220194
  16.1812718  28.0212561
  16.1809856  28.0204923
  16.1806992  28.019728
  16.1804126  28.0189632
  16.1801259  28.0181979
  16.1798389  28.0174321
  16.1795518  28.0166658
  16.1792645  28.015899
  16.1789769  28.0151316
  16.1786892  28.0143638
  16.1784013  28.0135954
  16.1781133  28.0128266
  16.177825  28.0120572
  16.1775365  28.0112873
  16.1772478  28.0105169
  16.176959  28.009746
  16.1766699  28.0089746
  16.1763807  28.0082026
  16.1760913  28.0074302
  16.1758016  28.0066572
  16.1755118  28.0058837
  16.1752218  28.0051097
  16.1749316  28.0043352
  16.1746412  28.0035601
  16.1743506  28.0027846
  16.1740598  28.0020085
  16.1737688  28.0012319
  16.1734776  28.0004547
  16.1731863  27.9996771
  16.1728947  27.9988989
  16.1726029  27.9981202
  16.172311  27.997341
  16.1720188  27.9965613
  16.1717265  27.995781
  16.1714339  27.9950002
  16.1711412  27.9942189
  16.1708482  27.993437
  16.1705551  27.9926546
  16.1702617  27.9918717
  16.1699682  27.9910883
  16.1696744  27.9903043
  16.1693805  27.9895198
  16.1690864  27.9887348
  16.168792  27.9879492
  16.1684975  27.9871631
  16.1682027  27.9863765
  16.1679078  27.9855893
  16.1676127  27.9848016
  16.1673173  27.9840134
  16.1670218  27.9832246
  16.1667261  27.9824353
  16.1664301  27.9816454
  16.166134  27.980855
  16.1658376  27.9800641
  16.1655411  27.9792726
  16.1652443  27.9784806
  16.1649474  27.977688
  16.1646502  27.9768949
  16.1643529  27.9761012
  16.1640553  27.9753071
  16.1637575  27.9745123
  16.1634596  27.973717
  16.1631614  27.9729212
  16.162863  27.9721248
  16.1625644  27.9713279
  16.1622656  27.9705304
  16.1619666  27.9697324
  16.1616674  27.9689338
  16.161368  27.9681347
  16.1610684  27.967335
  16.1607686  27.9665348
  16.1604685  27.965734
  16.1601683  27.9649326
  16.1598678  27.9641307
  16.1595672  27.9633283
  16.1592663  27.9625253
  16.1589653  27.9617217
  16.158664  27.9609176
  16.1583625  27.9601129
  16.1580608  27.9593076
  16.1577589  27.9585018
  16.1574568  27.9576954
  16.1571544  27.9568885
  16.1568519  27.956081
  16.1565492  27.955273
  16.1562462  27.9544643
  16.155943  27.9536551
  16.1556396  27.9528454
  16.155336  27.9520351
  16.1550322  27.9512242
  16.1547282  27.9504127
  16.154424  27.9496007
  16.1541195  27.9487881
  16.1538149  27.9479749
  16.15351  27.9471612
  16.1532049  27.9463469
  16.1528996  27.945532
  16.1525941  27.9447165
  16.1522883  27.9439005
  16.1519824  27.9430839
  16.1516762  27.9422667
  16.1513699  27.9414489
  16.1510633  27.9406306
  16.1507564  27.9398116
  16.1504494  27.9389921
  16.1501422  27.938172
  16.1498347  27.9373514
  16.149527  27.9365301
  16.1492191  27.9357083
  16.148911  27.9348859
  16.1486027  27.9340629
  16.1482941  27.9332393
  16.1479853  27.9324151
  16.1476763  27.9315903
  16.1473671  27.930765
  16.1470577  27.9299391
  16.146748  27.9291125
  16.1464381  27.9282854
  16.146128  27.9274577
  16.1458177  27.9266294
  16.1455072  27.9258005
  16.1451964  27.924971
  16.1448854  27.9241409
  16.1445742  27.9233102
  16.1442628  27.922479
  16.1439511  27.9216471
  16.1436392  27.9208146
  16.1433271  27.9199815
  16.1430148  27.9191479
  16.1427022  27.9183136
  16.1423895  27.9174787
  16.1420765  27.9166432
  16.1417632  27.9158071
  16.1414498  27.9149705
  16.1411361  27.9141332
  16.1408222  27.9132953
  16.140508  27.9124567
  16.1401937  27.9116176
  16.1398791  27.9107779
  16.1395643  27.9099376
  16.1392492  27.9090966
  16.1389339  27.9082551
  16.1386184  27.9074129
  16.1383027  27.9065701
  16.1379867  27.9057267
  16.1376705  27.9048827
  16.1373541  27.9040381
  16.1370375  27.9031928
  16.1367206  27.902347
  16.1364034  27.9015005
  16.1360861  27.9006534
  16.1357685  27.8998057
  16.1354507  27.8989573
  16.1351327  27.8981084
  16.1348144  27.8972588
  16.1344959  27.8964086
  16.1341771  27.8955577
  16.1338581  27.8947063
  16.1335389  27.8938542
  16.1332195  27.8930014
  16.1328998  27.8921481
  16.1325798  27.8912941
  16.1322597  27.8904395
  16.1319393  27.8895843
  16.1316187  27.8887284
  16.1312978  27.8878719
  16.1309767  27.8870148
  16.1306553  27.886157
  16.1303338  27.8852986
  16.1300119  27.8844395
  16.1296899  27.8835798
  16.1293676  27.8827195
  16.1290451  27.8818585
  16.1287223  27.8809969
  16.1283993  27.8801347
  16.128076  27.8792718
  16.1277525  27.8784082
  16.1274288  27.8775441
  16.1271048  27.8766792
  16.1267806  27.8758138
  16.1264561  27.8749476
  16.1261314  27.8740809
  16.1258065  27.8732134
  16.1254813  27.8723454
  16.1251558  27.8714766
  16.1248301  27.8706073
  16.1245042  27.8697372
  16.1241781  27.8688666
  16.1238516  27.8679952
  16.123525  27.8671232
  16.1231981  27.8662506
  16.1228709  27.8653773
  16.1225435  27.8645033
  16.1222159  27.8636286
  16.121888  27.8627534
  16.1215598  27.8618774
  16.1212315  27.8610008
  16.1209028  27.8601235
  16.1205739  27.8592455
  16.1202448  27.8583669
  16.1199154  27.8574876
  16.1195858  27.8566077
  16.1192559  27.8557271
  16.1189258  27.8548458
  16.1185954  27.8539638
  16.1182647  27.8530812
  16.1179338  27.8521978
  16.1176027  27.8513139
  16.1172713  27.8504292
  16.1169396  27.8495439
  16.1166077  27.8486578
  16.1162756  27.8477711
  16.1159432  27.8468838
  16.1156105  27.8459957
  16.1152776  27.845107
  16.1149444  27.8442175
  16.114611  27.8433274
  16.1142773  27.8424366
  16.1139434  27.8415452
  16.1136092  27.840653
  16.1132747  27.8397601
  16.11294  27.8388666
  16.112605  27.8379724
  16.1122698  27.8370774
  16.1119343  27.8361818
  16.1115985  27.8352855
  16.1112625  27.8343885
  16.1109262  27.8334908
  16.1105897  27.8325924
  16.1102529  27.8316933
  16.1099159  27.8307935
  16.1095785  27.829893
  16.109241  27.8289918
  16.1089031  27.8280899
  16.108565  27.8271873
  16.1082267  27.826284
  16.107888  27.82538
  16.1075491  27.8244752
  16.10721  27.8235698
  16.1068705  27.8226637
  16.1065309  27.8217568
  16.1061909  27.8208493
  16.1058507  27.819941
  16.1055102  27.819032
  16.1051694  27.8181223
  16.1048284  27.8172119
  16.1044871  27.8163008
  16.1041456  27.8153889
  16.1038037  27.8144763
  16.1034616  27.813563
  16.1031193  27.812649
  16.1027766  27.8117343
  16.1024337  27.8108188
  16.1020905  27.8099027
  16.1017471  27.8089858
  16.1014034  27.8080681
  16.1010594  27.8071498
  16.1007151  27.8062307
  16.1003705  27.8053108
  16.1000257  27.8043903
  16.0996806  27.803469
  16.0993353  27.802547
  16.0989896  27.8016242
  16.0986437  27.8007007
  16.0982975  27.7997765
  16.0979511  27.7988515
  16.0976043  27.7979258
  16.0972573  27.7969993
  16.09691  27.7960721
  16.0965624  27.7951442
  16.0962146  27.7942155
  16.0958665  27.7932861
  16.095518  27.7923559
  16.0951694  27.791425
  16.0948204  27.7904933
  16.0944711  27.7895609
  16.0941216  27.7886277
  16.0937718  27.7876938
  16.0934217  27.7867591
  16.0930713  27.7858237
  16.0927206  27.7848875
  16.0923697  27.7839505
  16.0920185  27.7830128
  16.091667  27.7820743
  16.0913152  27.7811351
  16.0909631  27.7801951
  16.0906107  27.7792543
  16.0902581  27.7783128
  16.0899051  27.7773705
  16.0895519  27.7764274
  16.0891984  27.7754836
  16.0888446  27.774539
  16.0884905  27.7735936
  16.0881361  27.7726475
  16.0877814  27.7717006
  16.0874265  27.7707529
  16.0870712  27.7698044
  16.0867157  27.7688551
  16.0863598  27.7679051
  16.0860037  27.7669543
  16.0856473  27.7660027
  16.0852906  27.7650503
  16.0849336  27.7640972
  16.0845763  27.7631432
  16.0842187  27.7621885
  16.0838608  27.7612329
  16.0835026  27.7602766
  16.0831441  27.7593195
  16.0827854  27.7583616
  16.0824263  27.7574029
  16.0820669  27.7564435
  16.0817073  27.7554832
  16.0813473  27.7545221
  16.080987  27.7535602
  16.0806265  27.7525975
  16.0802656  27.7516341
  16.0799045  27.7506698
  16.079543  27.7497047
  16.0791812  27.7487388
  16.0788192  27.7477721
  16.0784568  27.7468046
  16.0780942  27.7458363
  16.0777312  27.7448671
  16.0773679  27.7438972
  16.0770043  27.7429265
  16.0766404  27.7419549
  16.0762763  27.7409825
  16.0759118  27.7400093
  16.075547  27.7390353
  16.0751819  27.7380604
  16.0748164  27.7370848
  16.0744507  27.7361083
  16.0740847  27.735131
  16.0737184  27.7341528
  16.0733517  27.7331739
  16.0729847  27.7321941
  16.0726175  27.7312134
  16.0722499  27.730232
  16.071882  27.7292497
  16.0715138  27.7282666
  16.0711453  27.7272826
  16.0707765  27.7262978
  16.0704073  27.7253122
  16.0700379  27.7243257
  16.0696681  27.7233384
  16.069298  27.7223502
  16.0689276  27.7213612
  16.0685569  27.7203713
  16.0681859  27.7193806
  16.0678145  27.7183891
  16.0674428  27.7173967
  16.0670709  27.7164034
  16.0666986  27.7154093
  16.0663259  27.7144144
  16.065953  27.7134185
  16.0655797  27.7124219
  16.0652061  27.7114243
  16.0648322  27.7104259
  16.064458  27.7094267
  16.0640834  27.7084266
  16.0637086  27.7074256
  16.0633334  27.7064237
  16.0629578  27.705421
  16.062582  27.7044174
  16.0622058  27.703413
  16.0618293  27.7024076
  16.0614525  27.7014014
  16.0610753  27.7003943
  16.0606978  27.6993864
  16.06032  27.6983775
  16.0599419  27.6973678
  16.0595634  27.6963572
  16.0591846  27.6953457
  16.0588055  27.6943333
  16.058426  27.6933201
  16.0580462  27.6923059
  16.0576661  27.6912909
  16.0572856  27.690275
  16.0569049  27.6892582
  16.0565237  27.6882405
  16.0561423  27.6872218
  16.0557605  27.6862023
  16.0553783  27.6851819
  16.0549959  27.6841606
  16.0546131  27.6831384
  16.0542299  27.6821153
  16.0538464  27.6810913
  16.0534626  27.6800664
  16.0530784  27.6790405
  16.0526939  27.6780138
  16.0523091  27.6769861
  16.0519239  27.6759576
  16.0515384  27.6749281
  16.0511525  27.6738977
  16.0507663  27.6728664
  16.0503798  27.6718341
  16.0499929  27.670801
  16.0496056  27.6697669
  16.049218  27.6687319
  16.0488301  27.6676959
  16.0484418  27.6666591
  16.0480532  27.6656213
  16.0476642  27.6645826
  16.0472749  27.6635429
  16.0468852  27.6625023
  16.0464952  27.6614608
  16.0461048  27.6604183
  16.0457141  27.6593749
  16.045323  27.6583305
  16.0449315  27.6572853
  16.0445398  27.656239
  16.0441476  27.6551918
  16.0437551  27.6541437
  16.0433623  27.6530946
  16.0429691  27.6520446
  16.0425755  27.6509936
  16.0421816  27.6499416
  16.0417873  27.6488887
  16.0413927  27.6478349
  16.0409977  27.6467801
  16.0406023  27.6457243
  16.0402066  27.6446675
  16.0398106  27.6436098
  16.0394141  27.6425511
  16.0390173  27.6414915
  16.0386202  27.6404308
  16.0382226  27.6393692
  16.0378248  27.6383067
  16.0374265  27.6372431
  16.0370279  27.6361786
  16.0366289  27.6351131
  16.0362295  27.6340466
  16.0358298  27.6329791
  16.0354297  27.6319107
  16.0350293  27.6308412
  16.0346285  27.6297708
  16.0342273  27.6286994
  16.0338257  27.627627
  16.0334238  27.6265535
  16.0330214  27.6254791
  16.0326188  27.6244037
  16.0322157  27.6233273
  16.0318123  27.6222499
  16.0314085  27.6211715
  16.0310043  27.6200921
  16.0305997  27.6190116
  16.0301948  27.6179302
  16.0297895  27.6168477
  16.0293838  27.6157643
  16.0289777  27.6146798
  16.0285713  27.6135943
  16.0281644  27.6125078
  16.0277572  27.6114202
  16.0273496  27.6103317
  16.0269416  27.6092421
  16.0265333  27.6081515
  16.0261245  27.6070598
  16.0257154  27.6059672
  16.0253059  27.6048734
  16.024896  27.6037787
  16.0244857  27.6026829
  16.024075  27.6015861
  16.0236639  27.6004883
  16.0232525  27.5993894
  16.0228406  27.5982894
  16.0224284  27.5971884
  16.0220157  27.5960864
  16.0216027  27.5949833
  16.0211893  27.5938791
  16.0207755  27.592774
  16.0203613  27.5916677
  16.0199467  27.5905604
  16.0195317  27.589452
  16.0191163  27.5883426
  16.0187005  27.5872321
  16.0182843  27.5861205
  16.0178677  27.5850079
  16.0174507  27.5838942
  16.0170333  27.5827794
  16.0166155  27.5816635
  16.0161974  27.5805466
  16.0157788  27.5794286
  16.0153598  27.5783095
  16.0149403  27.5771893
  16.0145205  27.5760681
  16.0141003  27.5749457
  16.0136797  27.5738223
  16.0132587  27.5726977
  16.0128372  27.5715721
  16.0124154  27.5704454
  16.0119931  27.5693176
  16.0115704  27.5681886
  16.0111474  27.5670586
  16.0107239  27.5659275
  16.0103  27.5647953
  16.0098756  27.5636619
  16.0094509  27.5625275
  16.0090257  27.5613919
  16.0086002  27.5602552
  16.0081742  27.5591174
  16.0077478  27.5579785
  16.007321  27.5568385
  16.0068937  27.5556973
  16.006466  27.554555
  16.006038  27.5534116
  16.0056094  27.552267
  16.0051805  27.5511213
  16.0047512  27.5499745
  16.0043214  27.5488266
  16.0038912  27.5476775
  16.0034605  27.5465272
  16.0030295  27.5453758
  16.002598  27.5442233
  16.0021661  27.5430696
  16.0017337  27.5419148
  16.0013009  27.5407588
  16.0008677  27.5396016
  16.0004341  27.5384433
  16.  27.5372839
  15.9995655  27.5361232
  15.9991305  27.5349615
  15.9986952  27.5337985
  15.9982593  27.5326344
  15.9978231  27.5314691
  15.9973864  27.5303026
  15.9969492  27.5291349
  15.9965117  27.5279661
  15.9960737  27.5267961
  15.9956352  27.5256249
  15.9951963  27.5244525
  15.9947569  27.5232789
  15.9943172  27.5221042
  15.9938769  27.5209282
  15.9934362  27.519751
  15.9929951  27.5185727
  15.9925535  27.5173931
  15.9921115  27.5162124
  15.991669  27.5150304
  15.9912261  27.5138472
  15.9907827  27.5126628
  15.9903389  27.5114772
  15.9898946  27.5102904
  15.9894498  27.5091024
  15.9890046  27.5079131
  15.988559  27.5067227
  15.9881128  27.505531
  15.9876663  27.504338
  15.9872192  27.5031439
  15.9867717  27.5019485
  15.9863238  27.5007518
  15.9858754  27.4995539
  15.9854265  27.4983548
  15.9849771  27.4971545
  15.9845273  27.4959529
  15.984077  27.49475
  15.9836263  27.4935459
  15.9831751  27.4923405
  15.9827234  27.4911339
  15.9822712  27.489926
  15.9818186  27.4887169
  15.9813655  27.4875065
  15.9809119  27.4862948
  15.9804579  27.4850819
  15.9800034  27.4838677
  15.9795484  27.4826522
  15.9790929  27.4814354
  15.9786369  27.4802174
  15.9781805  27.478998
  15.9777236  27.4777774
  15.9772662  27.4765555
  15.9768083  27.4753323
  15.97635  27.4741078
  15.9758911  27.472882
  15.9754318  27.4716549
  15.974972  27.4704265
  15.9745117  27.4691968
  15.9740509  27.4679658
  15.9735896  27.4667335
  15.9731279  27.4654998
  15.9726656  27.4642649
  15.9722028  27.4630286
  15.9717396  27.461791
  15.9712758  27.4605521
  15.9708116  27.4593119
  15.9703469  27.4580703
  15.9698816  27.4568274
  15.9694159  27.4555831
  15.9689497  27.4543375
  15.9684829  27.4530906
  15.9680157  27.4518423
  15.967548  27.4505927
  15.9670797  27.4493417
  15.966611  27.4480894
  15.9661417  27.4468357
  15.965672  27.4455807
  15.9652017  27.4443243
  15.9647309  27.4430665
  15.9642596  27.4418074
  15.9637878  27.4405469
  15.9633155  27.439285
  15.9628427  27.4380217
  15.9623693  27.4367571
  15.9618955  27.435491
  15.9614211  27.4342236
  15.9609462  27.4329548
  15.9604708  27.4316846
  15.9599948  27.430413
  15.9595184  27.42914
  15.9590414  27.4278656
  15.9585639  27.4265898
  15.9580858  27.4253126
  15.9576073  27.424034
  15.9571282  27.4227539
  15.9566486  27.4214725
  15.9561684  27.4201896
  15.9556878  27.4189053
  15.9552065  27.4176196
  15.9547248  27.4163324
  15.9542425  27.4150438
  15.9537597  27.4137538
  15.9532763  27.4124623
  15.9527924  27.4111694
  15.952308  27.4098751
  15.951823  27.4085793
  15.9513375  27.407282
  15.9508515  27.4059833
  15.9503649  27.4046831
  15.9498777  27.4033815
  15.94939  27.4020784
  15.9489018  27.4007738
  15.948413  27.3994678
  15.9479236  27.3981602
  15.9474337  27.3968512
  15.9469433  27.3955408
  15.9464523  27.3942288
  15.9459607  27.3929153
  15.9454686  27.3916004
  15.9449759  27.3902839
  15.9444827  27.388966
  15.9439889  27.3876465
  15.9434945  27.3863256
  15.9429996  27.3850031
  15.9425041  27.3836791
  15.9420081  27.3823536
  15.9415114  27.3810266
  15.9410142  27.3796981
  15.9405165  27.378368
  15.9400182  27.3770364
  15.9395193  27.3757033
  15.9390198  27.3743686
  15.9385197  27.3730324
  15.9380191  27.3716946
  15.9375179  27.3703553
  15.9370161  27.3690145
  15.9365137  27.3676721
  15.9360108  27.3663281
  15.9355073  27.3649826
  15.9350032  27.3636355
  15.9344985  27.3622868
  15.9339932  27.3609365
  15.9334873  27.3595847
  15.9329808  27.3582313
  15.9324738  27.3568763
  15.9319661  27.3555197
  15.9314579  27.3541616
  15.930949  27.3528018
  15.9304396  27.3514404
  15.9299296  27.3500775
  15.9294189  27.3487129
  15.9289077  27.3473467
  15.9283959  27.3459789
  15.9278834  27.3446095
  15.9273704  27.3432384
  15.9268567  27.3418657
  15.9263424  27.3404914
  15.9258276  27.3391155
  15.9253121  27.3377379
  15.924796  27.3363587
  15.9242793  27.3349778
  15.923762  27.3335953
  15.923244  27.3322111
  15.9227255  27.3308253
  15.9222063  27.3294378
  15.9216865  27.3280487
  15.9211661  27.3266578
  15.920645  27.3252653
  15.9201233  27.3238712
  15.919601  27.3224753
  15.9190781  27.3210778
  15.9185545  27.3196785
  15.9180303  27.3182776
  15.9175055  27.316875
  15.91698  27.3154706
  15.9164539  27.3140646
  15.9159272  27.3126568
  15.9153998  27.3112474
  15.9148718  27.3098362
  15.9143432  27.3084233
  15.9138139  27.3070087
  15.9132839  27.3055923
  15.9127533  27.3041742
  15.9122221  27.3027544
  15.9116902  27.3013328
  15.9111576  27.2999094
  15.9106244  27.2984843
  15.9100905  27.2970575
  15.909556  27.2956289
  15.9090209  27.2941985
  15.908485  27.2927664
  15.9079485  27.2913324
  15.9074114  27.2898967
  15.9068735  27.2884593
  15.906335  27.28702
  15.9057959  27.2855789
  15.905256  27.2841361
  15.9047155  27.2826914
  15.9041744  27.2812449
  15.9036325  27.2797966
  15.90309  27.2783466
  15.9025468  27.2768946
  15.9020029  27.2754409
  15.9014583  27.2739853
  15.9009131  27.2725279
  15.9003671  27.2710687
  15.8998205  27.2696076
  15.8992732  27.2681447
  15.8987252  27.2666799
  15.8981765  27.2652132
  15.8976271  27.2637447
  15.897077  27.2622744
  15.8965262  27.2608021
  15.8959747  27.259328
  15.8954225  27.257852
  15.8948697  27.2563741
  15.8943161  27.2548944
  15.8937618  27.2534127
  15.8932068  27.2519291
  15.892651  27.2504437
  15.8920946  27.2489563
  15.8915375  27.247467
  15.8909796  27.2459758
  15.890421  27.2444826
  15.8898617  27.2429876
  15.8893017  27.2414906
  15.888741  27.2399916
  15.8881795  27.2384907
  15.8876173  27.2369879
  15.8870544  27.2354831
  15.8864907  27.2339763
  15.8859263  27.2324676
  15.8853612  27.2309569
  15.8847954  27.2294443
  15.8842288  27.2279296
  15.8836614  27.226413
  15.8830934  27.2248944
  15.8825245  27.2233737
  15.881955  27.2218511
  15.8813847  27.2203265
  15.8808136  27.2187999
  15.8802418  27.2172712
  15.8796692  27.2157405
  15.8790959  27.2142078
  15.8785218  27.2126731
  15.877947  27.2111363
  15.8773713  27.2095975
  15.876795  27.2080566
  15.8762178  27.2065137
  15.8756399  27.2049687
  15.8750613  27.2034216
  15.8744818  27.2018725
  15.8739016  27.2003213
  15.8733206  27.198768
  15.8727388  27.1972127
  15.8721563  27.1956552
  15.8715729  27.1940956
  15.8709888  27.192534
  15.8704039  27.1909702
  15.8698182  27.1894043
  15.8692317  27.1878363
  15.8686444  27.1862661
  15.8680564  27.1846938
  15.8674675  27.1831194
  15.8668778  27.1815428
  15.8662873  27.1799641
  15.8656961  27.1783832
  15.865104  27.1768002
  15.8645111  27.175215
  15.8639174  27.1736276
  15.8633229  27.172038
  15.8627275  27.1704463
  15.8621314  27.1688523
  15.8615344  27.1672562
  15.8609366  27.1656578
  15.860338  27.1640572
  15.8597386  27.1624545
  15.8591383  27.1608495
  15.8585372  27.1592422
  15.8579353  27.1576328
  15.8573325  27.156021
  15.8567289  27.1544071
  15.8561244  27.1527909
  15.8555192  27.1511724
  15.854913  27.1495516
  15.854306  27.1479286
  15.8536982  27.1463033
  15.8530895  27.1446757
  15.85248  27.1430458
  15.8518696  27.1414137
  15.8512583  27.1397792
  15.8506462  27.1381424
  15.8500333  27.1365032
  15.8494194  27.1348618
  15.8488047  27.133218
  15.8481891  27.1315719
  15.8475727  27.1299234
  15.8469553  27.1282726
  15.8463371  27.1266195
  15.845718  27.1249639
  15.845098  27.123306
  15.8444772  27.1216457
  15.8438554  27.119983
  15.8432328  27.118318
  15.8426092  27.1166505
  15.8419848  27.1149806
  15.8413595  27.1133083
  15.8407332  27.1116336
  15.8401061  27.1099565
  15.839478  27.1082769
  15.8388491  27.1065949
  15.8382192  27.1049104
  15.8375884  27.1032235
  15.8369567  27.1015341
  15.8363241  27.0998422
  15.8356906  27.0981479
  15.8350561  27.096451
  15.8344207  27.0947517
  15.8337844  27.0930499
  15.8331471  27.0913456
  15.8325089  27.0896387
  15.8318698  27.0879294
  15.8312297  27.0862175
  15.8305887  27.084503
  15.8299467  27.0827861
  15.8293038  27.0810665
  15.8286599  27.0793445
  15.8280151  27.0776198
  15.8273693  27.0758926
  15.8267225  27.0741628
  15.8260748  27.0724304
  15.8254261  27.0706954
  15.8247765  27.0689577
  15.8241258  27.0672175
  15.8234742  27.0654747
  15.8228216  27.0637292
  15.8221681  27.0619811
  15.8215135  27.0602303
  15.820858  27.0584769
  15.8202015  27.0567208
  15.8195439  27.0549621
  15.8188854  27.0532007
  15.8182259  27.0514366
  15.8175654  27.0496698
  15.8169038  27.0479002
  15.8162413  27.046128
  15.8155777  27.0443531
  15.8149132  27.0425754
  15.8142476  27.040795
  15.813581  27.0390119
  15.8129134  27.037226
  15.8122447  27.0354373
  15.811575  27.0336459
  15.8109043  27.0318517
  15.8102325  27.0300547
  15.8095597  27.0282549
  15.8088859  27.0264523
  15.808211  27.0246468
  15.807535  27.0228386
  15.806858  27.0210275
  15.80618  27.0192136
  15.8055009  27.0173969
  15.8048207  27.0155772
  15.8041394  27.0137548
  15.8034571  27.0119294
  15.8027737  27.0101012
  15.8020893  27.00827
  15.8014037  27.006436
  15.8007171  27.004599
  15.8000294  27.0027591
  15.7993405  27.0009163
  15.7986506  26.9990706
  15.7979596  26.9972219
  15.7972675  26.9953702
  15.7965743  26.9935156
  15.79588  26.991658
  15.7951846  26.9897974
  15.794488  26.9879338
  15.7937904  26.9860672
  15.7930916  26.9841975
  15.7923917  26.9823249
  15.7916906  26.9804492
  15.7909885  26.9785705
  15.7902852  26.9766887
  15.7895807  26.9748038
  15.7888751  26.9729159
  15.7881684  26.9710249
  15.7874605  26.9691308
  15.7867514  26.9672335
  15.7860412  26.9653332
  15.7853298  26.9634297
  15.7846173  26.9615231
  15.7839036  26.9596134
  15.7831887  26.9577004
  15.7824726  26.9557844
  15.7817554  26.9538651
  15.7810369  26.9519426
  15.7803173  26.950017
  15.7795965  26.9480881
  15.7788745  26.946156
  15.7781513  26.9442207
  15.7774268  26.9422821
  15.7767012  26.9403403
  15.7759743  26.9383952
  15.7752463  26.9364468
  15.774517  26.9344952
  15.7737864  26.9325402
  15.7730547  26.930582
  15.7723217  26.9286204
  15.7715875  26.9266555
  15.770852  26.9246872
  15.7701153  26.9227156
  15.7693773  26.9207406
  15.7686381  26.9187622
  15.7678976  26.9167805
  15.7671559  26.9147953
  15.7664128  26.9128067
  15.7656686  26.9108147
  15.764923  26.9088193
  15.7641761  26.9068204
  15.763428  26.9048181
  15.7626786  26.9028123
  15.7619278  26.900803
  15.7611758  26.8987902
  15.7604225  26.8967738
  15.7596678  26.894754
  15.7589119  26.8927306
  15.7581546  26.8907037
  15.757396  26.8886733
  15.7566361  26.8866392
  15.7558749  26.8846016
  15.7551123  26.8825604
  15.7543483  26.8805155
  15.7535831  26.8784671
  15.7528164  26.876415
  15.7520484  26.8743592
  15.7512791  26.8722998
  15.7505084  26.8702367
  15.7497363  26.86817
  15.7489629  26.8660995
  15.748188  26.8640253
  15.7474118  26.8619474
  15.7466342  26.8598658
  15.7458552  26.8577804
  15.7450748  26.8556912
  15.744293  26.8535983
  15.7435098  26.8515015
  15.7427251  26.8494009
  15.7419391  26.8472966
  15.7411516  26.8451883
  15.7403627  26.8430763
  15.7395723  26.8409603
  15.7387806  26.8388405
  15.7379873  26.8367168
  15.7371926  26.8345892
  15.7363965  26.8324577
  15.7355989  26.8303222
  15.7347998  26.8281828
  15.7339993  26.8260394
  15.7331973  26.823892
  15.7323938  26.8217406
  15.7315888  26.8195853
  15.7307823  26.8174259
  15.7299743  26.8152624
  15.7291648  26.8130949
  15.7283538  26.8109233
  15.7275413  26.8087477
  15.7267272  26.8065679
  15.7259116  26.804384
  15.7250945  26.802196
  15.7242759  26.8000039
  15.7234557  26.7978075
  15.7226339  26.795607
  15.7218106  26.7934023
  15.7209857  26.7911934
  15.7201593  26.7889803
  15.7193313  26.7867629
  15.7185017  26.7845412
  15.7176705  26.7823153
  15.7168377  26.7800851
  15.7160033  26.7778505
  15.7151674  26.7756117
  15.7143298  26.7733685
  15.7134905  26.7711209
  15.7126497  26.768869
  15.7118072  26.7666126
  15.7109631  26.7643519
  15.7101174  26.7620867
  15.70927  26.7598171
  15.7084209  26.757543
  15.7075702  26.7552644
  15.7067178  26.7529813
  15.7058637  26.7506937
  15.705008  26.7484016
  15.7041505  26.7461049
  15.7032914  26.7438036
  15.7024305  26.7414978
  15.701568  26.7391873
  15.7007037  26.7368722
  15.6998377  26.7345525
  15.69897  26.7322281
  15.6981005  26.729899
  15.6972293  26.7275652
  15.6963564  26.7252267
  15.6954817  26.7228835
  15.6946052  26.7205355
  15.6937269  26.7181827
  15.6928469  26.7158251
  15.6919651  26.7134627
  15.6910815  26.7110955
  15.6901961  26.7087234
  15.6893089  26.7063464
  15.6884198  26.7039645
  15.687529  26.7015777
  15.6866363  26.699186
  15.6857417  26.6967893
  15.6848454  26.6943876
  15.6839471  26.6919809
  15.683047  26.6895692
  15.6821451  26.6871525
  15.6812412  26.6847307
  15.6803355  26.6823038
  15.6794279  26.6798718
  15.6785184  26.6774346
  15.677607  26.6749924
  15.6766936  26.6725449
  15.6757783  26.6700923
  15.6748611  26.6676344
  15.673942  26.6651713
  15.6730209  26.6627029
  15.6720979  26.6602293
  15.6711728  26.6577503
  15.6702459  26.655266
  15.6693169  26.6527764
  15.6683859  26.6502814
  15.667453  26.647781
  15.666518  26.6452752
  15.665581  26.6427639
  15.664642  26.6402471
  15.6637009  26.6377249
  15.6627578  26.6351971
  15.6618127  26.6326638
  15.6608655  26.630125
  15.6599162  26.6275805
  15.6589648  26.6250304
  15.6580114  26.6224747
  15.6570559  26.6199134
  15.6560982  26.6173463
  15.6551384  26.6147735
  15.6541765  26.612195
  15.6532125  26.6096107
  15.6522463  26.6070206
  15.651278  26.6044247
  15.6503075  26.6018229
  15.6493349  26.5992153
  15.64836  26.5966018
  15.647383  26.5939823
  15.6464037  26.5913569
  15.6454223  26.5887255
  15.6444386  26.5860881
  15.6434527  26.5834447
  15.6424645  26.5807952
  15.6414741  26.5781396
  15.6404814  26.5754779
  15.6394865  26.5728101
  15.6384893  26.5701361
  15.6374897  26.5674559
  15.6364879  26.5647694
  15.6354837  26.5620767
  15.6344773  26.5593777
  15.6334685  26.5566723
  15.6324573  26.5539606
  15.6314438  26.5512426
  15.6304279  26.5485181
  15.6294096  26.5457872
  15.6283889  26.5430498
  15.6273659  26.5403059
  15.6263404  26.5375555
  15.6253125  26.5347985
  15.6242821  26.5320349
  15.6232493  26.5292647
  15.622214  26.5264878
  15.6211763  26.5237042
  15.6201361  26.5209139
  15.6190933  26.5181168
  15.6180481  26.515313
  15.6170003  26.5125023
  15.6159501  26.5096848
  15.6148972  26.5068604
  15.6138418  26.504029
  15.6127839  26.5011907
  15.6117233  26.4983454
  15.6106602  26.4954931
  15.6095944  26.4926337
  15.608526  26.4897672
  15.607455  26.4868936
  15.6063814  26.4840128
  15.605305  26.4811248
  15.6042261  26.4782296
  15.6031444  26.475327
  15.60206  26.4724172
  15.6009729  26.4695
  15.5998831  26.4665755
  15.5987905  26.4636434
  15.5976952  26.460704
  15.5965971  26.457757
  15.5954962  26.4548025
  15.5943926  26.4518404
  15.5932861  26.4488707
  15.5921768  26.4458933
  15.5910646  26.4429082
  15.5899496  26.4399154
  15.5888317  26.4369148
  15.587711  26.4339064
  15.5865873  26.4308902
  15.5854607  26.427866
  15.5843312  26.4248339
  15.5831988  26.4217938
  15.5820634  26.4187456
  15.580925  26.4156894
  15.5797836  26.4126251
  15.5786392  26.4095526
  15.5774918  26.4064719
  15.5763414  26.403383
  15.5751878  26.4002858
  15.5740313  26.3971802
  15.5728716  26.3940663
  15.5717088  26.3909439
  15.5705429  26.3878131
  15.5693739  26.3846738
  15.5682017  26.3815259
  15.5670264  26.3783693
  15.5658478  26.3752042
  15.5646661  26.3720303
  15.5634811  26.3688476
  15.5622929  26.3656562
  15.5611014  26.3624559
  15.5599066  26.3592467
  15.5587086  26.3560285
  15.5575072  26.3528014
  15.5563025  26.3495651
  15.5550944  26.3463198
  15.553883  26.3430654
  15.5526682  26.3398017
  15.55145  26.3365287
  15.5502284  26.3332465
  15.5490033  26.3299548
  15.5477747  26.3266538
  15.5465427  26.3233433
  15.5453071  26.3200232
  15.544068  26.3166936
  15.5428254  26.3133543
  15.5415792  26.3100054
  15.5403295  26.3066466
  15.5390761  26.3032781
  15.5378191  26.2998997
  15.5365584  26.2965113
  15.5352941  26.293113
  15.5340261  26.2897046
  15.5327544  26.2862862
  15.5314789  26.2828575
  15.5301997  26.2794187
  15.5289167  26.2759695
  15.5276299  26.27251
  15.5263393  26.2690401
  15.5250448  26.2655597
  15.5237465  26.2620687
  15.5224442  26.2585672
  15.5211381  26.255055
  15.519828  26.251532
  15.5185139  26.2479983
  15.5171959  26.2444536
  15.5158738  26.2408981
  15.5145478  26.2373315
  15.5132176  26.2337539
  15.5118834  26.2301651
  15.510545  26.2265651
  15.5092025  26.2229538
  15.5078559  26.2193312
  15.506505  26.2156971
  15.50515  26.2120515
  15.5037907  26.2083944
  15.5024271  26.2047256
  15.5010593  26.2010451
  15.4996871  26.1973528
  15.4983106  26.1936486
  15.4969296  26.1899325
  15.4955443  26.1862044
  15.4941546  26.1824641
  15.4927604  26.1787116
  15.4913617  26.1749469
  15.4899585  26.1711698
  15.4885507  26.1673803
  15.4871384  26.1635783
  15.4857214  26.1597637
  15.4842998  26.1559364
  15.4828736  26.1520963
  15.4814426  26.1482434
  15.4800069  26.1443775
  15.4785665  26.1404986
  15.4771213  26.1366066
  15.4756712  26.1327014
  15.4742163  26.1287829
  15.4727564  26.124851
  15.4712917  26.1209056
  15.469822  26.1169466
  15.4683473  26.112974
  15.4668676  26.1089876
  15.4653829  26.1049873
  15.463893  26.1009731
  15.462398  26.0969448
  15.4608978  26.0929023
  15.4593925  26.0888456
  15.4578819  26.0847745
  15.456366  26.080689
  15.4548449  26.0765889
  15.4533183  26.0724741
  15.4517864  26.0683446
  15.4502491  26.0642001
  15.4487063  26.0600407
  15.447158  26.0558661
  15.4456042  26.0516764
  15.4440448  26.0474713
  15.4424798  26.0432507
  15.4409091  26.0390146
  15.4393327  26.0347628
  15.4377506  26.0304952
  15.4361626  26.0262117
  15.4345689  26.0219122
  15.4329693  26.0175965
  15.4313638  26.0132646
  15.4297523  26.0089162
  15.4281348  26.0045513
  15.4265113  26.0001697
  15.4248816  25.9957714
  15.4232459  25.9913561
  15.4216039  25.9869238
  15.4199557  25.9824743
  15.4183013  25.9780075
  15.4166405  25.9735232
  15.4149733  25.9690213
  15.4132998  25.9645017
  15.4116197  25.9599642
  15.4099331  25.9554087
  15.40824  25.950835
  15.4065402  25.946243
  15.4048337  25.9416325
  15.4031205  25.9370034
  15.4014005  25.9323556
  15.3996737  25.9276888
  15.39794  25.9230029
  15.3961993  25.9182978
  15.3944517  25.9135733
  15.392697  25.9088292
  15.3909351  25.9040654
  15.3891661  25.8992817
  15.3873898  25.8944779
  15.3856063  25.8896539
  15.3838154  25.8848095
  15.382017  25.8799444
  15.3802112  25.8750586
  15.3783979  25.8701519
  15.376577  25.865224
  15.3747483  25.8602748
  15.372912  25.855304
  15.3710679  25.8503116
  15.3692159  25.8452973
  15.3673559  25.8402608
  15.365488  25.8352021
  15.363612  25.8301209
  15.3617278  25.825017
  15.3598355  25.8198901
  15.3579348  25.8147402
  15.3560259  25.8095669
  15.3541084  25.8043701
  15.3521825  25.7991495
  15.350248  25.7939049
  15.3483049  25.788636
  15.346353  25.7833428
  15.3443923  25.7780248
  15.3424227  25.7726819
  15.3404441  25.7673138
  15.3384565  25.7619204
  15.3364597  25.7565013
  15.3344538  25.7510562
  15.3324385  25.7455851
  15.3304138  25.7400874
  15.3283796  25.7345632
  15.3263359  25.7290119
  15.3242825  25.7234334
  15.3222193  25.7178274
  15.3201463  25.7121937
  15.3180633  25.7065319
  15.3159703  25.7008417
  15.3138672  25.6951228
  15.3117539  25.6893751
  15.3096302  25.683598
  15.307496  25.6777914
  15.3053514  25.6719549
  15.3031961  25.6660882
  15.30103  25.660191
  15.2988531  25.654263
  15.2966652  25.6483037
  15.2944662  25.6423129
  15.2922561  25.6362903
  15.2900346  25.6302354
  15.2878017  25.6241479
  15.2855573  25.6180274
  15.2833012  25.6118736
  15.2810334  25.6056861
  15.2787536  25.5994645
  15.2764618  25.5932084
  15.2741578  25.5869174
  15.2718416  25.580591
  15.2695129  25.574229
  15.2671717  25.5678308
  15.2648178  25.561396
  15.2624511  25.5549242
  15.2600714  25.5484149
  15.2576786  25.5418677
  15.2552725  25.5352821
  15.252853  25.5286576
  15.25042  25.5219937
  15.2479733  25.5152899
  15.2455127  25.5085458
  15.243038  25.5017608
  15.2405492  25.4949344
  15.2380461  25.4880661
  15.2355284  25.4811552
  15.2329961  25.4742012
  15.2304489  25.4672036
  15.2278867  25.4601618
  15.2253093  25.4530751
  15.2227165  25.445943
  15.2201081  25.4387648
  15.2174839  25.4315398
  15.2148438  25.4242675
  15.2121876  25.4169471
  15.209515  25.409578
  15.2068259  25.4021594
  15.20412  25.3946906
  15.2013971  25.387171
  15.1986571  25.3795996
  15.1958997  25.3719757
  15.1931246  25.3642986
  15.1903317  25.3565675
  15.1875207  25.3487814
  15.1846914  25.3409395
  15.1818436  25.3330409
  15.1789769  25.3250847
  15.1760913  25.3170701
  15.1731863  25.3089959
  15.1702617  25.3008612
  15.1673173  25.2926651
  15.1643529  25.2844064
  15.161368  25.2760841
  15.1583625  25.267697
  15.155336  25.259244
  15.1522883  25.250724
  15.1492191  25.2421357
  15.146128  25.2334778
  15.1430148  25.2247491
  15.1398791  25.2159482
  15.1367206  25.2070737
  15.1335389  25.1981241
  15.1303338  25.1890981
  15.1271048  25.179994
  15.1238516  25.1708103
  15.1205739  25.1615453
  15.1172713  25.1521972
  15.1139434  25.1427644
  15.1105897  25.133245
  15.10721  25.123637
  15.1038037  25.1139384
  15.1003705  25.1041472
  15.09691  25.0942612
  15.0934217  25.0842782
  15.0899051  25.0741957
  15.0863598  25.0640114
  15.0827854  25.0537226
  15.0791812  25.0433267
  15.075547  25.0328209
  15.071882  25.0222022
  15.0681859  25.0114676
  15.064458  25.0006138
  15.0606978  24.9896374
  15.0569049  24.9785348
  15.0530784  24.9673024
  15.049218  24.9559361
  15.045323  24.9444318
  15.0413927  24.9327852
  15.0374265  24.9209915
  15.0334238  24.909046
  15.0293838  24.8969435
  15.0253059  24.8846784
  15.0211893  24.8722452
  15.0170333  24.8596376
  15.0128372  24.8468493
  15.0086002  24.8338733
  15.0043214  24.8207025
  15.  24.8073292
  14.9956352  24.7937453
  14.9912261  24.7799421
  14.9867717  24.7659107
  14.9822712  24.7516412
  14.9777236  24.7371237
  14.9731279  24.7223472
  14.9684829  24.7073005
  14.9637878  24.6919715
  14.9590414  24.6763479
  14.9542425  24.6604163
  14.94939  24.644163
  14.9444827  24.6275737
  14.9395193  24.6106335
  14.9344985  24.5933269
  14.9294189  24.5756381
  14.9242793  24.5575509
  14.9190781  24.5390486
  14.9138139  24.5201144
  14.908485  24.5007316
  14.90309  24.4808833
  14.8976271  24.4605526
  14.8920946  24.4397232
  14.8864907  24.4183789
  14.8808136  24.396504
  14.8750613  24.3740836
  14.8692317  24.3511032
  14.8633229  24.327549
  14.8573325  24.303408
  14.8512583  24.2786678
  14.845098  24.2533167
  14.8388491  24.2273436
  14.8325089  24.2007379
  14.8260748  24.1734893
  14.8195439  24.1455877
  14.8129134  24.1170232
  14.80618  24.0877858
  14.7993405  24.0578654
  14.7923917  24.0272512
  14.7853298  23.9959321
  14.7781513  23.9638964
  14.770852  23.9311314
  14.763428  23.8976236
  14.7558749  23.8633581
  14.748188  23.8283192
  14.7403627  23.7924895
  14.7323938  23.7558503
  14.7242759  23.7183813
  14.7160033  23.6800603
  14.7075702  23.6408635
  14.69897  23.600765
  14.6901961  23.5597368
  14.6812412  23.5177485
  14.6720979  23.4747673
  14.6627578  23.4307579
  14.6532125  23.385682
  14.6434527  23.3394983
  14.6334685  23.2921623
  14.6232493  23.2436255
  14.6127839  23.193836
  14.60206  23.1427373
  14.5910646  23.0902683
  14.5797836  23.0363628
  14.5682017  22.9809489
  14.5563025  22.9239484
  14.544068  22.8652764
  14.5314789  22.8048399
  14.5185139  22.7425377
  14.50515  22.6782587
  14.4913617  22.6118811
  14.4771213  22.5432706
  14.462398  22.4722794
  14.447158  22.3987436
  14.4313638  22.3224812
  14.4149733  22.2432894
  14.39794  22.1609414
  14.3802112  22.0751824
  14.3617278  21.9857248
  14.3424227  21.8922423
  14.3222193  21.7943631
  14.30103  21.6916607
  14.2787536  21.5836426
  14.2552725  21.4697363
  14.2304489  21.349271
  14.20412  21.2214535
  14.1760913  21.0853365
  14.146128  20.9397766
  14.1139434  20.7833755
  14.0791812  20.6143987
  14.0413927  20.4306576
  14.  20.2293367
  13.9542425  20.0067283
  13.90309  19.7578105
  13.845098  19.4755422
  13.7781513  19.1496108
  13.69897  18.7640277
  13.60206  18.2920063
  13.4771213  17.6833292
  13.30103  16.8252516
  13.  15.357996

